Hybrid neural network reduced order modelling for turbulent flows with geometric parameters

Geometrically parametrized Partial Differential Equations are nowadays widely used in many different fields as, for example, shape optimization processes or patient specific surgery studies. The focus of this work is on some advances for this topic, capable of increasing the accuracy with respect to previous approaches while relying on a high cost-benefit ratio performance. The main scope of this paper is the introduction of a new technique mixing up a classical Galerkin-projection approach together with a data-driven method to obtain a versatile and accurate algorithm for the resolution of geometrically parametrized incompressible turbulent Navier-Stokes problems. The effectiveness of this procedure is demonstrated on two different test cases: a classical academic back step problem and a shape deformation Ahmed body application. The results show into details the properties of the architecture we developed while exposing possible future perspectives for this work.

==> ahmedData/tikz/raw_data/ahmed_RANS_cd.dat <==
cds angles
0.3076415625699999 15.0
0.3075014754 15.408163265306122
0.30747643199 15.816326530612244
0.30737707959 16.224489795918366
0.30734426971 16.632653061224488
0.30724785159 17.040816326530614
0.30730857928 17.448979591836736
0.30731979005 17.857142857142858
0.30729965957 18.265306122448976
0.3075509327 18.6734693877551
0.30760386047 19.081632653061224
0.30775342665 19.48979591836735
0.30795938338 19.89795918367347
0.30818529359 20.306122448979597
0.30848051292 20.714285714285715
0.30872616279 21.12244897959184
0.309065934 21.53061224489796
0.30943148855 21.93877551020408
0.3097938912 22.346938775510203
0.31018777077 22.755102040816325
0.31059677827 23.163265306122447
0.31108224484 23.57142857142857
0.3115688062699999 23.97959183673469
0.32373149652 24.387755102040817
0.32573663675 24.795918367346935
0.32818081596 25.20408163265306
0.33038368384 25.612244897959183
0.33027995385 26.02040816326531
0.3312804690699999 26.42857142857143
0.33230873724 26.836734693877553
0.3337692675499999 27.244897959183675
0.3351631946 27.6530612244898
0.336256841 28.06122448979592
0.33684145862 28.46938775510204
0.33669110168 28.87755102040816
0.3361133779 29.285714285714285
0.32955651224 29.693877551020407
0.32599842867 30.10204081632653
0.32534633604 30.51020408163265
0.3250526727 30.918367346938776
0.32501420134 31.326530612244895
0.3252919339 31.73469387755102
0.32556821893 32.14285714285714
0.32581659504 32.55102040816327
0.32575994184 32.95918367346939
0.3256972257 33.36734693877551
0.32592071493 33.775510204081634
0.32605826352 34.183673469387756
0.32637822971 34.59183673469388
0.32682610112 35.0


==> ahmedData/tikz/raw_data/ahmed_RANS_cd_test.dat <==
cds angles
0.3075014754 15.408163265306122
0.30737707959 16.224489795918366
0.30724785159 17.040816326530614
0.30731979005 17.857142857142858
0.3075509327 18.6734693877551
0.30775342665 19.48979591836735
0.30818529359 20.306122448979597
0.30872616279 21.12244897959184
0.30943148855 21.93877551020408
0.31018777077 22.755102040816325
0.31108224484 23.57142857142857
0.32373149652 24.387755102040817
0.32818081596 25.20408163265306
0.33027995385 26.02040816326531
0.33230873724 26.836734693877553
0.3351631946 27.6530612244898
0.33684145862 28.46938775510204
0.3361133779 29.285714285714285
0.32599842867 30.10204081632653
0.3250526727 30.918367346938776
0.3252919339 31.73469387755102
0.32581659504 32.55102040816327
0.3256972257 33.36734693877551
0.32605826352 34.183673469387756
0.32682610112 35.0


==> ahmedData/tikz/raw_data/ahmed_RANS_cd_train.dat <==
cds angles
0.3076415625699999 15.0
0.30747643199 15.816326530612244
0.30734426971 16.632653061224488
0.30730857928 17.448979591836736
0.30729965957 18.265306122448976
0.30760386047 19.081632653061224
0.30795938338 19.89795918367347
0.30848051292 20.714285714285715
0.309065934 21.53061224489796
0.3097938912 22.346938775510203
0.31059677827 23.163265306122447
0.3115688062699999 23.97959183673469
0.32573663675 24.795918367346935
0.33038368384 25.612244897959183
0.3312804690699999 26.42857142857143
0.3337692675499999 27.244897959183675
0.336256841 28.06122448979592
0.33669110168 28.87755102040816
0.32955651224 29.693877551020407
0.32534633604 30.51020408163265
0.32501420134 31.326530612244895
0.32556821893 32.14285714285714
0.32575994184 32.95918367346939
0.32592071493 33.775510204081634
0.32637822971 34.59183673469388


==> ahmedData/tikz/raw_data/cds_offline.dat <==
cd angles num
0.30764156257 15.0 0
0.30747643199 15.816326530612244 2
0.30734426971 16.632653061224488 4
0.30730857928 17.448979591836736 6
0.30729965957 18.265306122448976 8
0.30760386047 19.081632653061224 10
0.30795938338 19.89795918367347 12
0.30848051292 20.714285714285715 14
0.309065934 21.53061224489796 16
0.3097938912 22.346938775510203 18


==> ahmedData/tikz/raw_data/cds_online.dat <==
cd angles num cds_rom
0.3075014754 15.408163265306122 1 0.3044613292476658
0.30737707959 16.224489795918366 3 0.3050066157387558
0.30724785159 17.040816326530614 5 0.3046330327016925
0.30731979005 17.857142857142858 7 0.30479363553526007
0.3075509327 18.6734693877551 9 0.30504822848754526
0.30775342665 19.48979591836735 11 0.30513561785355686
0.30818529359 20.306122448979597 13 0.3056290367009512
0.30872616279 21.12244897959184 15 0.30638982908481205
0.30943148855 21.93877551020408 17 0.3073248682284265
0.31018777077 22.755102040816325 19 0.3086810591373555


==> ahmedData/tikz/raw_data/cum_evs.dat <==
ev_U ev_p ev_nut
0.9998275466439905 0.9901067135298973 0.9725711532831922
0.9999043970507123 0.9945976743217227 0.9870457250249265
0.9999306333724077 0.996373774888657 0.9921533828382353
0.9999481575100463 0.997346203276534 0.9937137716893011
0.999956929953507 0.9980674403943345 0.9952135617203997
0.9999642776111705 0.9985966767040065 0.9960643003259633
0.9999700591519007 0.9990203416905777 0.9968920127230098
0.9999752341603946 0.9992670451098922 0.9973567191530163
0.9999793858426896 0.9994072378191985 0.9977576911934074
0.9999831480751646 0.9994901884763344 0.9980486884245855
0.9999865020871591 0.9995478173848421 0.9982801196961492
0.9999887694317933 0.9995990176389111 0.9984907415568731
0.9999903078108947 0.9996448183617243 0.9986657107687681
0.9999911903166545 0.9996785049326574 0.9988185035747059
0.999991879638248 0.999710250680538 0.9989512101571137
0.9999924851048958 0.9997351030825622 0.9990541939076795
0.9999930283453461 0.9997575989308765 0.9991444860646146
0.9999935517729952 0.9997792698371237 0.9992284061548803
0.9999940329199986 0.9997988476973304 0.9992986128378507
0.9999944867618284 0.9998172341320627 0.9993596746718956
0.9999949061163098 0.9998317495409528 0.9994162499221296
0.9999952903261553 0.999845806881955 0.9994635740302423
0.9999956457623322 0.9998587602988154 0.9995026762831933
0.999995987738357 0.9998701000206827 0.9995392259917448
0.9999963170837025 0.9998785112276652 0.9995723402226385
0.9999966021900473 0.9998861266959879 0.9996015006237731
0.9999968578802323 0.9998931673561561 0.9996295036475007
0.9999970441240728 0.999899662181587 0.9996540964963554
0.999997204824312 0.9999054520963102 0.999677041920467
0.9999973604581802 0.9999108114404105 0.9996972115413266
0.9999974926527033 0.9999155397253113 0.9997155346449068
0.9999976155254588 0.9999202066065676 0.9997331863117654
0.9999977335887326 0.9999245083560141 0.999748731523593
0.9999978423592367 0.9999285167946127 0.999763052910708
0.9999979438672107 0.9999322345775021 0.9997764618180665
0.9999980401856575 0.9999358525097817 0.999788964725373
0.9999981337407728 0.9999394219920347 0.9998001951695833
0.9999982187443062 0.9999424569957951 0.9998109225615153
0.9999982983016249 0.9999454180200371 0.9998210221864686
0.9999983752829779 0.9999482874633461 0.9998298584189068
0.9999984468849685 0.9999509259663493 0.9998381691961801
0.9999985145084486 0.9999534340092221 0.9998456084927138
0.9999985788348204 0.9999557913518473 0.9998529688224806
0.9999986413987518 0.9999580460351646 0.9998593582311769
0.9999986986139702 0.9999601890253473 0.99986563194252
0.9999987526274289 0.9999622612945466 0.9998715331786487
0.9999988014645944 0.9999642945809033 0.9998770183339203
0.9999988498820078 0.9999661791996225 0.9998823694761981
0.9999988918854266 0.9999679965505829 0.9998873617845015
0.9999989326914185 0.9999697468765614 0.999892270744519


==> ahmedData/tikz/raw_data/errors_fields.dat <==
errU errP projerrsU projerrsP angles
0.2196311548571557 1.4980582732778065 0.031793407360032895 0.26208397151743185 15.408163265306122
0.16062206950684652 1.203734345890891 0.033719868392005234 0.2001281388697413 16.224489795918366
0.155252146895977 1.0887703059645628 0.03414697092387498 0.21905252178753132 17.040816326530614
0.15425502473995292 1.1284780076945469 0.03203243095229501 0.24990110974412766 17.857142857142858
0.15493459689102917 1.115106847683831 0.032575413425741453 0.2699469554041607 18.6734693877551
0.16120745818716942 1.1497294979726032 0.03298780255760397 0.2520556904469337 19.48979591836735
0.1622353506970471 1.1519422392177117 0.03402680328730201 0.2092810217433243 20.3061224489796
0.16672148923765598 1.169895932003294 0.03167817824981469 0.17736331853101395 21.12244897959184
0.1856845480676722 1.2362729178760337 0.030564940868979408 0.2388495003292065 21.93877551020408
0.22169534637790678 1.4087213257071887 0.04206114482559624 0.4051823850394853 22.755102040816325


==> backStepData/eigs.dat <==
xAx eigsU eigsP eigsNut
1.0 0.9853300103034246 0.9058794277528969 0.8528180433651213
2.0 0.9953062290337363 0.9772378356928382 0.922078483939827
3.0 0.9977800109628285 0.9919119484543006 0.9508748503892498
4.0 0.9987164391533297 0.996026608463618 0.9662648167410696
5.0 0.9990760336733605 0.9978446093083492 0.9791918743593536
6.0 0.9993507875213239 0.9986180008455082 0.985551437209269
7.0 0.9995042953680975 0.9990591182722365 0.9895404417205628
8.0 0.9996134126751014 0.9993040529259172 0.9924845813439738
9.0 0.999707803130789 0.9994866936700892 0.9942079862849152
10.0 0.9997812025358667 0.999604462529174 0.9953381769892188
11.0 0.9998255213310278 0.9997001573911252 0.9962414601451133
12.0 0.9998580323441841 0.9997631185792295 0.9968505130568618
13.0 0.9998823287114258 0.999818552822261 0.997282599318755
14.0 0.9999024111575094 0.9998545666326358 0.9976040539403076
15.0 0.9999175778311752 0.9998853682521069 0.9978687364129416
16.0 0.9999311843102677 0.9999092147416906 0.9981076088685747
17.0 0.9999413943336704 0.9999243299407222 0.9983227845643395
18.0 0.9999496489561988 0.9999379003719427 0.9984868739756811
19.0 0.9999561858679011 0.9999475755185674 0.9986369382953851
20.0 0.9999617883006416 0.9999543039212763 0.9987507198585964
21.0 0.9999663401687714 0.9999601380453766 0.9988541991886266
22.0 0.9999706583155409 0.9999656435820403 0.9989561678647065
23.0 0.9999736205117051 0.9999702428198921 0.9990506976002053
24.0 0.9999763263519359 0.9999738348641751 0.9991344115920936
25.0 0.9999788384508946 0.9999773128818141 0.999209696368085
26.0 0.9999809898184814 0.9999802313308827 0.9992681829795802
27.0 0.999982883551812 0.999982552269594 0.9993258234103766
28.0 0.9999846481096156 0.9999846409662406 0.9993739768157952
29.0 0.9999860733803829 0.9999865691397885 0.9994189751588655
30.0 0.999987446105659 0.9999882892104097 0.999459097151091
31.0 0.9999885399837589 0.9999897398944021 0.9994965967873228
32.0 0.9999896210105252 0.9999910453190092 0.9995314215629001
33.0 0.9999905901619799 0.9999919934440118 0.9995644195226401
34.0 0.9999913643821683 0.9999928307291824 0.9995940780486254
35.0 0.9999920584643486 0.9999935971556028 0.9996197169114472
36.0 0.9999926898306684 0.9999942878020259 0.9996449901943362
37.0 0.9999932617599472 0.9999948383566832 0.9996668439921595
38.0 0.9999937809364562 0.9999953590004218 0.9996876501036691


==> backStepData/errors.dat <==
modes errorU errorP
5 0.06994069305600001 0.40382814801
10 0.031296895597 0.09067050549799999
15 0.022758671907899996 0.046090706446
20 0.034870315899 0.07434711165699999
25 0.012776442448299999 0.0176261139822
30 0.014715769828 0.019457587059
35 0.015856813079 0.016035018542400005
40 0.018216831401 0.0186879422446
45 0.03877229189 0.05597074508069999
50 0.0321699447288 0.054567632534100005


==> backStepData/loss3525.dat <==
xAxL testLoss trainLoss
50.0 0.02869783714413643 0.02935540024191141
100.0 0.02284258045256138 0.02361217513680458
150.0 0.018211904913187027 0.018791429698467255
200.0 0.014766080304980278 0.01512367557734251
250.0 0.01190951932221651 0.012191441375762224
300.0 0.009710987098515034 0.009897048585116863
350.0 0.007985753007233143 0.008095425087958574
400.0 0.006625079084187746 0.006691369228065014
450.0 0.005538487806916237 0.00556640257127583
500.0 0.004707871470600367 0.0047140708193182945
550.0 0.004093709401786327 0.004065430955961347
600.0 0.0036329315043985844 0.00355249538552016
650.0 0.003260780591517687 0.00315664429217577
700.0 0.002959134755656123 0.0028512413846328855
750.0 0.0027188407257199287 0.0026072459295392036
800.0 0.0024521048180758953 0.002341778250411153
850.0 0.002239565597847104 0.0021308704745024443
900.0 0.0020546806044876575 0.0019393060356378555
950.0 0.0018657727632671595 0.001755510165821761
1000.0 0.0016766421031206846 0.001568745996337384
1050.0 0.0014923459384590387 0.0013981122174300253
1100.0 0.001301356009207666 0.0012179316254332662
1150.0 0.0011236850405111909 0.001056957000400871
1200.0 0.0009631899301894009 0.0009056346898432821
1250.0 0.0008331127464771271 0.0007845145009923726
1300.0 0.0007275227690115571 0.0006858758570160717
1350.0 0.0006396950338967144 0.0006058796134311706
1400.0 0.0005672982661053538 0.0005382646631915122
1450.0 0.0005096339737065136 0.000483739553601481
1500.0 0.0004640482657123357 0.0004401622572913766
1550.0 0.00042698602192103863 0.00040521359187550843
1600.0 0.0003964605275541544 0.00037869160587433726
1650.0 0.00037089185207150877 0.0003511190152494237
1700.0 0.0003497648285701871 0.00032867136178538203
1750.0 0.00032979194656945765 0.0003117792075499892
1800.0 0.00031201171805150807 0.00029404283850453794
1850.0 0.00029754333081655204 0.0002782652009045705
1900.0 0.00028535211458802223 0.00026841949147637933
1950.0 0.00027291144942864776 0.00025630508025642484
2000.0 0.0002625849156174809 0.0002450280953780748
2050.0 0.0002529107441660017 0.00023625295580131933
2100.0 0.00024309220316354185 0.00022824970073997974
2150.0 0.00023536461230833083 0.00021983019541949034
2200.0 0.00022807077039033175 0.00021382534032454714
2250.0 0.00022066074598114938 0.0002065080334432423
2300.0 0.00021485664183273911 0.00019891949341399595
2350.0 0.0002094473602483049 0.0001929505669977516
2400.0 0.00020332602434791625 0.00018841677956515923
2450.0 0.00019862799672409892 0.00018337147048441693
2500.0 0.00019442096527200192 0.0001788916633813642
2550.0 0.00018974159320350736 0.00017449167353333905
2600.0 0.00018477955018170178 0.0001701043947832659
2650.0 0.00018134481797460467 0.00016610942111583427
2700.0 0.0001774335978552699 0.00016185951244551688
2750.0 0.00017370590649079531 0.00015816176892258227
2800.0 0.00016884948126971722 0.00015513766993535683
2850.0 0.00016611040337011218 0.00015032500232337043
2900.0 0.00016254864749498665 0.00014847080456092954
2950.0 0.00016018319001886994 0.0001448392285965383
3000.0 0.00015700937365181744 0.00014217717398423702
3050.0 0.00015391025226563215 0.00013937766198068857
3100.0 0.0001514666510047391 0.00013715637032873929
3150.0 0.00014908361481502652 0.00013467481039697304
3200.0 0.00014710795949213207 0.0001332572937826626
3250.0 0.00014509815082419664 0.00013091823348077014
3300.0 0.00014304813521448523 0.00012828490434912965
3350.0 0.00014076368825044483 0.00012645424430957064
3400.0 0.00013856844452675432 0.0001246655228896998
3450.0 0.00013802024477627128 0.0001225195337610785
3500.0 0.00013518173363991082 0.00012100572712370194
3550.0 0.0001339149021077901 0.00011977029862464406
3600.0 0.0001321239396929741 0.00011788761548814364
3650.0 0.00013050298730377108 0.00011645191989373416
3700.0 0.00012952982797287405 0.00011550813360372558
3750.0 0.00012833064829465002 0.00011396078843972646
3800.0 0.00012676122423727065 0.00011185111361555755
3850.0 0.00012575772416312248 0.00011070644541177899
3900.0 0.00012429675552994013 0.00010910842684097588
3950.0 0.00012294348562136292 0.00010816334179253317
4000.0 0.0001223048457177356 0.00010653093340806663
4050.0 0.00012045455514453351 0.00010576652493909933
4100.0 0.00011947550956392661 0.00010450068657519296
4150.0 0.00011853197065647691 0.00010366249625803903
4200.0 0.00011745357915060595 0.00010276581815560348
4250.0 0.0001168123708339408 0.0001017397407849785
4300.0 0.00011577432451304048 0.00010081393338623457
4350.0 0.00011470821482362226 9.92796449281741e-05
4400.0 0.00011394099419703707 9.85351980489213e-05
4450.0 0.00011279110913164914 9.781865810509771e-05
4500.0 0.00011246337817283347 9.695197513792664e-05
4550.0 0.0001113600010285154 9.617558316676877e-05
4600.0 0.00011025793355656788 9.519591185380705e-05
4650.0 0.00010958007624140009 9.37712648010347e-05
4700.0 0.0001092072925530374 9.320503522758372e-05
4750.0 0.00010830603423528373 9.260818114853464e-05
4800.0 0.00010738678247435018 9.248148853657767e-05
4850.0 0.0001065158357960172 9.139902249444276e-05
4900.0 0.00010596333595458418 9.106989818974398e-05
4950.0 0.00010531768202781677 8.975635500974022e-05
5000.0 0.0001047132391249761 8.93801698111929e-05
5050.0 0.00010384563211118802 8.839583460940048e-05
5100.0 0.00010330683289794251 8.781520227785222e-05
5150.0 0.0001018964103423059 8.691667608218268e-05
5200.0 0.0001016309397527948 8.59077881614212e-05
5250.0 0.00010066177492262796 8.502403943566605e-05
5300.0 9.988227247959003e-05 8.459215678158216e-05
5350.0 9.972201951313764e-05 8.455538409180008e-05
5400.0 9.898513235384598e-05 8.378424172406085e-05
5450.0 9.865670290309936e-05 8.329740012413822e-05
5500.0 9.725619020173326e-05 8.248177982750349e-05
5550.0 9.742398833623156e-05 8.146423351718113e-05
5600.0 9.705013508209959e-05 8.134103700285777e-05
5650.0 9.673120075603947e-05 8.064534631557763e-05
5700.0 9.557046723784879e-05 8.046380753512494e-05
5750.0 9.48713204707019e-05 7.953229214763269e-05
5800.0 9.475054685026407e-05 7.872740752645768e-05
5850.0 9.406729077454656e-05 7.855499279685318e-05
5900.0 9.440362191526219e-05 7.902184370323084e-05
5950.0 9.31286922423169e-05 7.770339288981631e-05
6000.0 9.297994256485254e-05 7.700144124100916e-05
6050.0 9.280804806621745e-05 7.727598494966514e-05
6100.0 9.287145076086745e-05 7.632603956153616e-05
6150.0 9.17872239369899e-05 7.606291183037683e-05
6200.0 9.128206875175238e-05 7.669452679692768e-05
6250.0 9.054441761691123e-05 7.606568760820664e-05
6300.0 9.053386020241305e-05 7.433802966261283e-05
6350.0 8.991387585410848e-05 7.435831867041998e-05
6400.0 8.981287101050839e-05 7.377902875305153e-05
6450.0 8.92982425284572e-05 7.373721382464282e-05
6500.0 8.878619701135904e-05 7.377289148280397e-05
6550.0 8.823636744637042e-05 7.333500616368838e-05
6600.0 8.845634874887764e-05 7.258817640831694e-05
6650.0 8.784372766967863e-05 7.240734339575283e-05
6700.0 8.744101069169119e-05 7.224415458040312e-05
6750.0 8.719173638382927e-05 7.19508170732297e-05
6800.0 8.724709186935797e-05 7.100031143636443e-05
6850.0 8.674660784890875e-05 7.083564560161904e-05
6900.0 8.645564957987517e-05 7.076343899825588e-05
6950.0 8.626176713733003e-05 7.019670738372952e-05
7000.0 8.588459604652599e-05 6.988850873312913e-05
7050.0 8.531386993126944e-05 6.919320367160253e-05
7100.0 8.485309808747843e-05 6.900309381308034e-05
7150.0 8.469630847685039e-05 6.918710641912185e-05
7200.0 8.481356053380296e-05 6.847114491392858e-05
7250.0 8.442604303127155e-05 6.83352081978228e-05
7300.0 8.409296424360946e-05 6.814337757532485e-05
7350.0 8.384489774471149e-05 6.761587792425416e-05
7400.0 8.378725760849193e-05 6.800483242841437e-05
7450.0 8.345219976035878e-05 6.783481876482256e-05
7500.0 8.285641524707898e-05 6.719865268678404e-05
7550.0 8.231857646023855e-05 6.706241401843727e-05
7600.0 8.22561196400784e-05 6.709696390316822e-05
7650.0 8.238195005105808e-05 6.660962026217021e-05
7700.0 8.160123252309859e-05 6.635987301706336e-05
7750.0 8.240328315878287e-05 6.60114201309625e-05
7800.0 8.168927161023021e-05 6.593578291358426e-05
7850.0 8.1263693573419e-05 6.529312304337509e-05
7900.0 8.066093869274482e-05 6.537839362863451e-05
7950.0 8.078134851530194e-05 6.584999937331304e-05
8000.0 8.040275861276314e-05 6.470410517067648e-05
8050.0 8.008372242329642e-05 6.483909601229243e-05
8100.0 8.003968832781538e-05 6.450251748901792e-05
8150.0 7.995996566023678e-05 6.422022124752402e-05
8200.0 8.054732461459935e-05 6.43921630398836e-05
8250.0 8.043209527386352e-05 6.392098657670431e-05
8300.0 7.899921911302954e-05 6.360560291795991e-05
8350.0 7.958296919241548e-05 6.400157872121781e-05
8400.0 7.917705806903541e-05 6.288227086770348e-05
8450.0 7.851819827919826e-05 6.279565786826424e-05
8500.0 7.818307494744658e-05 6.263757677515969e-05
8550.0 7.847356027923524e-05 6.329741518129595e-05
8600.0 7.787325739627704e-05 6.212954394868575e-05
8650.0 7.937919872347265e-05 6.240193761186674e-05
8700.0 7.804673805367202e-05 6.210362516867463e-05
8750.0 7.71463819546625e-05 6.182425568113104e-05
8800.0 7.734056271146983e-05 6.19070851826109e-05
8850.0 7.68755198805593e-05 6.167877290863544e-05
8900.0 7.667607860639691e-05 6.137559830676764e-05
8950.0 7.637347880518064e-05 6.088366171752568e-05
9000.0 7.687563629588112e-05 6.145685620140284e-05
9050.0 7.648378959856927e-05 6.0829101130366325e-05
9100.0 7.653370266780257e-05 6.0746380768250674e-05
9150.0 7.593676127726212e-05 6.0230750023038127e-05
9200.0 7.570518209831789e-05 6.009497337799985e-05
9250.0 7.576501229777932e-05 6.0346403188304976e-05
9300.0 7.554453623015434e-05 5.995609171804972e-05
9350.0 7.528392598032951e-05 5.959803092991933e-05
9400.0 7.537677447544411e-05 5.9518364651012234e-05
9450.0 7.496469334000722e-05 5.915865767747164e-05
9500.0 7.484445814043283e-05 5.96902500547003e-05
9550.0 7.483372610295191e-05 5.9992111346218735e-05
9600.0 7.483347144443542e-05 5.919621071370784e-05
9650.0 7.444196671713144e-05 5.9379581216489896e-05
9700.0 7.435941370204091e-05 5.942946700088214e-05
9750.0 7.423623173963279e-05 5.837030585098546e-05
9800.0 7.432270649587736e-05 5.8470726798987016e-05
9850.0 7.367406215053052e-05 5.825047628604807e-05
9900.0 7.355320121860132e-05 5.838205470354296e-05
9950.0 7.375829591182992e-05 5.8020017604576424e-05
10000.0 7.390590326394886e-05 5.83279543207027e-05


==> tikz/raw_data/UMean_ev_ric.dat <==
num ev ric
1 123160446.01960978 0.5555158371959402
2 50638931.248927765 0.7839230019684416
3 9429173.357317707 0.8264533378103724
4 5883290.279849761 0.8529899494491213
5 4585683.5158081055 0.8736736989785291
6 3633592.660911312 0.8900630377174761
7 2593152.8657610705 0.9017594673079548
8 2088562.0742053406 0.9111799374888043
9 1648742.0728557697 0.9186165972486822
10 1471767.6379722797 0.9252550128925804
11 955241.1999453213 0.9295636333308922
12 809532.4251645192 0.9332150335769657
13 672540.4835600317 0.9362485309525235
14 633391.3579392999 0.9391054459918072
15 563308.8281994221 0.9416462534134306
16 498892.9968261592 0.9438965128900726
17 434065.1240524315 0.945854365906837
18 408675.62683347345 0.9476976994633413
19 333767.2639072757 0.9492031584563083
20 329005.58930481307 0.9506871398910272
21 306915.94054151175 0.9520714858492381
22 296495.58031030314 0.9534088307180181
23 275744.1655544616 0.9546525762217937
24 257347.17810820483 0.9558133420172832
25 246985.73045034596 0.9569273724488124
26 242276.90433982163 0.9580201636954936
27 227628.9288255155 0.9590468851718545
28 222066.53541090907 0.9600485174435691
29 216419.02020727814 0.9610246765683618
30 212308.34164553692 0.9619822944559595
31 205628.8665766836 0.9629097845362553
32 201290.48333069737 0.9638177063161848
33 195263.2025292893 0.9646984420144733
34 191221.98987625088 0.9655609498019123
35 184002.07215023556 0.9663908921126121
36 179245.08143274914 0.9671993779917515
37 174484.89786329356 0.9679863930379551
38 172403.2631715032 0.9687640188599725
39 171356.24615440713 0.9695369221062473
40 165673.3310734891 0.9702841925342683
41 162770.75999549878 0.971018370900231
42 159517.54690369446 0.9717378756314947
43 154906.91696842908 0.9724365840922733
44 151847.30533493453 0.9731214921587449
45 149599.77905122435 0.9737962627461357
46 147130.76853700713 0.9744598968486633
47 145276.80271225396 0.9751151686286226
48 140953.35672098113 0.9757509394827811
49 138879.12985064148 0.976377354525771
50 137149.08469224314 0.9769959661910076
51 135462.169377556 0.977606969015877
52 132415.9711841748 0.9782042319478315
53 131737.11694904914 0.9787984329042008
54 130765.70129039903 0.9793882522851511
55 129200.07851956358 0.9799710099163889
56 127332.54366919899 0.9805453440218972
57 126463.83391022016 0.9811157598074852
58 123657.76192008323 0.9816735187906565
59 120976.25819560469 0.982219182837226
60 120653.46249592614 0.9827633909121004
61 118038.03271112412 0.9832958020772243
62 117368.70493389685 0.9838251942359015
63 115560.17163142264 0.9843464289956402
64 115073.6925988884 0.9848654694891531
65 113580.64272146423 0.9853777755733697
66 110446.88451129098 0.9858759468247568
67 108936.19423402149 0.9863673040997313
68 108573.67350859652 0.986857026223074
69 107426.87930619277 0.9873415757251571
70 106297.55647656517 0.9878210314106989
71 103279.84008390128 0.9882868756706371
72 102785.10996189684 0.9887504884477674
73 102000.14359900984 0.9892105606300042
74 101506.12433089215 0.9896684045357433
75 101180.03756699119 0.9901247776254251
76 99642.21024461715 0.9905742143369102
77 98646.50880126603 0.991019159931817
78 96802.32684973191 0.991455787334367
79 95869.70198822673 0.9918882081275917
80 95199.46475211719 0.9923176058122506
81 94702.42725103784 0.9927447616066561
82 92932.09376513647 0.993163932302596
83 91989.2570275135 0.9935788503284899
84 91080.58741371646 0.993989669795329
85 90157.49696109135 0.994396325657844
86 89582.24504208428 0.9948003868435636
87 89188.94526296639 0.9952026740485684
88 87823.44091577023 0.9955988021390593
89 87177.25259007297 0.9959920155937207
90 86383.94179564857 0.9963816508158866
91 85318.34294203961 0.9967664796488388
92 83809.1454942932 0.9971445012387941
93 82540.78547364188 0.9975168018842294
94 81484.55583472943 0.9978843384003433
95 80218.43526489132 0.9982461640729917
96 79825.15037504508 0.9986062158320834
97 78614.37703672386 0.9989608063916875
98 78257.22787399046 0.9993137860281215
99 76500.4354190224 0.9996588416429809
100 75636.39522113188 0.9999999999999998


==> tikz/raw_data/VW_Jetta_ParameterFile.dat <==
Snapshot Heckscheibe Heckklappenkante_x Heckwinkel Heckbereich_x Heckhoehe Heckhole c_W c_A c_Ar c_Af m_RAD m_NTK m_HWK
EnSight001 19.19428 -37.509570000000004 14.46083 43.40617 -20.30475 -3.396923 0.30207813 0.17181048 0.07282219 0.09898829  1.2387421167307198 0.25843166932128697 1.16185997223767
EnSight002 48.1678 -21.37061 25.5081 31.741529999999997 6.264897 -1.7408400000000002 0.30071312 0.14968856 0.047030862 0.10265769  1.23941561033582 0.2591172264122295 1.161922074312645
EnSight003 8.679746000000002 -60.98546999999999 19.1034 80.82159 -3.610037 -8.422912 0.3024519 0.17866115 0.08294252 0.09571862  1.2431896817014751 0.25912352022776297 1.1616939181493002
EnSight004 22.573620000000002 7.415371 47.76854 45.936690000000006 -0.6795599 -7.69798 0.29924327 0.1351301 0.036537305 0.0985928  1.24250649186196 0.25861202667212096 1.16267713220778
EnSight005 28.244290000000003 -2.8207709999999997 26.84125 87.51146 26.31271 -9.796486999999999 0.29718003 0.089672625 -0.009136056 0.098808676  1.2412812608686201 0.2571718887607375 1.163875510597305
EnSight006 26.75317 19.610529999999997 12.63515 1.0933760000000001 17.60599 -11.03006 0.29910547 0.12647319 0.028886545 0.09758665  1.2389009305094252 0.256730702775694 1.16218652906103
EnSight007 16.098760000000002 -41.33562 -27.7312 17.81075 -26.32317 -0.8207921 0.30652305 0.17488804 0.07426778 0.10062026  1.23928763275756 0.2572743176881625 1.1616021572075603
EnSight008 28.516579999999998 -54.10999 -16.56547 76.45976 -13.83855 -7.425714999999999 0.2997953 0.15819670000000002 0.05866492 0.099531785  1.242472532904595 0.2560344602744495 1.1628633502350152
EnSight009 45.932359999999996 -39.421690000000005 -9.218803 60.692969999999995 7.1667179999999995 -9.075547 0.29563314 0.13055876 0.028867316 0.10169145  1.24160415229319 0.2591560647924325 1.1630659882147
EnSight010 38.51307 -4.158827 21.11141 -44.62775 -10.33623 -2.927275 0.304177 0.17236713 0.07155239599999999 0.10081474  1.2415239097533899 0.2573875462443885 1.162901654968115
EnSight011 16.683670000000003 2.3800209999999997 35.91532 20.2199 23.02346 -12.36209 0.30285734 0.1401816 0.04317452 0.09700707  1.2410657551658648 0.25677268024318395 1.1620134418632848
EnSight012 18.64682 21.392979999999998 40.193540000000006 64.4263 2.986643 -13.04689 0.29735863 0.1030598 0.0052262344 0.09783357  1.2440362244447452 0.2568277091582285 1.163322016299085
EnSight013 33.56563 -7.884235 -20.15821 -41.28328 -11.93723 -4.510925 0.30335906 0.16096367 0.059888694000000006 0.10107497  1.2409988878496552 0.2574483687663065 1.1624144375515102
EnSight014 19.7767 -38.41101 37.53675 99.72480999999999 -13.03154 -8.338194 0.3000222 0.15438039999999997 0.053954374000000006 0.100426026  1.24156668835069 0.258169298520991 1.162975504885145
EnSight015 20.8571 -58.96971 29.328390000000002 29.2691 22.16581 -5.156756 0.30523777 0.1818402 0.087427706 0.09441248  1.24123441219297 0.2567713211264755 1.1619368367809952
EnSight016 1.580484 -25.728460000000002 27.955640000000002 22.28706 29.769000000000002 -13.40596 0.30567852 0.15285163 0.058788747 0.09406289  1.2383470507761798 0.257257954518554 1.161882775032175
EnSight017 10.123619999999999 -5.547448 32.73766 11.03092 -28.63637 -13.33015 0.30616823 0.16869056 0.06861988 0.10007068  1.238384030459675 0.256242921397161 1.162407429893165
EnSight018 43.72006 -24.09386 -43.82821 39.82176 11.29849 -10.04383 0.29974002 0.10809389999999998 0.005829081 0.10226482  1.240618835712365 0.2576948754786645 1.16341335381993
EnSight019 7.015167 5.908164 38.678340000000006 -35.16062 16.657410000000002 -12.51192 0.30872825 0.16524132 0.069850445 0.09539087  1.2389622721705749 0.2579185782794591 1.1616964562370595
EnSight020 29.8387 -43.57922 -56.74901 30.952990000000003 28.007720000000003 -4.973981 0.30659622 0.12361627 0.025577664 0.09803861  1.23928780365776 0.25661046137746146 1.16232828987244
EnSight021 13.64243 -56.08043000000001 -37.282340000000005 -0.9841329 -13.77689 -4.323009 0.30919856 0.17969061 0.08257678 0.09711383  1.24175080396457 0.257115458629576 1.1623296129211151
EnSight022 25.37615 -22.75367 -54.78187 86.06371999999999 -22.170289999999998 -0.9255271 0.30191156 0.12104585 0.016055133 0.10499071  1.2391816847904953 0.2569671939858675 1.162213694260165
EnSight023 17.50929 -59.72334 3.338767 58.58243 18.814320000000002 -6.832136 0.3008622 0.16286455 0.0684961 0.09436846  1.2394978441767048 0.25782150595913056 1.162043021138355
EnSight024 14.38279 -42.787659999999995 49.35973 0.9174435 -15.570870000000001 -5.381937000000001 0.31210340000000003 0.20825067 0.11032531400000001 0.097925365  1.2394687009370648 0.2565341045989865 1.162800534336035
EnSight025 25.97289 -48.96559 22.1757 62.81782 -14.769879999999999 -10.28087 0.3017308 0.17222725 0.072334655 0.099892594  1.2405545152626098 0.2586455048649779 1.1622030066478448
EnSight026 35.40871 -53.20751 22.51294 35.26648 -8.815619 -2.111298 0.30323362 0.18712689 0.087720275 0.099406615  1.2412838057138598 0.2570796937330155 1.1623782744082698
EnSight027 40.97287 15.705470000000002 19.73599 15.32465 -21.37089 -11.15371 0.29825863 0.134553 0.029948778 0.10460422  1.23920050981213 0.25834770460288603 1.1619433448169751
EnSight028 47.80251 -66.49807 -18.7301 72.29772 13.24435 -9.168343 0.2977568 0.14701296 0.046795934000000004 0.10021703  1.238622209395875 0.25622753578113394 1.16177742782659
EnSight029 5.152867 26.29898 43.6577 -19.14171 -1.373951 -10.90745 0.30729297 0.16327818 0.06589408 0.097384095  1.23958959900074 0.257126147458749 1.1624978304443
EnSight030 4.2877790000000005 -36.14387 45.74723 96.75434 -6.818072999999999 -2.2806189999999997 0.30463082 0.16735792 0.07249429 0.09486363  1.2381520956158798 0.25843777875685403 1.1624161830136999
EnSight031 24.98123 -27.043429999999997 28.93137 9.533635 18.4972 -8.178175 0.30513787 0.16150774 0.06415308 0.09735466  1.2417279708979452 0.2576474107791845 1.1624121112298598
EnSight032 27.83966 -30.033540000000002 44.762609999999995 93.60915 22.38041 -3.957647 0.29835993 0.13761877 0.039659127999999995 0.097959645  1.2391567337974299 0.2580716116610565 1.161793642037
EnSight033 26.25468 29.87135 -20.96121 83.06952 -11.30546 -5.464626 0.29678312 0.09766739 -0.0059608000000000005 0.10362819  1.243506333270675 0.258126302763962 1.16143372977536
EnSight034 34.76605 -6.178049 -59.09186 -15.69186 -29.39619 -6.640414999999999 0.30426425 0.14012197 0.035440527 0.10468145  1.23896444724381 0.25635482799840553 1.1615060808944948
EnSight035 40.36643 -8.85249 -29.19081 98.37314 17.18433 -1.262411 0.29555264 0.09277817599999999 -0.011006614 0.10378479  1.2413875223598798 0.257679889831194 1.161291375184485
EnSight036 9.393873 -44.04996 5.948498000000001 2.572607 -17.1969 -3.2788800000000005 0.31130052 0.19810458 0.0996305 0.09847407  1.244014319847605 0.2568301249787655 1.161326099103105
EnSight037 37.64577 -1.5400459999999998 -42.44192 -5.637677 -16.23262 -11.59597 0.30037108 0.12479256 0.022153700000000002 0.102638856  1.2416347783506851 0.2568957519298575 1.1632065395421898
EnSight038 39.02685 16.21785 -17.249579999999998 84.70698 -28.0235 -0.6446776 0.29453883 0.11380678 0.0083448645 0.10546192  1.2398718893523852 0.2579221295897845 1.1629433500313
EnSight039 36.13503 -33.75338 -52.19976 -39.86186 24.88133 -4.745284 0.30827433 0.14554393 0.046984437999999996 0.09855950000000001  1.23862733167285 0.2578095693037525 1.16179635418358
EnSight040 42.85154 3.871946 -25.2423 61.999719999999996 -4.401975 -6.43283 0.2954614 0.09937046 -0.004676733 0.10404719400000001  1.2395573285411001 0.257341456133252 1.162273538195755
EnSight041 12.39446 -52.621080000000006 -41.33892 -25.5218 -15.75584 -1.8891830000000003 0.3130988 0.19076167 0.09350616 0.09725552  1.2395882267041252 0.25675393201428953 1.162573171099655
EnSight042 7.674784 -14.28449 -8.086837 -3.345265 -5.573197 -8.846886999999999 0.30450913 0.15539889 0.058896653 0.09650224  1.243172336059715 0.257555947961636 1.16214116445267
EnSight043 36.931470000000004 -34.13351 35.33153 38.34322 -24.17964 -7.136373 0.30174229999999996 0.17082682 0.067993365 0.102833465  1.240327029645715 0.2580807988146195 1.16144731961642
EnSight044 49.608340000000005 -45.204370000000004 31.658990000000003 49.06357 14.13635 -1.6275600000000001 0.29942945 0.16225497 0.062760726 0.09949425  1.2405360879574 0.257568547349327 1.1616066467561599
EnSight045 32.36189 -61.06717 -31.907809999999998 11.65215 3.432953 -4.431209 0.30475235 0.16843085 0.06846558 0.09996527  1.23992824673221 0.25808161951092 1.161820351006435
EnSight046 3.744886 -17.897000000000002 -6.674283999999999 13.578339999999999 19.361439999999998 -2.454304 0.30611795 0.15029314 0.05546895 0.09482419  1.2417092579403852 0.257888671779702 1.162022610892895
EnSight047 13.03241 -47.494040000000005 -41.25639 50.56971 4.666842 -11.78616 0.30412948 0.13845077 0.040423684 0.09802708  1.243917366132685 0.25650893140653946 1.16228166750509
EnSight048 27.198190000000004 -15.905560000000001 -26.60008 -13.856010000000001 -20.82842 -11.4241 0.30372646 0.15281533 0.050860643 0.101954676  1.2393251598146098 0.2574917229768275 1.161974706885005
EnSight049 20.30992 18.54544 -0.5066624 -27.031540000000003 20.02785 -1.971237 0.2995699 0.13449515 0.03943465 0.0950605  1.2394367045642152 0.2565787853437185 1.1623095959066747
EnSight050 31.372709999999998 17.42511 15.693970000000002 27.28343 15.41559 -8.551155 0.29576048 0.10509231 0.007701299599999999 0.09739101  1.24072100194195 0.2587186421787145 1.1636447266862802
EnSight051 49.3516 -32.766940000000005 -58.20286 75.30181999999999 24.52704 -14.71985 0.30177465 0.086466305 -0.019864945 0.10633125  1.242014167917835 0.258964426821654 1.161577218976955
EnSight052 47.3663 -69.96419 -36.2548 -17.75318 -0.5216145000000001 -13.8185 0.30429178 0.17223047 0.07145889999999999 0.100771576  1.2397341651798301 0.2575668786222835 1.161891248388145
EnSight053 22.37492 -62.47991 24.57687 -36.523579999999995 -18.66246 -10.509780000000001 0.3112968 0.21421818 0.1147656 0.09945259  1.23821609200035 0.2580258302364885 1.16257207250898
EnSight054 4.96365 10.73197 -47.10492 -31.941609999999997 0.9589785 -11.98832 0.30517805 0.12658209 0.030652267999999996 0.09592982  1.23994298848379 0.256546223139063 1.161930557018995
EnSight055 14.63759 28.644170000000003 11.65979 48.519090000000006 21.31746 -2.624905 0.29757345 0.1087405 0.012792231000000001 0.09594827  1.24214069905449 0.2583355103607555 1.1625153793003802
EnSight056 9.925315 20.1906 -56.37288 -29.86872 25.41968 -11.2513 0.30775774 0.11244103 0.01618288 0.096258156  1.239861178715795 0.2562261995786225 1.1623520034147747
EnSight057 12.675510000000001 9.304058 -13.010689999999999 23.95971 13.154620000000001 -5.786473 0.29909703 0.117530614 0.020790418999999997 0.0967402  1.24468104327828 0.258847662461024 1.1620975620984302
EnSight058 23.02241 -16.098860000000002 -32.75354 89.36198 20.76006 -7.237710000000001 0.29822162 0.0971414 -0.0040044403 0.10114584  1.23799666092103 0.2580386193420615 1.161984557363225
EnSight059 42.19082 27.3203 10.28303 90.43871 2.3957759999999997 -7.932874000000001 0.29636663 0.081507124 -0.02162821 0.10313533  1.2424007258639749 0.25736659457696104 1.163496676307845
EnSight060 33.44681 -28.35251 39.3206 -46.90425 9.51844 -4.9280029999999995 0.30981094 0.1913204 0.091124915 0.10019549  1.2406637709737252 0.25889554715319 1.1619314799176048
EnSight061 23.84423 22.24022 -40.058040000000005 16.8776 -22.55862 -14.206129999999998 0.30054897 0.113917165 0.011595455 0.10232171  1.242527868949275 0.25896080286395456 1.162616449624025
EnSight062 43.41108 -50.74393 43.38365 -43.56134 5.814309 -9.652682 0.31201088 0.20670195 0.10610336 0.100598596  1.2410744785193049 0.25921671561682746 1.1622482626585149
EnSight063 31.84637 -29.070970000000003 6.378146 -14.38088 -9.756591 -5.556557 0.30516508 0.17357957 0.073080756 0.10049882  1.24133938415224 0.25661772568244395 1.1613760067476049
EnSight064 8.474206 -10.74388 -2.967645 73.56285 3.9000019999999997 -10.79284 0.2973088 0.11594085400000001 0.018229341 0.09771151  1.24218084317971 0.25632205908664496 1.1630005550838851
EnSight065 21.768710000000002 -68.78094 16.73912 -49.30858 27.436740000000004 -7.546436 0.31009394 0.1965542 0.100268476 0.09628573  1.2439544354639098 0.25797218785416 1.1621614823300352
EnSight066 17.23485 24.66507 7.101896000000001 21.08219 -19.27388 -10.481580000000001 0.29846108 0.12685019 0.027691621 0.09915857  1.240222582654845 0.25836178306918706 1.162790358927835
EnSight067 21.22556 -19.712020000000003 -3.9363980000000005 67.05845 29.37697 -3.808407 0.29710633 0.11744141 0.021410234 0.096031174  1.24157813517142 0.25877564357312 1.1622605646679351
EnSight068 29.400090000000002 -9.644049 -29.455779999999997 94.57344 23.78236 -14.41549 0.2987116 0.07342973 -0.027953102999999997 0.10138284  1.24098962228262 0.25759424035079503 1.162668923962805
EnSight069 48.9544 -46.58697 9.156627 -27.678990000000002 -7.862488000000001 -14.331079999999998 0.30489624 0.1802795 0.07922104 0.10105845  1.2439150227229852 0.2581800791202229 1.16278023346198
EnSight070 24.35678 -63.79571 -10.722439999999999 54.961569999999995 -18.10961 -12.630339999999999 0.30176220000000004 0.17425022 0.07605686 0.098193355  1.2431204965167049 0.2586199485171955 1.16260357910873
EnSight071 44.765390000000004 23.76858 -34.71451 -7.96582 -26.667109999999997 -3.114322 0.29860994 0.12978595 0.025276856 0.10450910000000001  1.239070096332425 0.2593667932554295 1.1617711810997648
EnSight072 2.153659 -49.615159999999996 4.125442 36.03586 26.429159999999996 -13.08507 0.30587998 0.16238901 0.06978554 0.092603475  1.243271792563965 0.2567462566778205 1.1620058093428451
EnSight073 18.25367 -18.51815 -50.35625 -32.02485 -3.34915 -6.067807 0.30863348 0.14929691 0.049847327000000004 0.099449575  1.2398413140519449 0.2576477063912645 1.1623764197126605
EnSight074 37.39613 -11.44237 31.11732 70.60669 -5.0975839999999994 -1.41499 0.29725036 0.13793573 0.03599396 0.101941764  1.2395236180219549 0.25787348756585704 1.161689712526385
EnSight075 1.179958 -64.76819 -10.086730000000001 -22.61928 10.67102 -2.798936 0.31085563 0.1954243 0.102018185 0.09340612  1.242385595880805 0.25794070752634296 1.1630690767551448
EnSight076 41.06167 11.253060000000001 -5.792573 6.031847 -23.71572 -6.9957139999999995 0.2973922 0.1355183 0.032894205 0.102624096  1.242646946080365 0.257673344713996 1.1623576024617452
EnSight077 15.85401 -57.2914 48.70843 -12.0578 -17.62518 -1.18097 0.31345788 0.21677265 0.11794288 0.098829776  1.2422952481901852 0.2574507856085235 1.16256498845277
EnSight078 30.407709999999998 4.121359 -12.26511 55.897240000000004 5.297261 -9.373492 0.29634702 0.10205031 0.0018251951999999998 0.10022511  1.24109007399946 0.2594709068064515 1.162203113296075
EnSight079 30.78155 -13.43881 -48.34026 -4.239453 28.75473 -3.4856839999999996 0.30394572 0.11618877 0.016661162 0.09952761  1.2404205567799151 0.2575798183379485 1.1624068930069402
EnSight080 3.4174160000000002 -35.34127 -30.81815 26.441340000000004 8.200548 -0.43250839999999996 0.30755165 0.14895584 0.05331963 0.095636204  1.23991140720005 0.2566410542071705 1.16188016533982
EnSight081 41.6592 13.467189999999999 -1.021858 -21.39609 8.459538 -0.06459624 0.29758847 0.13681698 0.036921012999999996 0.09989595400000001  1.24084841563824 0.259474497352574 1.1622640469392749
EnSight082 0.09205619 -55.68479 -23.834429999999998 69.55112 -29.49633 -14.85566 0.30565345 0.16991647 0.071071915 0.09884455  1.23900575390847 0.2561688789720465 1.1618754239410702
EnSight083 32.71008 -31.195220000000003 34.492909999999995 80.13283 -27.26387 -8.053407 0.29916940000000003 0.15272382 0.049185343 0.10353847  1.2397065159837048 0.2583913384347255 1.1622806151267702
EnSight084 46.85033 -51.50692 0.7034391999999999 52.11114 -9.181944999999999 -4.057891000000001 0.29839304 0.16291624 0.06228103 0.10063521  1.2399970767762452 0.2588647945316785 1.162658383179875
EnSight085 38.0958 -3.9350129999999996 -22.8288 -9.070055 10.19713 -8.873505999999999 0.2982913 0.12385825 0.024796281 0.099061966  1.243453590350205 0.2571735257361625 1.16187426905972
EnSight086 2.678186 12.17111 -53.69351999999999 66.66297 7.425916 -0.4741543 0.30345225 0.09739064 -0.0005636487000000001 0.09795429  1.241338550174245 0.2579242256148875 1.16225872366395
EnSight087 10.65531 -26.07639 -45.25394 47.117459999999994 -7.725362 -13.50455 0.30301425 0.12044659 0.020652995 0.09979360000000001  1.24052104492589 0.2569903276980935 1.16259609180765
EnSight088 5.789604 0.9130333 -49.82877 4.3424949999999995 -24.91893 -3.6075800000000005 0.30510879999999996 0.14110079999999997 0.041229397 0.099871404  1.2411152647660202 0.25724571726751605 1.162694340094315
EnSight089 45.41176 1.260937 -14.60869 32.87549 -23.352529999999998 -14.622710000000001 0.2959639 0.114832066 0.010462468 0.104369596  1.243229104059915 0.2586141003110995 1.16223367295258
EnSight090 39.51175 -67.30956 -1.9361810000000002 91.81538 -2.070245 -12.849 0.29501355 0.15341195 0.053807594 0.09960436  1.23991201096466 0.25764401382113394 1.1628140908933349
EnSight091 35.65332 14.336979999999999 41.73774 -39.09401 12.18816 -13.78065 0.3045624 0.15566646 0.056497682 0.09916878  1.2396698149522802 0.257198883287162 1.162696468448505
EnSight092 0.8567469999999999 -20.5407 -38.024370000000005 40.15233 -12.0147 -6.258588 0.3045886 0.13591689999999998 0.038035557000000005 0.09788135  1.2429083969487853 0.258496581111446 1.1623788241134752
EnSight093 15.22325 -65.13074 -45.76592 78.03076 0.5378015 -9.596577 0.30445912 0.14828897 0.050978392000000004 0.09731057  1.2372939464934 0.2577908229855485 1.16124855251627
EnSight094 6.592675999999999 -40.69138 -21.934720000000002 -23.90905 -25.392689999999998 -10.06527 0.31234485 0.1892114 0.09137322 0.09783818  1.24271555743816 0.25818713016279804 1.163196562516585
EnSight095 11.14345 8.47857 -15.9942 -10.67401 -2.658414 -5.993807 0.3021434 0.13857967 0.042734306 0.095845364  1.237645361851495 0.258056234058106 1.162176137429465
EnSight096 46.17577 -0.9238335999999999 2.685993 -47.0453 14.77935 -6.550814 0.3006336 0.1470654 0.046923245999999995 0.10014216599999999  1.241807420635145 0.258023170457134 1.16164160519287
EnSight097 44.09154 -12.36145 10.63937 -33.72811 -6.517192 -12.1094 0.3029415 0.15640995 0.055142134 0.10126782  1.2408548598099851 0.2579425427277345 1.163055913607185
EnSight098 11.93871 25.67795 17.9136 42.64197 15.689879999999999 -12.24076 0.2977631 0.10404095 0.008377566 0.09566338  1.241776590619335 0.2574347008346494 1.1632712714360098
EnSight099 34.05766 6.755203999999999 -34.692190000000004 56.96937 11.55373 -13.95734 0.2991477 0.08763456 -0.016265467 0.10390003  1.24098816496035 0.25864052600117704 1.16247074427808
EnSight100 6.319994 -23.00928 -52.75159 8.102252 1.702861 -0.20112950000000002 0.30957735 0.14169092 0.04402765 0.097663276  1.2406912622481001 0.25890351634931097 1.162139440575995
EnSight101 0.0 0.0 0.0 0.0 0.0 0.0 0.30375353 0.15537347 0.06097637 0.09439709  1.2389919416388 0.2561510923380765 1.1623448148924098


==> tikz/raw_data/eucl_dist_matrix.dat <==
eucl_dists_UMean eucl_dists_static(pMean) eucl_dists_wallShearStressMean
3.40851878734744 5.939589409286439 7.433397923636496
2.4092752904914234 4.006655383139569 7.27444536309024
4.526102973424146 4.661361293199107 7.271309895429881
7.885820260281555 6.700802280780762 7.886105241883009
5.350421891260813 5.3580931079104 7.245395737327913
3.758883302891823 4.1160193715757405 7.244064171892823
3.497595617036253 4.535595201425468 7.6349859267578
4.714423777844328 6.224214860522183 7.830729565177792
2.735994463016661 4.922931674938994 7.417618472311433
4.583923705838844 4.583824289895945 7.298778533185084
6.921304664652392 5.886346221364856 7.21116450119257
3.142211463507322 4.707270031088672 7.337222591490675
2.5071444369847757 2.956039347668831 6.003420736519413
3.3778386035481804 4.524774775092459 7.817266262747199
3.172472704237067 4.272354372226923 7.038000872016036
2.993296830085577 4.3538231715217774 7.27112743551456
7.208655427003135 8.156256103061601 9.687904023330328
3.5445258531280515 5.134122405553695 8.07236678860343
7.247727994102695 8.069587221539456 10.22116497997855
4.744898879157532 5.131640152355718 8.11538329053864
6.726221695773918 6.826446718906104 9.556304164380926
3.1254949454409515 4.189806337257789 7.521171482729956
4.296221743917099 4.678936633275123 7.607027349803867
1.9095177690796434 3.105309625373525 6.167890881031077
3.244240445747771 4.594886659944719 7.729054439175275
4.6845005425539465 5.782208760145247 7.427359175849095
5.095708796221994 7.1345031770927765 9.407894056457696
3.61585434482155 4.965897636872762 7.834203264760496
2.285225368675825 3.5971210207485784 6.566622087788995
2.9220442762503946 3.8900941865917478 6.839357806690911
4.259188873325003 4.3765371610419255 7.010255641391895
7.8153408683357535 6.615730469863363 8.312538676372306
5.911812148748191 6.988313741346741 9.165615700532147
8.396866256994269 8.032368341232617 9.225659989624457
3.1383532723056744 4.0863467804429545 6.854297439924063
6.04414137101238 6.847217483009405 8.67222109762247
6.417087113312754 6.330595454731175 8.127897788808726
6.1045620125370155 7.6160085532249875 9.726206301296337
7.794479436575563 7.652161264060485 8.84809904521733
4.99575568133306 5.444277515205786 8.482097918564177
2.9270235264659834 4.052287624529655 6.75741827683764
2.663258977728616 3.8858860151056227 6.651753816796559
3.176683980679676 6.2486349306091205 7.838940844088392
4.831394292204199 5.630413932783408 8.777300693481623
3.9089975394354095 4.383073298889195 6.839723768387721
5.428318440097268 5.648378372643091 8.54758233830492
3.9616598996503516 4.895187526016002 7.544473516852181
4.985207722486512 4.887184009689755 6.963243427101809
6.881695604652529 6.498513660352232 7.637639203498359
9.203452597078588 10.429574581112727 11.577306321334536
5.064800443171951 6.816111501156932 9.50393989676512
4.781369437431907 4.60909296894573 8.154890130424745
6.595390617788867 6.873729428859707 9.133421762545499
6.741722676292647 5.363564864496477 7.160891232787233
7.923539882445701 8.040717074835303 9.942627947387074
6.040451273204059 5.248945840742564 7.3247707569617555
8.030987921223401 6.869047996935569 8.957207946501327
8.27592526619604 7.813938075821 8.493569983558888
3.5065026468188383 4.993570146928862 8.091749738350213
6.832522224731144 6.586560680469006 8.59378860899691
5.058063561508007 6.674232737760204 9.517156790897113
2.0101458210777214 3.697786837892318 6.665719410540967
5.888417589782339 4.945065791002091 7.330827856048175
3.9663584612960685 5.14657168940743 8.590064257437355
5.1234046689096155 4.846700064786083 6.9103737292784055
5.652460385594252 5.030614486476396 7.270586382769068
9.443581247414617 8.191761706170968 9.568805144740313
2.795670032634427 5.721621619534623 8.076119884849048
3.4472703984049167 4.1579833048383215 7.618182687665534
5.727166556709787 6.829764200346928 8.272464105881415
2.7723479028097704 4.081217479464224 6.825972691019711
5.441961906771502 6.015567323249349 8.467752866941401
4.015666729549589 4.927426306307988 6.963108562961275
3.8055967509128776 5.164730902642063 8.097535085373506
4.527788183380839 5.6810464421355205 7.380015612491421
5.328157364503844 5.013785416983011 8.569469685791706
7.18831904359233 6.353623614429617 7.901162322557222
7.6516224521824645 7.745915293102895 9.48883452181621
4.916784917726217 5.349838856922805 7.862538292019443
4.9383291405260845 6.055075830810676 7.628530530910823
3.5640933047231877 5.05600920327212 7.866427717670161
2.963393529498412 3.8543888878703116 6.509546522266736
3.0264463716602816 5.568119355546971 7.8161380616948914
5.943277510020135 6.492323571233021 8.116364695037953
8.442780884950714 7.825299465607675 10.13903801959919
6.516745729779763 6.344611918952091 9.002964169871046
5.8437467472374935 6.254067597777764 8.76279742972101
6.0881222550142455 6.93537499602956 8.104860835188592
3.9602646594247086 5.562659134150652 8.251536985487128
4.214781661354775 5.836180888734739 8.471230995924593
5.469698001785982 5.692220705384699 8.444392977996602
5.697972290447679 6.138229028686605 9.464684444344742
3.480217305340669 4.593622336987467 7.11308246606146
4.607182908889275 4.7875079524801825 7.360608472853134
4.2260711042389145 6.493892844600435 8.110903012178353
3.1218236956078655 5.646736262717078 7.5585075019301255
6.891407986823197 5.773944922824578 7.40869148666593
8.808368591864886 8.153281012352364 9.395474983902556
5.919669912645316 6.516495941008979 8.988086143779993
2.971341840880639 4.337035290829733 6.922188374646298
4.478162222367859 8.008839800640342 9.384972529755139
2.826672719634744 5.082537682720043 7.18336614402839
6.088624710620651 5.232922742118204 7.247257299783206
3.563385503192322 4.4125419037036355 6.773189213607073
5.6242276216861 7.413685771795052 9.35823495209291
4.786695495444495 6.124720220079222 8.797821148251261
3.7233723028741625 3.75679116392042 6.943912752291529
2.6098007829486325 3.832138837338228 6.5460561274794715
2.7773776051841383 5.333559786693056 7.3174230267414115
5.263911403463983 6.207729251499417 7.7398899696837
3.433001850499758 4.37938339150843 7.088255945530713
2.524645367957955 5.585579456646116 7.428003227635238
4.4530955262740655 6.507265569836935 8.404926107232418
2.4177208792076663 7.161061690319443 8.196284364746374
3.4085645005055807 7.221074840696503 8.43113941662338
6.401423038403006 6.1399756422773475 9.058722057197464
2.984699123964817 7.230022905715308 8.602426494877049
7.280040943134994 7.773920567090512 10.498207981073474
6.525723105655285 8.23641233655484 10.049930381141342
6.874601659141738 7.396785619455837 10.45727922729466
4.165766098711755 6.567080065718047 8.702881192996859
6.070055114975399 8.189353403079085 9.072726083600333
3.2677245278935887 5.497217697868901 7.243842068040916
4.698943372841846 5.5614474686056825 7.962981069761615
2.9422322018396936 3.842237896960639 6.537310658005341
5.159899180070454 5.593956171071091 8.70511118283186
3.228630293060973 7.501813825086669 8.730495759919636
3.505353321241845 7.613564658079889 8.561262566290969
2.190500991987349 4.404423455168806 6.630831321559079
2.26104738847427 3.9186370336653433 6.610291002516422
6.677503119523657 6.2298264768646545 8.824825853096868
6.151603020533713 6.7633205510733445 9.627029760599706
7.079087624583143 5.872459805830702 8.712260700202352
5.406497424040567 8.186826557346084 8.982790285844764
5.601874785062983 5.761853801720905 8.653104932947574
5.282836539923188 5.055912474097718 8.14078222555224
6.205839507096784 6.69880708884739 9.473297198540427
6.58268396637947 5.439546398002532 8.098588311789248
6.871833788657495 8.69909821335087 10.366922291508153
3.4255128677721283 6.948071703605295 8.264037486714523
3.0623991628391845 4.047138205018978 6.3897858845758275
2.6965218585662507 3.770273725577876 6.509705986457999
5.843131407037706 6.25724846860134 9.386858320345137
3.9317323733690004 7.194138135372798 8.443811727682013
5.9650484694855885 7.762191317627569 9.964714041687037
4.271191932367515 5.536518233673876 8.081219036250939
3.7391011598381763 5.087019888987796 7.241978977752791
5.165181737703634 4.876549450414739 7.033017028775067
8.18057360914707 8.096056660357124 10.796256847303635
5.988626298760526 5.82569523394858 9.060574963296512
6.654559561701348 7.463488131137527 9.050120458001398
6.446246567368124 8.666546753671293 10.408708505465418
5.231012061933647 5.837095532646304 7.672266678426443
7.391041748128913 8.73628484532196 10.73756033548474
5.0287615907722785 6.358975256495299 8.230629662572152
6.997989306509468 6.497680303579815 9.360998956929055
6.580126322089465 5.298967171629509 7.457290884947175
4.1468703664217506 5.006293098079579 7.39288933592345
6.283120275980392 6.818043179594069 9.242204770263001
6.127263781889857 6.42922369570949 8.74608920415685
2.9883139245315724 4.231508574166521 6.642868404531985
4.91143360816725 6.79956319592519 8.733177805482658
5.237583852348441 6.669857411331708 8.724007844147318
4.125105397576121 6.1163717981147805 7.80097821835012
4.335062364973812 4.9421448164980974 7.491460702541786
8.143019632680607 6.846132979326713 9.36175382174034
3.814499225606588 4.121883048118213 6.769687594636936
5.183154892164429 6.663219776563606 8.876572917410561
5.0853934841242765 5.050222251873574 8.041405957471435
3.5850913282691845 7.695280677948427 8.628806300209671
5.927014258353873 7.376850760119194 9.496001099498502
2.193920571609846 3.2795726926396123 6.273021729698571
5.774516439437949 9.051674825064234 9.90047107427237
3.439063408964734 3.883342008376156 6.719885080589936
7.1107630930554695 8.369923988956025 9.825725728308829
5.825540129949818 5.230036304393939 7.766573097367144
6.97844466004423 6.719354771258747 9.486219890741918
5.875441771565473 8.350229125727253 9.88880458416143
3.368016248597308 3.3998393845191965 6.370634538663977
5.63250995408882 9.326873177048189 10.368758553910466
2.4980271600577746 4.381224018831296 6.779163642323659
3.874055039661707 4.543044774114653 7.573909313024638
4.868812010498144 4.548826055738527 7.42056718526795
7.980812417687153 9.310903912195373 11.503760245971163
6.590434241535458 8.00138197966011 10.20945624085334
6.274087529426303 8.627213975204908 10.34671514460244
4.885320401276918 4.715029195624423 7.443654167515816
4.3056375287913955 5.408014684057054 8.387383587669719
2.5346501057314845 4.312849489721623 7.315741933829173
6.008977790430626 8.580313157075409 10.300434102844896
6.715057808597214 8.36779298532683 11.048263737779871
5.659307191779742 8.548175421230304 9.131293393023272
4.367771923542017 6.636760174881681 8.383689437957258
2.6332386795107703 3.3753865423139455 6.502819978100109
1.8601587527685857 3.302829316783149 6.3944329276560445
5.354104383062923 6.504719697727027 8.01062656979291
7.597159111782956 6.632584171145753 9.28904066346757
6.592256991649155 8.783458814619314 10.531771948952764
3.356360319023982 7.746396506821862 8.623557391551504
5.562347799831584 6.769530244026951 8.963433950492222
8.563775590422976 8.363058487898723 9.188903159036034
6.336256800321147 7.398983417574607 8.931650966992256
3.9062762451433737 4.638929736140968 7.736802290198513
3.3421610061774722 4.648554460405271 7.034663068768467
5.416243546881907 7.749584203387252 9.037787174726658
3.6293760877189927 7.0501408794245695 9.199239331669922
5.600901109466748 6.530618425684621 8.933286374602787
7.7285508276517785 7.815738784685398 9.052082455207294
4.063820594717728 6.746205167163358 8.870811055684806
3.4240864376622833 4.554556415600286 7.572302374969714
2.4976473602212605 4.074641540688983 6.891032196557783
4.312100530921714 5.364334327356147 8.344911087253234
4.016042062392236 5.9155465381659775 8.780238393216427
7.824883691853297 9.592851788512542 10.752602111329844
4.398054569109747 6.451197265629342 9.373213452712527
7.496294580983505 8.603632308678165 10.571156040282705
4.331164661620445 4.7136143967261415 7.563612029466679
7.224220577094188 7.984004298788185 10.475951861125571
2.6137527583917866 3.7257040825379617 6.546441855059115
3.9695477330313524 4.154067145069403 7.406319725006108
2.318442425364871 3.9791182902492457 7.1036204636860765
2.1934908370099224 4.736226286239181 7.033913337438384
5.708623479239982 8.07072009731022 9.412418585329247
4.928569341038821 7.553115069780171 8.654708625440872
4.652271487085773 6.437702478151897 9.171027120866627
3.095127554733353 4.0723963394705205 7.584330693470179
3.787881901496168 5.708069006937929 8.496928431791122
5.037219235879962 6.057475891938182 8.405564645289587
8.47400177741467 8.2355123614885 9.503295818135486
6.424906097856908 8.499847081852764 10.537172833927414
8.987588722606183 9.555042506518664 10.316920999207891
2.6394855187650834 3.426317424359197 6.439428073832644
6.748390116010386 8.64677561130085 10.2100094352337
7.210641318625603 8.251722718951145 9.470119829627032
6.37023318897843 8.560624064349513 10.816973584083897
8.46055134751375 9.389697062098682 10.07366133594698
4.63166339826162 5.108967966849652 7.952361826007152
4.042409469243139 5.426558734532771 8.07119629576325
3.1393656998634634 5.760512087704213 8.46094664111387
3.4218544913778874 7.379520101798924 8.560837210940587
4.310364164855201 5.868144868847935 8.135963860061958
4.401307147400477 5.406070721229444 8.210314793242974
5.715312064102607 5.913615358489939 9.084872794008483
4.613290040159435 6.625493360195341 9.018449089911977
5.877854866187744 6.825217305723792 8.668323456333031
7.673424990125878 8.420149492265525 9.314410618158728
9.717416177163187 11.634506851699738 12.481293563787613
4.556682812557394 7.417892555235325 9.24266798847364
4.048986296585368 4.49119270505699 7.496521053842812
7.186787134660845 7.905020233340049 10.246453433548238
7.525771986761695 7.074975296603224 8.487706082525465
8.443163932108842 9.038665343551177 10.876666368959574
6.833724036969525 6.906578255212981 8.884253164983168
8.618466690461036 8.17727643522079 9.982169750836448
8.958982693674663 9.625761365815395 9.77206402041574
3.8515158460151744 6.434640791308007 9.465828809446549
7.519848350388791 8.253250309438972 9.966934218795686
4.406986534679369 6.907307543329631 9.244179654176781
2.716564995874371 5.52319474763612 8.276157363445309
6.694474323205675 6.2347466543125725 8.088454455850625
3.2198896736550466 5.391048721551071 7.976554964105002
6.059369706218765 6.861630960669704 8.689430469629706
6.483386109703006 6.559003771363431 8.384893058778772
10.046338449310545 9.561653199545452 10.564109637687208
2.798331561960966 6.929525535153121 9.176760672436249
2.5511525512732742 3.8752360091791567 6.856459442325452
6.522025303018254 8.861709393681894 10.04253984788422
2.881129831862622 3.7515041219078284 7.35537714357027
5.930822422287338 7.1792811378674894 9.765794253327801
5.073947377117658 7.095965249977768 8.709570034859698
3.1403015840856203 4.393284663282309 6.915939055667036
5.486978722239277 7.895292431814968 9.269590805601494
4.730595364715309 4.545134435551942 7.707004805087259
7.908386244763825 8.11963861611787 9.21631142516728
8.150868422074387 9.042890230014773 10.633650107692063
5.087635288884654 5.575782257182409 8.542967555490172
5.817520324778567 8.169648209727235 9.41819001501105
3.4273384799016835 4.309400333424434 7.663202551464714
3.8979219792623727 5.90010133171305 8.295140831747966
2.743023761007092 6.38485239580954 7.7132107278284785
6.681934830809571 8.356489392437101 9.669159608004415
8.976331194383517 8.599806500489345 10.791262827938809
7.047178636337104 7.302827527806512 9.742199893249788
6.285341383102781 7.24903517138813 9.815076923448917
6.933861355085313 8.964164192001537 9.832966948781884
3.756684336090823 5.773456340896615 7.376677642817447
5.240632440510691 7.891324511638216 10.117305468928976
5.996572966921972 6.408092735252755 9.251189117622296
5.465243715436773 5.661639795369966 8.470709500020808
3.20383451682223 4.669948846724732 8.000394577539694
5.401236156230142 6.346377524975316 8.705685348237237
5.186407143557874 8.540360307110461 9.74928385188205
4.188761304610299 7.785359451582218 9.424150905383938
7.6907886840162405 7.479070115713683 8.80476159811092
9.431364140841858 9.673291431018981 10.460392137024426
6.27996156807749 7.121126199529342 9.803597128030098
4.011274741811044 5.581777524811717 8.309890405819962
5.02381697759453 4.625992752065636 7.279126537480261
2.7990351871139096 3.4615894003933634 6.564921076140297
6.659529533758829 6.694467723132716 9.405659512526666
5.903826931799924 6.619215971704931 9.500611704064372
4.448436071343105 6.0851382110147565 8.529785502146932
3.8464029863775124 4.079820265276616 7.0733546512363645
1.9122521649697473 2.9552804948392497 6.220425972219946
3.73614284447209 3.5404173270079364 6.259102205244485
4.486591416326767 4.768209834047879 7.822424378451669
3.011710839245562 3.9579927370040235 6.741139912679213
5.810151904815441 6.470428576073443 8.740155269376487
2.5581507943586446 4.471277181060972 6.863094585447689
3.4256084540288905 4.126803159999471 6.751584024709187
6.56519671837112 7.865940845942318 10.49036571639694
3.1668963626675186 4.432067429039014 7.080732505216069
7.987757035572023 9.041277462810752 11.726580084415799
7.62733474124047 7.761360730481706 10.38338939985125
7.1833703614211775 7.6528709215175645 11.000229397169207
5.40322724097861 6.409912470051695 9.108847661935176
7.050967137433767 6.811496395961619 8.3922797728558
4.4845446066111085 4.954275694356962 7.318473771592994
6.115776217055704 6.527201595158324 8.857588792605528
2.0959939955680214 3.771958199160931 6.677259628810517
6.199801959547564 8.128727141041669 10.691262551505314
2.812479696728193 4.17843754488806 6.718520225376354
4.118435587961403 5.32031158316655 7.419173125987749
3.4124227664564453 3.762522359546214 6.647044594497982
2.372391194583089 3.713188568544259 6.643402731961472
6.067903739986408 5.888288931508012 8.9682060529079
6.661761204721898 7.369252119881671 10.39461236463461
6.815173949962055 7.5221400260220745 9.982382224170072
6.57455463288715 6.896452181125203 8.624112777843914
5.7377413213262045 6.447487599979877 9.421722048883963
4.83827553439031 5.682206988022253 8.744531013839138
7.191355207835878 8.369062810049599 11.0455798587078
6.212169987315917 6.679786919207159 9.207229141230693
8.004997918261626 8.182196755179524 10.690057744649678
3.8253654956436067 4.780202250191657 7.427336186976984
4.136128982336048 4.037998815942344 6.662793888396916
4.267047206799672 6.558820535869557 8.2960582543296
7.00604447064823 7.471506888581124 10.49025744407335
4.469745231199318 5.460086266489152 7.84051493955195
6.5996768158316605 7.253150803491525 10.184680738714725
4.869546127812327 5.084254688618101 8.224024398587915
3.659321742098948 3.9127433966476617 7.074292621462893
4.23896291207157 4.401032418821541 6.946660001454083
8.211787596459926 10.120178410028437 12.383031140824375
7.284529250427907 7.9980541251277 10.835564652075526
7.835306694298954 6.465598490190855 8.360202419905841
6.355409788619794 7.105780090971868 9.938237879152181
4.327100332157956 4.123761343662986 7.176794683480843
7.341786071050323 8.218534464371803 10.869540355715607
4.548596597493249 4.826877994208206 7.906475227452095
6.745061657247719 6.707602958561723 9.68762036079713
5.628657136513978 5.97023705755046 8.123810923259779
5.453530789315278 5.115626132597821 7.469098020153374
5.948269169751439 6.170819354270564 9.22602332666248
7.385923785304811 7.615303776124224 9.555130328303566
4.498638951956693 4.363508590499912 7.2209002909033995
4.2385394332776976 4.6515938247436175 7.978653949437338
6.635120886943568 6.376329679073199 8.846956624562708
3.2475356161422932 3.5474675643738305 6.769190955442765
4.197121264603674 4.769466127264642 7.863610603663243
7.555313986333374 7.294682930692298 9.923365490255687
5.3858209892525 6.053915610142379 8.235957233092586
6.3331912174196505 6.553524141600034 9.218713548214374
5.188695771789216 6.275443671197232 9.024715791190452
4.588204717275183 6.056257407968769 7.969234611751316
6.612793019025228 7.013960174140671 9.815552708650157
2.002422484263646 3.7609686744924535 6.639419537841097
6.960694988451325 7.6508045080452876 9.676377581250637
3.4743891356423355 4.475685574391168 7.375075100506759
8.103701742596902 7.0567864307232195 9.165753976180637
5.259461607067706 5.272103126860498 8.188632881045438
7.234947300096324 7.8043927556216754 10.630252681664667
6.634772989057 7.235074398559177 9.874241451245517
3.6528873229805248 4.86910594636782 7.510597808932502
6.348265759830653 7.594383266989063 9.665475368372094
2.79409321916131 3.597427425715869 6.580531372041241
5.334810161038347 6.774239934923064 9.248421978964343
5.0287593694676165 5.622662586907259 8.480811798116836
7.70723081764009 8.272940398039315 11.352365626194311
6.60552363483709 6.960450323014879 10.079057501017642
6.459851982018823 7.168244458734861 10.057321458951932
4.4968862350933705 5.682097731891939 8.330819519241548
5.384395606351204 6.874449380107843 9.507022972637877
2.675343026925509 3.8319726812584674 7.017614770540832
6.19087120460435 6.840052143657018 9.743140688142855
7.567172023944867 8.385650829706663 11.49940679292531
6.643326308009816 6.969088255739463 8.70952918629949
4.32580447170077 4.73067622293101 7.8484559215642955
3.3073111819138608 5.260724206757333 7.709318974449935
3.116525912628229 4.449548113438992 7.204335230745118
4.073923319400433 4.019641450435671 6.908476747362324
7.11357790555444 7.311949953285149 9.879511140838229
7.1841747002814165 7.996804175491018 10.681500296195729
3.6613674500031848 5.1003311986835635 7.626613756358748
3.7327345693485494 3.450737406131246 6.375510512263681
8.570727012779662 7.617192371146104 9.20294422378218
7.603439973898253 6.793925285409237 8.375049416193685
5.024733859796975 5.069289359791554 7.158461430902101
7.463744016420364 5.383755900576611 7.700615427180596
5.109957571848643 4.774053815276947 7.155259028479953
2.4309369500673235 3.734626818080703 6.723986657802474
6.6198844940029575 5.086180359829248 7.385144766011206
6.605854284886922 5.946078832260819 7.15321241106871
8.908791152393334 7.762059580319644 9.346484256590532
6.066064989372777 6.433618725054542 7.691327280180225
7.420953058260098 6.8480723491425906 8.261670612465307
5.324567038350017 5.834347828550921 8.28178628833378
7.046043130590503 6.709439348675121 8.57030567511549
7.566441538058114 7.425472698321056 9.58628163184149
9.270056231275374 8.362497853986643 9.830086454264721
6.794985226485341 6.745983141621285 9.328012959242383
7.4737342652807275 7.120149894462704 8.732995276886246
10.747105570626623 9.214986825279778 9.88313724445665
7.907995478383664 6.603319461923736 7.674148332416161
9.169525914139568 7.645731229074491 9.28291384023225
4.3145498803144955 3.9755806930132525 6.809133192742238
6.9493716563790775 7.144853326305932 9.275596256825658
6.946206963415877 6.862931909910587 8.659473498145214
7.945589945816788 7.840285579997311 8.526818934912543
7.031603379206632 5.439455407668026 7.415658626296991
5.122706855805161 4.578917813111376 6.371231847758635
3.707982540682695 4.4191880999807625 7.3158283850686665
6.931023784933604 6.421752190877681 8.961205305217366
4.33400126612828 5.310086282761709 7.899624742819111
9.73188507453688 8.783570708991073 9.408722103255293
5.472034953485821 5.115537183667998 7.964022398098142
3.8573221325450358 4.668317186513674 7.147217539879194
7.451401558177752 7.0868024336015205 9.500217350073296
3.85293600074392 4.5749482924088625 7.180750482853774
9.792699691433567 8.922000786585611 10.278190625210701
6.312289443032855 6.166859593169517 7.660685738675078
7.738216410733275 5.748046215519046 7.645952166015256
7.420853020155318 6.7047887006013305 8.474007990980304
8.324150428331574 7.199065165167575 9.478756361539482
6.007702328383685 6.34282400964951 7.692630839753842
7.003726411661345 6.9219995889644865 8.687933163348285
6.186126783481787 5.1790034045063695 7.416843784866566
4.251957148450878 3.9861923342666827 6.857988780162211
2.0218639302882413 2.766981665870137 6.250755108573265
6.071118569903945 7.7241259402722795 10.069592293864076
8.645664847014071 7.391049439170924 9.824218845068005
11.164395683113954 8.637686628434851 10.013665829392366
5.896846302381685 6.713684633836648 8.96878161264483
2.4633299529394463 3.6036605174104874 6.499804526527847
5.943207220660842 6.917678509886523 9.174883953803322
3.7796505941574616 4.447670886509817 7.044494510471044
4.593765064457219 5.2008291551850645 8.093897983081243
1.8542446307587845 3.4026074293008755 6.382447595027172
9.150647566744105 6.827829236090997 8.617063314079802
4.904710027545607 5.174297566358395 7.876356281756346
10.782126637155876 8.791738998719048 10.558624106682942
7.735606861264049 5.645038391163464 7.53880754792529
3.6161412903128456 4.815637127811838 6.90523052407744
9.623241747573488 7.782680863356053 9.568314680418476
3.9915969706438306 4.462487149349496 6.932672102331693
3.905100104205106 4.116246790872526 6.400957519327304
4.234676914858849 4.826126563433315 7.608301125234565
8.599219703378395 6.587465019638605 8.404352442804095
8.431679570477407 7.4097679714840545 8.852059599615753
5.047290322275852 5.006435390867731 7.620633288361588
6.994211213698157 7.371803423152551 8.024632926125214
7.179095394901751 6.70395374961959 8.69333034760998
4.882149721078644 4.509569331433918 6.76813981968721
9.527109525521544 9.157485862716618 9.89535435852101
4.621962709330144 4.084001049171421 6.818090800671861
11.601985581767803 9.450354045174688 10.825172425898254
3.056078728666772 3.474131142480315 6.550660988298361
5.90730808074007 5.971019542337109 8.63917481236568
7.385533396591851 7.467940896097434 8.985623962051463
4.417095398460235 4.062229237446819 6.992523387654242
8.363346800365608 8.8654519090513 9.33341360864603
6.231433644844726 5.2320689925039225 7.017030350966065
7.50860405870018 6.76423641244102 8.7062836278041
4.440112878245165 4.193780423084001 7.172830563021996
6.088692882715005 7.213102478566277 9.701961493406934
6.13015259668851 6.346385425342619 8.399170026548138
6.704388943232403 7.242756849046578 9.007004093338583
3.6724683765456305 4.244431146952612 6.9383202948904
6.924455007507989 6.672916566064608 8.431003272801611
6.528046752416692 5.230949374529121 8.220479842560799
6.525846620744667 7.110496085591028 8.732652518603429
8.22677051625995 8.160917250518757 10.245279227953102
9.176072257829485 8.450758990398946 8.901050508479752
5.140966433724016 5.199412859937029 7.374496008743818
5.221607310333928 4.767045115467412 7.445493201343926
6.267831189566066 4.7263737030618005 7.359181120732974
2.311598513266479 3.8129500052410163 6.727975655231519
4.232608863242526 4.908156842096925 7.636909454785923
7.473191998887156 7.775153707147059 9.505054546327488
6.261837857354455 6.836203941055271 8.209515501806491
6.749862894832447 6.6859167785568445 8.896924434152242
5.811198886564908 6.311764730725476 8.714348244380556
3.4192617386774065 4.850298722438275 7.231297837065834
4.7887443052146095 3.9376204207807644 6.755512192793195
2.5243296193092366 3.2848818020000445 6.330982559899816
3.159272335528893 3.8357811257534777 6.621436903663756
4.219821845436421 3.826861560284339 6.7458965323408115
4.226769430259916 4.847228505452382 7.001912136900201
6.731639383010994 6.758199948129484 8.701645105773489
3.393356346476383 5.06038811996901 6.870501697410843
4.882575130831423 5.411124811349877 7.2248685885432815
5.028053069539275 6.134367430180898 8.808371533786328
4.492114947308715 5.339860750372695 7.688722883795121
6.981154207800537 7.6104863991347225 10.23928857860178
7.602250506433959 7.53944178046775 9.640990605192272
6.120645355450695 6.5693280746842815 9.723017554134206
5.487708391636602 6.355399292583106 8.590097052203733
8.386800753726623 7.918784190210395 9.084661707513153
5.433814908286355 5.367373251034121 6.951507328015337
6.987156595348044 6.731379833117954 8.809561107213753
2.24704207879421 3.245596039934627 6.163607780969091
5.796147097389523 7.135270092227835 9.670394151066368
4.427475160017934 5.490523469383941 7.744514003388836
5.480921916308733 6.625977598729284 8.007030494056526
4.3582321142476355 3.8507248426546514 6.311329806841235
3.0512506448914762 3.861180310086195 6.549690364367295
4.642540236238239 4.702655563825806 7.612602076158452
5.815236717898248 6.128365171038945 9.10991546596842
5.208866411018966 5.886665549329689 8.456371874867301
7.394398083448168 7.479864583495405 8.542855002890914
4.563205330860715 4.953252497627307 8.004570055638021
3.470726894331102 4.697273186493376 7.553367338321837
6.3719277597651685 6.81796709761849 9.393005133164392
4.5257261782114035 5.1067225224103545 7.797132246700541
8.060244676950433 8.013184538839043 9.915857445276103
3.8399382840034106 4.87281920659323 6.860772707577283
5.368287895981839 4.577090462328085 6.844181305624946
5.13424387106184 6.180164909647677 8.107538967266
6.806674043749343 6.667223948456509 9.450963485802664
3.98427089277971 5.2210360649514405 7.192167856798102
5.925530992429998 6.560324171324421 9.062004710079037
4.333761775448932 4.118070017714836 6.7416013085143724
2.4475600353610973 3.010356742303153 6.138312992515725
2.69291349931088 3.1312691865354467 6.040107005260098
6.732002074462769 8.332758427787368 10.714053926682423
7.1606340176402865 6.952712354725237 9.611448435532129
8.916273023987237 7.302034707036144 8.99674476120605
5.365334066056387 6.351538599587078 8.907673073878824
2.764257264279212 3.4175244320863554 6.471292289285039
5.848075981081792 6.809531943788724 9.267838429352594
3.059666601138909 4.0181310818281375 7.01613414705827
5.248551474601629 5.406655693826268 8.527889044689402
4.131166755125853 4.615459703657098 7.1014395205177685
6.62436395551799 5.408086325979269 7.729483490468296
4.622801799748187 5.036726796731271 8.090726874848347
8.565918818969786 7.831999478757683 9.765242599087186
5.135128638584053 4.1293136267165576 6.622104796826654
2.9140127827336952 4.2392259515974935 7.0595391953761215
7.430795199315275 6.550253813177237 8.653030539963998
2.471830894585205 3.687320953570023 6.480686034229153
2.5430082374037584 3.5822898483808916 6.783861271772452
5.909468227837654 5.623300653646395 8.523632689400333
6.18919682834458 5.632123463760262 7.6630217262836
6.5276599135440385 6.566075128011822 8.641907213625407
3.9892291591549522 4.80225309074343 7.609529158102083
4.6918357854365285 6.20476247214174 7.400456170765317
5.920767256839008 6.025839511459622 8.5614802975367
2.379493272002648 3.6350654520295387 6.393151234558737
7.426547949221927 7.994667060961726 9.151072705123745
2.5800641976003176 3.379252047013143 6.363344019416586
9.363579884278138 8.201673099519088 9.981035022248465
3.5898149900566847 3.7974619846646913 6.896375830534607
5.836844024592657 6.056646123359509 8.874825864190907
5.999197334457842 6.81617192496576 8.924927997098342
2.554701305753481 3.5743948338082228 6.504516603965273
6.538026674593576 8.019043588003157 9.38536936319212
3.8297694097341384 4.166871763705089 6.576351250756668
5.523746958520563 6.270868960789798 8.556025847602756
3.5523679250798135 3.918471005285519 6.9608366428954405
6.425599770253641 7.34621184180909 10.105359369472092
5.489464515438353 6.102650772541699 8.830559114723462
5.6983150396034885 6.645777447334413 8.922817336158346
3.062445273897483 4.298677789344318 6.997376512611366
5.3214510179431285 6.355764056367544 8.59321064621182
3.930358857342832 3.9383878320657413 7.31844192734513
5.448231020715853 6.522194327181041 8.907633410367591
7.084629900840793 7.770498070591963 10.452181467635656
7.045521418727291 7.203574454136404 8.157830179921797
3.5196008061913613 4.360365914731658 7.0162356870844516
2.722035213423523 3.8901376138774215 6.660022278439504
3.708528964497415 3.654007020669488 6.5358586461628105
2.924146823373609 3.7549232452791967 6.60937781158239
5.451585951861191 5.564403620344463 8.300097873098089
6.409120581723886 7.280907971451102 9.547196669374895
3.879871354118218 5.625690772931084 7.3827796689286185
2.6357679800940526 3.991342194485429 6.651438458759714
5.161586063509988 6.787011575250566 8.276697223394711
5.306162944551814 6.678137145469368 9.579365516108009
6.6522337277132815 6.340323089778951 9.224484758024829
7.978501611839143 7.336468576095759 9.12533210594056
3.6747276962465825 5.180271846093664 7.759800916984096
5.074419441802716 5.15098607536772 8.250979263417413
4.996236067655933 5.457272237506848 8.662391366655608
5.466029385648422 5.730548889724133 8.943301999620234
5.638241563130675 6.162776688770657 9.352708836380948
6.543548779731278 7.712975013052072 9.008729894137337
6.118490195641537 6.725976504530393 10.292455656530596
5.590046728528278 6.428299165470147 8.433415631878189
2.2441821935349564 3.234331669728438 6.5216151947851175
5.493164973634633 5.609192604927268 8.282784757655117
3.5180981391088855 4.114270717013819 7.1980428318446465
5.902969142112493 6.004804744429521 9.420986462032193
4.4050747369838374 4.716777336322545 7.791811764971729
4.710011180756943 5.650579221750415 8.47926525718105
6.359820690373715 7.334095067190061 9.288202755287383
4.499420187978779 6.95838223667523 8.549897513187881
6.159808133972056 6.664295168361189 10.013733599827582
5.00230003288027 5.273940075727129 8.283682621548145
5.527124620579387 5.720164446799809 8.938815926758606
6.384601164057879 6.191396762281279 8.779163570004714
7.827657606388065 6.640159844613041 8.233260638897855
4.61879518813842 6.053320887750053 8.096916028515889
8.210168649476856 7.851336340491601 8.83771184038581
4.01119354160744 4.080970320084192 7.042088287112826
5.3738493750155785 6.504076641429059 8.140590306281362
6.728322087960842 6.831299495103418 8.42331470483106
4.479388538607964 6.3745571789948805 8.50341332770798
7.682773397584467 7.730951113422158 8.650379814213748
2.676155202154634 3.3770207776376835 6.5651025337275595
4.051516030289039 4.550512953833112 7.589110447441677
5.345180797619787 5.971501516534348 8.919908903864165
5.513382321362478 7.525872818901873 9.355213921838237
3.1386563716619795 4.5405683320542005 7.259523049573104
4.892017758274622 4.394653498424435 7.481158051773733
3.8777979443355814 4.14275442713316 7.414745478224562
3.9049951676594743 4.911509584755699 7.672114046025384
5.688359042510294 5.754860041571356 8.191997828177058
7.628998378104668 7.477946659707621 8.840240922124673
8.486552885356064 9.73370092318069 10.518655745254701
3.5749194456689137 6.314294782896365 8.425195997285662
5.738547370647565 5.723813974469248 9.35273275240353
5.641446009214046 5.787117907710475 8.244050170772447
7.391065712286377 6.062914345961018 8.028718610480476
6.939134167725343 6.732929638942076 8.679888988568967
6.255761182104859 5.394737518408026 7.61004767467714
7.6711713877609045 6.443761537090016 8.39556964375048
8.663695450441114 8.485054449239863 9.17786574805962
5.808472348603317 6.679338651217518 10.219318172354981
6.4106836580795035 6.208025001761147 8.144698623600782
6.543468816176386 7.885037399109677 11.176918820685113
4.1808389785758004 4.9978855645317655 8.16497326545423
6.397550100005292 5.439282264787921 7.882273174007408
4.90245346731319 5.924471483519222 9.475347557066673
6.1765459417822655 5.989559898070064 8.11390760496803
6.231777811330019 5.5003224678876945 7.818929223211564
9.227432106021912 7.897028291646331 9.147733787773461
4.564929855292796 6.877688538911622 9.504707931357672
3.3003680436109137 4.082031638110164 7.077821574867206
5.4466200125021365 6.8853499817894654 8.129511807568628
4.0954187265413635 4.371920280431776 7.593851456606234
3.6846402012818453 4.635755699131316 7.40851718610306
5.914876145045628 6.695236800760183 8.697115705683128
3.1829476152664884 4.596928004883918 7.495184031061342
5.5359168563289805 6.684608297645076 8.448080893235673
6.5704603354603766 6.143591656709373 9.674585162590759
7.42394741771886 6.774382642080518 8.320148295664854
6.6236032726526295 6.791143034550435 8.424304464525617
3.1543501195776416 3.539289119022657 6.434216974467341
5.857388503538405 6.995799429261387 8.824805023993122
2.7717403956695557 4.321924374409953 7.242051260240458
5.4084470865992955 5.878341203725626 8.544536597453671
3.674801279784781 6.047685892629435 7.675655617058759
5.878143300800834 6.76230380737948 8.363523352038158
7.573772635859825 6.461676010751856 8.80374642370834
5.468742558192552 5.20138685281855 7.923001330886378
4.668860858763361 5.004614661474424 7.604392661377404
6.4805081886323705 7.567629903205864 8.612879954693007
4.286501782155243 5.916396558260939 7.990332559825236
6.670186787519134 7.7561228816442505 10.855343531726607
4.2982978739884325 4.611735175537421 7.58690888229344
3.566580389000292 4.233364194149313 7.406702558277313
3.293993424502976 3.908698973721594 7.027091127939815
4.7709377008840645 4.9039176591086395 7.657842764339211
5.602290166291455 7.5592198467930585 9.405608663205918
5.23082206348843 7.093888574438558 9.463776884644428
7.647685769531505 6.649482867046543 8.422123309378497
8.518491846157824 7.886908002015241 8.94318087859841
3.903296667542001 4.498820042295015 7.250845380406659
4.226414488574848 4.8916870138344315 7.805122678995875
3.850538586509199 5.025165410720456 7.49830695811909
4.78875706564541 6.257274012115113 9.327385934945978
5.937247051855791 6.559291822955355 9.479599300933836
7.138640020399864 7.361554055155296 9.261749368138563
2.9943086039041646 4.9865675647020336 7.807849706048753
4.331876430195392 4.907708242558986 8.139654483929863
4.476015725407245 4.967515179044531 8.06971901769281
4.9160892033101735 6.652090482858394 9.327988654320258
5.318585860982568 7.035285226054794 9.73309836685564
5.5820014813318455 6.472029552689652 8.319080226506879
5.658511954607456 7.583846344071153 10.530169076777936
4.926883338155092 5.630519396270599 7.985401877221483
3.2213560419466383 4.344287846484469 6.779018383709053
4.835823543090953 5.425231311390511 8.211481157391734
2.2609446169769876 3.545047348148595 6.557131888748202
6.21049697475788 6.537481862282924 9.35246695959986
3.7560665686185546 4.112404663660241 7.454175560724151
4.248285114326045 4.383803392622167 7.536108506066379
5.50042606039543 6.608268722338956 9.050858234270486
2.8840267671044235 4.5504306641852805 6.751194917428672
5.791457405573052 7.6826835022640205 10.475653567464812
4.719210724607518 6.0478138394467305 8.723798514555012
4.857754672214701 5.506763018592205 8.822973132114367
5.3704227448507345 5.290140269402855 8.408551796488497
6.873877557532489 6.116042106008153 7.770839330372921
4.092360476332574 5.874092474659441 8.363568148779347
7.135655952758409 6.581619148056041 7.998619987704828
4.496988735339631 5.37214145281295 7.51362627330595
4.560560893666221 5.985683665604703 8.233819355746759
5.63296437733687 5.780023635749162 7.7373417885020075
3.909558641470557 5.740389101808314 8.489962298952216
6.686511073276503 6.628519435299183 8.106382979090933
3.8700744744489315 4.954665871322337 7.097705540883132
3.6019113124979527 5.799461804290706 8.331272421514743
4.73906687297466 5.182610258612834 8.688980738379367
4.450423120622208 5.786447458444926 8.49082411347563
2.5559417402475653 3.599702400889531 6.77759766919593
4.03423656777414 5.646606013949036 8.13912183688535
3.2109929709676495 4.356803696298972 7.317095575362297
3.2115021192769717 4.9769018907469835 7.732996749645698
4.778296421638611 5.949157209664495 8.388039756787643
6.67406915290572 6.957196205354184 8.79027569079162
7.558610640674589 8.355726776621193 9.711853212153608
2.9389123398979633 4.745477686023407 7.585597371331653
6.179789746791093 6.097457997176344 8.974965873007578
5.067874867030107 6.975815960992003 9.200075006899565
6.457481325152795 6.262581166863562 8.32047017991143
6.272625726687648 7.325497806678602 9.234244437777397
5.326463768683245 5.907428318546815 8.112559997622002
6.695527855270125 5.804108113801985 8.028811000753436
7.709408251227992 7.345561987855732 8.352543856452158
5.605858900953311 6.407347793183868 10.04868930214949
5.61878742791454 6.265529841018772 8.391763415131688
6.494737295979361 6.8246914146320945 10.188553599874567
3.7305385051408484 4.697452153217 8.069208327672808
5.445580465561499 5.836409109589893 7.919762062538954
4.888337761867143 6.104785689492998 8.96983775514237
5.343139366302303 6.402524789848729 8.538898487726058
5.154019028102216 4.926709348135987 7.477667878775647
8.292913201150808 6.99869421986608 8.43758129694984
4.0843612022393945 5.488038134819455 8.759843788519474
2.5032788173256546 3.2737136787541115 6.486968382980772
4.517204804118092 6.1277594924542615 8.136209978177455
3.195102542599445 5.198788152818618 7.915561982862397
3.6180702100067004 5.46048546181844 7.985664829038763
5.007057092282915 5.778718388900591 8.438105469914529
3.8413244897869325 6.195565970548675 7.743570505522358
4.544916387477577 5.912692516338438 8.255061745843973
6.97657719292528 6.836226849364572 9.696601599000571
6.395867073030506 6.029524385226304 7.973460966797434
5.7965390973665025 6.329959824061175 8.472226254326044
3.0322029466670437 5.244923603409817 7.554355095682961
4.788381748738895 6.149960739870774 8.515397660715465
2.693208528822627 5.358023495419192 7.31598115574524
4.617865522949362 5.145642324712925 8.313892881013283
2.316271843823621 3.977693130640867 6.692808170655179
4.852099104941172 5.905904330585092 8.139180427928824
6.857279388332962 7.1967808453462165 9.209232788371926
4.840625893280621 5.861891191852276 8.242671423189076
4.205397616117518 6.42164206778484 8.594378309661016
5.459823554771361 6.540459136427423 8.319054072740933
2.484310094312088 3.4684546185755165 6.300801385095411
6.057099957492943 7.292664292734265 10.553915492256962
3.9022259827239245 5.972100554104176 8.304236753489523
3.0662586661725504 3.9974159344070364 6.883123195678037
3.8351719713819774 5.661908398411734 7.866935947093795
4.024715233813052 5.822332309558388 8.214221577382208
4.603773035662621 6.644847430784733 8.959701972820138
4.513436136790997 6.279396441156321 9.028032974993561
6.7824042924586045 6.976939944113425 8.7635218704343
7.602980206503029 7.029221631667025 8.369325485585366
3.8669202069404225 5.977572507287035 8.322232979326738
3.7268144388761955 6.488415161505507 8.633505618384866
4.803708781147947 5.322697007922965 7.930566622546004
4.3561048450079785 6.234100119722227 8.466551476151368
4.890522982061007 6.630193095020213 8.43738558564823
3.014052610818497 4.348360405234699 6.795908792047471
4.223669569579709 5.83671417887079 7.7283432440065765
5.969319327218419 6.912272400857426 9.19206259867271
4.156157295712693 7.659423538181138 8.774044948409559
5.427077354925783 7.9536797665558785 9.372017456813497
3.4772272207606814 4.135912803087558 6.839939522012525
5.248459437701817 8.219776943415482 9.9601824484968
4.787588088046092 5.821208504755057 8.139241080573264
5.948738857327739 7.465706789679524 9.021445450950772
4.209271660766048 5.7288134589084905 8.465950269987767
3.9876398068971417 6.134368126811516 8.274222504561044
8.04367818530663 8.947046051035294 10.30245884096769
4.82976589969241 5.599519373027417 7.535607417168548
6.091942637597075 5.939643194594304 8.672002483113843
3.6144567821293263 4.611996996535511 7.4584160962910815
3.523275782765213 4.089087804846291 7.525673951654532
5.411473914369395 8.4404216275428 10.044797462195815
5.458170418671224 8.084464311838625 9.143105016403505
4.490786475642233 5.387151734479534 7.706703629443027
3.8405245036138367 4.6853692634166535 7.453586785142606
4.438534669110749 5.064919708649639 7.470014621107602
3.869872638012209 5.291081966371443 7.869578236880249
4.494623547296499 4.185822184643691 6.7806728273478525
6.632555045615921 8.366776124292171 9.206173185978386
2.974265011207521 4.38299231905132 7.107601760096806
3.1206805581473365 4.02660578094062 6.885634039364683
4.169972777609365 5.176208337339579 7.6038970500764105
4.023876961214272 4.006638851336749 6.589068962010054
6.544211261657562 8.06990634370238 9.43444099427623
3.4373242125754744 6.894785708469202 8.02540417758311
5.165079408388288 5.045493002888161 7.676215051181244
4.555677793677951 4.604971863764306 7.681624997968155
4.898322609161851 5.163656038352365 8.167294851335221
3.377901184462409 7.010879040874339 8.089015587077286
3.7436435332787754 6.278618609515014 8.059527140590417
2.993113675047776 4.954571274419985 7.130941210633771
2.4753258233683684 5.34513699224979 7.418343613954728
4.012286179881559 5.026156889145388 7.221574160910251
5.443974299655509 6.060561529654556 8.447343414633602
5.1569184737730245 4.706130833987574 8.022496586836924
8.26085644121538 8.189274644429103 9.976050959888989
4.05411571590456 7.691814650377619 9.079200353858582
3.8583293548627613 5.767207639367355 7.539172149724176
4.678165196240436 7.374250018256863 8.968704432498226
2.8619857629180676 5.821305032144431 7.533557500568082
4.317123517840946 4.936215561710071 7.534340849352089
5.060454206289138 4.701218862418377 6.844269565357283
6.395043846709564 6.464230583454084 9.01930590564081
3.771268834369739 5.6350932345091715 7.82418388940212
8.059205050181268 7.456685600310601 10.190708787626725
4.49707840560353 4.8350230590647945 7.208924515480986
3.1200133193793107 6.182963453693163 7.641328961710181
6.657457771919363 7.434759950297451 9.50786560806827
3.407503090908444 6.194879879118171 7.974566323751915
2.4092063636318826 4.178879297992241 6.5459833795506
5.7538456696398015 5.208424023209065 7.583272663313374
5.346934475325009 4.763356351550475 7.478479051156526
4.994852673330655 5.9694555996484295 8.154149236470596
2.622687692455189 3.8876958267510515 6.641219714320459
3.773943438081683 7.449248601285823 8.197604681166535
4.055357896817642 6.28155489282249 7.9073412059469135
3.379281281236642 4.23204072218165 7.20318806661184
6.3648941781567645 9.052156503058121 9.67751301108946
2.4160990132600655 3.8958705983785467 6.72175989054349
8.928622040572657 9.220673808848971 11.035919203794421
3.6206595828707546 4.228810451702734 6.639238767175604
4.159802094125872 5.062070722011015 7.554902026567641
4.218468410081233 7.5310571638019335 8.546273638393412
2.284321231799398 3.791708940293012 6.708833017842928
5.105298555614053 8.587914365183371 9.122387283164981
4.152402073576016 4.939929464119259 7.461960577683723
3.8811739858117895 4.065822129915246 7.223431287403098
2.2934426564863863 3.699197333557009 6.600034232538679
5.316136186481372 7.8857339199017575 9.510144794746733
3.935366474086673 6.62294281295952 8.211946534787735
4.117834091900847 7.676578730140063 8.848885872783812
2.858389088139519 3.7817982055681827 6.348270691877228
3.3781118116806894 4.332710400576396 7.394539912506108
5.037160061645781 5.927460717459702 9.001637859309584
3.8589268295390062 7.59058534193459 8.66901981349963
4.915670102415324 6.807913421038646 9.111919101325523
6.016287785773657 8.308467626269257 8.63737870950735
2.8340291892329468 6.3892361889589715 7.952674211926644
2.6943481892595424 3.961749749881899 6.580131949331647
3.718474573661288 4.3251348675537455 7.239062555107926
4.366420080146162 6.564339439297237 8.022237388044768
5.10514652163935 5.0122318530139625 7.287229798966019
4.4953151400856575 7.643055231555201 8.85449041128782
3.5932847036630364 7.960247405780577 8.781540076379311
3.6419182559467864 4.00228772529725 6.902985727708272
6.474609466829366 5.456614399712928 7.58503570297569
3.4568853578638565 3.901380919415732 7.317159775373729
2.5617757041670854 4.783332417658102 7.264312636698442
3.6503794500944595 5.880287891548839 8.491081966677886
2.741309989927321 5.494855666481211 7.560154867800913
2.7186565477166478 5.3490841811919845 7.444721799868735
7.478731866635783 7.291425549812863 10.046229978139317
2.3617576127603788 5.1381139425774816 7.175530880476591
7.973411561806447 8.510040724694475 11.464196523186546
6.132267333499448 7.5049519923340196 10.348180063940243
7.545056844341434 7.65347823943783 11.163833937020291
4.046035218125517 6.202318706027632 9.018855308249126
4.73272674474928 6.622241025624239 8.210970561964235
2.5101654949070054 4.8522383162200455 7.3738794660078755
3.6933616177329265 5.457356207988345 8.38467190440291
4.010026848861139 3.9132480687632447 6.747849971100173
5.730670716059011 7.057940643280766 10.097390703920176
2.886455157933058 5.521499206471722 7.5505402872028755
2.873866295300557 6.258957149287611 8.165758916299898
1.8161074715253294 3.247437392540186 6.268146859523855
3.4380947280348373 3.866966764336706 6.928458675942174
7.911881758011035 6.486651164628018 9.380974557276572
6.5840600714158315 6.997724445509099 10.357002910094096
8.45241160474959 7.2207504976795445 9.743312693597707
4.16351581178152 6.802368253260408 8.657564542923437
6.45142461915311 6.148265180401754 9.088642604341644
6.486178066076548 5.7361027316638085 8.660084205201219
6.721772431682808 7.3918316283043515 10.452331683517334
7.798233542963892 6.518836499543541 9.126969032015525
6.3735922489610815 7.863113170015634 10.637848273025229
3.5336021444893326 5.489090145522588 7.8981911270738
2.0053900677954006 3.467775916889281 6.537337909766551
2.6130722009845333 5.087290075649279 7.5099779813510565
5.817802157509695 6.565093621699268 10.0448584087299
3.996902671719202 5.916837321447225 8.255064417430562
6.427202885840579 7.455131997764601 10.397273055409286
4.391571845675488 4.876103217964396 8.065006393147138
4.714588551887189 4.261648660395209 7.101905047050548
6.465158047833436 4.9219976834833545 7.336997659244815
9.442770747632176 9.577123074817044 12.001394607146374
5.910587789908881 6.634832211987336 10.048057067615385
5.272796062222845 5.8159840482585645 8.125960122672856
7.163626327507526 7.86360631859028 10.46921662484098
6.465122327198138 5.266342911675996 7.762825278364996
8.242199250591312 8.517216496262508 11.189541847218313
6.115016593706417 5.783104107899626 8.521521074252657
8.258342049338726 7.036164144424014 10.030582418522961
7.967110060994931 6.217905813829713 8.266452057401398
2.697673757247622 3.4304547311698843 6.396376806449358
7.1627294813511915 6.692082372415855 9.67326558854271
4.923958852318791 5.847488542250462 8.104485417436488
2.0049655100073327 3.2604411820059536 6.360260686038058
6.019084703017065 5.9516702242927 8.63765275077669
4.2725518003071015 5.294375910507627 7.950929129180513
4.9962367665169545 5.082055367841454 7.734567214661343
5.631351711006379 5.077711726686434 8.082614506579116
9.485759591395967 7.614039487921466 10.107395049680074
2.7579602976495314 4.252141726721427 6.88767986107843
4.5441723135223215 6.300393083855704 9.220313457058603
5.953805033698101 5.718195125010983 8.70238222128304
3.187767563926817 6.459845592247429 8.369511653309035
6.258110818609879 6.866259280470777 9.904516665904154
3.406957651198192 3.660949341731401 6.708463451998117
5.0474764124544125 7.606770496897737 9.581834547047285
4.288379816902723 4.18712684995259 7.205948848905115
5.761635683511939 6.721408974450071 8.906911392569386
7.103048606927484 5.62457953114445 8.520148313489564
7.9465918306702115 7.370923847929764 10.349955833206268
5.974890549848609 7.524146499395215 10.094110406751902
4.427225197001549 4.022358445504715 6.862277890205048
5.234516599305005 8.240711754998095 10.2270489410245
2.578615056469428 3.841650991292038 6.771803700969414
3.734705020984401 5.609189779457209 8.531392945005662
5.941933971391017 5.095108428846804 7.9043611873971145
8.976719009742478 8.985855926657873 11.804315992668151
7.229265200633274 7.583182037116617 10.528522049375347
6.617869705625794 7.769212272661369 10.499506608981285
6.013196962748969 5.515104192330813 8.099611828217627
4.602979647634823 6.1773288922384 9.004251368634186
2.6985761174385265 3.087408593266752 6.2355423887289545
6.438786356673669 7.65717037253473 10.368768591166432
6.92117719320944 8.292177482715164 11.56140762141643
4.626226648603538 7.029231033173419 8.7310136264865
4.914166025196999 5.53768308221504 8.324076136507129
3.4518270665096003 3.798003875271437 6.708640781218117
2.1888309778726547 3.0875653695907714 6.232256816150808
6.625753375415676 5.70176827753993 7.924817048443783
8.883295392478889 7.402752619678759 9.933835967571403
6.938872799284382 8.208424954855326 10.941003484760968
3.5571146008988968 6.160224685806334 8.247838627452431
4.105218396846591 4.00733657915776 6.569529074197811
4.316469423223223 4.462685227679701 7.67992273918524
3.225187008922506 4.147653090749193 6.8247179550276815
5.731264596631171 6.117807728528104 8.569828135201044
2.395483541514347 3.7126616070629574 6.499900762467574
3.6006481256805016 4.055024157361789 6.712425889601466
6.488512862233388 7.765407846700622 10.355050735681372
3.0953660497468727 3.9184240520737705 6.900463560545209
7.958020356092549 8.620919164295136 11.453326275860572
7.56133993254733 7.269470552099605 10.257680344394702
7.249186043059734 7.54324771555238 11.00933332383832
5.356564042244168 6.013990930544055 8.880303635778164
7.043910581470358 6.570971038033058 8.352395689742249
4.49272829826945 4.965454042715027 7.365914225764776
6.050032992091174 6.512855685732964 8.939972123292831
2.354172128138304 4.346706770963469 6.707878146759315
6.265569410647608 8.096757529256609 10.629026904487576
3.0272025018065927 3.9965085571417482 6.958450458256162
4.282317645153241 5.2699412824289595 7.601333954925053
3.1486990887490296 3.3316277264009964 6.284704304439487
2.391493486136795 3.9177926215172145 6.750240355111706
6.275636391422737 6.091977122935716 9.126629048891322
6.681551119750716 7.187362662666756 10.293486776252237
6.884668614218163 7.568590232281931 9.937161577112045
6.439923475926049 6.402734168840832 8.376445027374487
5.77595013526084 6.352610262447378 9.32024825006916
5.046182161012472 6.114312328163946 8.922938491179952
7.113959249914825 7.89690957988569 10.753056413380383
6.211631230141729 6.815856566938404 9.216399508979647
7.934553616027834 7.673382469477617 10.558586254835834
3.819657378971146 4.204294008123135 7.214989664468842
4.137247540334733 4.397562680549391 6.952890589475006
4.2266429838705895 6.720010462326494 8.53416950433009
6.972948469794342 7.15165508746501 10.433796625300873
4.205187218318771 4.6623180667225865 7.656248603171731
6.653517474757692 6.809159624338623 9.995205138006844
4.790615645345694 4.818148537789195 8.062872097834639
3.5706830822442486 3.5745969852371897 6.8199535436195795
4.293641563102974 4.591486553027496 6.911443337214745
8.207141051858866 10.016405072444282 12.233899060138071
7.273644522795377 7.793049541878447 10.667879436608953
7.73901149210807 6.225003388017838 8.700028757729433
6.4931028956824735 6.679529748557039 9.784457507788435
4.362602655527088 3.97955246726111 7.149570761499239
7.2439528338714325 7.581588103782902 10.427990180270285
4.609689569017348 4.499625805310677 7.859475039794366
6.8182188358670555 6.551551905768277 9.652918899577188
5.753832903178371 6.337767152977049 8.203031732718742
5.2350725171038475 4.76200283469888 7.452708469664147
6.051998213187121 6.075425229754657 9.161094399598438
7.306362356216541 7.487254867334922 9.596164645767411
4.30210524753301 4.0813369328491405 6.958357675604959
4.359948766356234 4.422878588617936 7.708513718462304
6.502019343295139 5.816382951854095 8.660190343309813
3.416149891498728 3.7105520977068367 6.693574340904959
4.059227007336331 4.432260217784144 7.6309322436802605
7.565087453819759 7.212751338740779 9.862720782952145
5.257038406476751 5.9859611961148 8.073508473699354
6.267043465008433 6.386074643811127 9.11077823542651
5.256792160796435 6.419447798553479 9.037068516791424
4.359494453403032 5.3229455957975516 7.622439160699307
6.60452690563633 6.454075049813439 9.532649616128673
2.075423783084664 4.24758869201073 6.938466317060795
6.870056446256447 7.020004799025973 9.36397514933171
3.4898312757645793 4.79456021938827 7.39558688073058
8.065720105949154 6.860219328177852 9.247426649384503
5.2751978975719345 5.273735602906071 8.060165395205589
7.206113404496177 7.402195210006216 10.377777933039384
6.5431390554903475 6.619309270606835 9.59514715519638
3.518185630307217 4.95330714331788 7.355663194943259
6.466369921139281 7.2579907063720235 9.529993028575328
2.8808202052634564 4.113147216352225 6.863608741996052
5.3131759178994225 6.906165195900971 9.258166558138457
4.937751023050477 5.535951687881621 8.275812648734489
7.857102498421972 7.94059904745065 11.182367385699472
6.654828337578957 6.542999397768382 9.794962042672795
6.570441259958621 6.79885599826571 9.855890913573528
4.571041597827901 5.97283668263847 8.280938124573376
5.489468961280369 6.963984901399259 9.537193556292548
2.4217421290103887 3.8567564821480347 7.005933480012729
6.308742876578771 6.401083598563709 9.550869479909437
7.6045621547372875 7.967246839289677 11.343733089374217
6.522943823380642 6.36094108074121 8.3298341606409
4.388463289079397 4.32285038994124 7.6017521713376865
2.975902729872741 5.108838366855721 7.554894864165323
3.003822370626542 4.486359190820754 7.134708488789451
4.320202838096424 4.010491373188741 6.860167168253997
7.1373970467748125 7.216378896969601 9.621797241645135
7.177828062768371 7.455636034915394 10.420291512994218
3.8135521852955336 4.671381014020103 7.505694254228685
6.007313383582877 5.492073788330385 7.842606261439045
5.542015962303349 5.1866646942854695 6.6818140722599395
8.128985486267114 7.660241323271906 9.215973073712846
5.044537945349329 5.290422240609067 6.904643748143215
6.13007906272024 5.284203709675134 7.026166107545545
5.863786655768522 7.632781556878246 9.91263688193732
5.828399995593394 5.301502639147233 7.451607868213352
7.90327734190727 8.877411272819591 11.180082100677865
8.868741397807117 8.26172205469183 10.144927186539423
6.935889778871205 7.552709960820897 10.404370352464905
6.967192712079666 7.172639164988421 9.004992195145782
9.748240014202144 8.26534148513064 9.125738260881713
7.015557630104468 6.2656874712380075 7.5449009699053065
8.396192376732051 7.86757717635316 9.442101909536325
3.1826882676268378 4.143200978544988 6.623495122509748
6.905843625663681 8.622820120861117 10.600746875368577
5.545256907995796 5.112601923946875 7.165830700148892
6.834427340250087 6.707128737875509 7.775079141102164
6.115164063325222 5.228355845258883 7.012868149949508
4.2975885343263815 4.917907722172537 6.909652162264111
4.168109440875805 5.253770041242021 8.246943484550709
6.860461625976963 7.22370375285822 9.780801168670655
5.214209695103149 7.15796801076396 9.436493708448728
8.87758397219134 8.00334631154462 8.909548403555108
5.47668124817668 6.16020861640361 8.828576470103632
3.91125821095448 5.741485695460818 8.213361706223225
7.554126154378847 8.42134118225549 10.633927498550804
4.5854049033873965 6.198765114869214 8.554502703356421
9.348213753870253 8.73668480249733 10.535671518550455
5.4156805342776835 5.237576087454509 7.257900972379197
6.730619112319511 5.552220656732539 7.298216555420662
6.684710519316991 7.713215405821685 8.943111967613103
8.07387944158749 7.9922980183719226 10.231486544650037
5.437830398008905 5.784639398862856 7.522997636903699
6.88485480701748 7.20008670938515 9.472775835132888
5.667377405525361 5.40686992678905 7.90947555378389
3.7515186851812223 4.03360068491194 6.853193388764354
2.2446728219835044 3.65791561256437 6.602662858856188
6.945291118858021 9.66042791477688 11.751741133205371
8.410716625638544 8.527798071946503 10.679455723908559
10.289954113783848 7.883568400300323 9.293371479853176
5.770766693999691 6.457198096410309 9.254239564605458
2.485534724938149 3.4989041523436146 6.515882789844116
6.396994912868305 7.5241363639542715 9.990393389606002
3.687571162277127 4.2872174624397745 7.135720866975747
5.254772117283709 6.297842764598954 9.188911189575242
2.9705162255391544 5.125676953043438 7.5050212983311
8.208006798644615 6.708315575417839 8.31591495831777
4.913956390226804 5.5286336993731044 8.392213394326378
9.93155646337066 8.973897936762157 10.380371453733291
6.897809293184265 5.646791187183959 7.556669438015875
3.32597182491312 4.314918542003668 7.1955292257411125
8.872375650245335 7.559027289118066 9.416980646003383
3.0304757260093003 3.356043012292091 6.434582170115015
3.9663861247549725 4.959158284419203 7.478281181416156
5.372886078007396 6.423283338882724 9.188451748840198
7.819437800419168 7.180645292695143 8.76080918879865
7.865255918169403 7.342799920514296 9.091235503436083
4.944271603157753 6.185642954083114 8.524025255044458
6.35986962274546 6.774531228221702 7.820636799067433
6.986192821931459 6.9400943754540565 9.032760874697892
3.938850177338968 4.871471964234218 6.791066634894719
8.862976836182316 8.494985471922282 9.690374694714672
3.9729309879398085 4.70980120867182 7.144579244334334
10.63397425864822 8.54116435812392 10.040727921425459
3.5918963462335336 4.750369484210461 7.5720090229813035
6.438496157851807 7.45539466047882 9.947300129838984
7.179668919128261 7.267754941382286 9.295642162704567
3.9872485183460786 5.243603115080695 7.621238338513939
7.674792720506813 8.03583719873926 9.237428525765406
5.209893054720025 4.872112969489019 6.6306710396697
6.987217243834176 7.695484004751645 9.368359734540771
4.539978441151933 5.5550596793592675 8.112149277416854
6.433446291897147 7.542838405456428 10.46468582624013
6.164459547777149 6.497624523606156 9.234047057372074
6.444941879674001 6.862220983421217 9.292047310535171
3.5916919731009993 5.390142743028205 7.739020888456285
6.579353895093985 7.572731825548791 9.48656295509518
5.446905510660828 5.046415712135645 7.6397376086370805
6.233055585764323 6.686154293007575 9.05876450543285
8.149015233558467 8.576645674340735 11.095609293780692
8.428946123300953 7.592417705239796 8.59333241546333
4.5476568656524545 4.65443282618217 7.329477746934411
4.657780175172934 5.859770251901888 7.9526364177415845
5.350053703031797 5.289295563425555 7.513743595246307
1.9054438388400237 2.850725500835461 6.115632945910911
5.167834777078101 6.511966257861718 9.030657188250894
7.396494914248242 7.8332928938019535 9.96555740964276
5.271653909058114 5.575388688434703 7.399827345086243
3.5014921974525914 4.845381518906061 7.617535944256648
4.843821492660701 6.208417017649621 8.98864914810497
3.509750374137898 5.531646929856042 7.813571967048633
4.195282205891908 5.682541021807144 8.121708629771732
5.131212573369731 5.400671201870512 7.845197082608442
4.2775090883079105 5.915519432169909 8.778255835439378
5.483927175934955 6.282623989143104 8.885452166680246
4.61402718547696 5.914257987915506 8.438020816531811
5.004161582651811 5.322608626104269 8.609762794734957
3.150139646342566 5.532656127884383 8.234020549750461
6.426848127002425 7.3409155031794375 9.444611418703483
3.479258976914168 4.881430899157755 7.386739150087745
4.7715763999212495 5.782102536442229 8.550760547471013
3.968658363038719 4.185024708763764 7.061510575220632
3.9810904177911084 6.077045932875421 8.692164542841633
4.453707341372866 6.088536573498234 8.798723372899934
4.230226664465496 6.456332702831287 8.59253218082023
3.591080891226371 4.032754409714903 7.261360261003456
4.134746984114034 4.406029582995185 7.434247653451778
6.235586873427481 4.911494807463022 7.758657397533933
3.9639885712085507 4.483990770283517 7.545616647626731
6.622675217078029 5.632176433121987 7.895858864188616
4.786154851648415 6.444312121259395 8.163131931328842
3.947946933106277 4.034733489061183 6.982801286980132
4.809365808838468 4.454465923403669 7.323846009465932
4.272862019922324 5.237437831869362 7.841055459807424
6.001467767973953 5.025655934695454 7.388421295203084
5.107997293348954 6.333060022730896 8.711889141084434
2.206234044974881 4.478373777384021 6.8654549993152845
4.028145137473848 4.3026197641538015 7.38621788587005
3.9581348085138854 5.785986269044321 8.234453820844529
4.113125570414213 5.020631372810728 8.170410315616031
2.9278118168222944 4.8239732707814165 7.171071005013463
3.9127462702839932 5.334184396589479 8.013445055674847
2.2028702744091557 3.0566864908686657 6.402847241229546
3.288025950817477 3.5623146348274153 6.347806392849102
5.520393237238558 4.786634640745739 7.11025751191278
7.289696163950509 7.722198019873594 9.663071219234068
4.413416010887801 5.341383434008484 8.25965132824197
6.624972595431476 6.539037322455403 9.186528997223647
4.757932931614971 5.7641992182794155 8.060635176231843
5.340799085320064 4.553479151731059 7.116076962498844
5.814546904418175 6.115017587010044 8.457225645425494
4.332593986526989 4.276294016338979 7.011263853611535
6.259592648295747 5.016753209978822 7.9448150935135
6.818723326202135 5.641862123450188 7.5852632707102945
4.9428572980383025 4.949732147364444 7.869725705656943
4.999445493685978 4.611207981316231 7.4940114377538505
6.729810839327052 7.173328971115519 10.059315558405572
2.8655936728310545 3.2294775804904536 6.3767346190190715
4.521343113283395 4.768622075311162 7.48699809463155
5.221713756064997 5.92000569826135 8.767621730940586
4.083275034634283 4.574596970710404 7.2435291450425705
4.065429579647587 3.813097590449064 6.880028462650458
7.750115284037196 5.8719972541529 8.133993916404515
3.8262464686059414 4.823916203094277 7.390537852421011
3.703880831485415 5.409359079672138 8.064100143399294
3.690005206679908 4.047857304376181 6.771757087219929
2.643690623483055 5.746592405401381 7.53483004708467
3.6937146974349244 4.489667984989015 7.352574168802948
3.5127293635240484 4.057054819145948 7.0620671409927835
4.658834747719846 6.907603976689036 8.526346308740978
3.048872354222211 3.5012292793317927 6.555002267552965
7.354024239794516 7.518742917489978 10.223243947804647
5.546642082274249 4.235401266294227 6.981509021678867
5.54269194168001 5.137898699243847 7.863536011640495
3.590023611112872 5.761969814865972 8.008717085872082
3.2268932894896234 3.5939341934420006 6.415469248952636
3.7939221575693822 6.999986736342356 8.59470861838973
3.484596588564885 4.132860618420957 7.0415949134544435
3.0460366815871387 5.237554206008217 7.890344976000143
3.8471850536554553 3.6385747557391177 6.445114069497664
6.696020709231898 6.776942609921136 9.350831905516614
4.719278997338914 5.3113101267577845 8.041311133819686
4.159659394225951 5.636001842251861 8.075573904623445
4.430598872606377 4.41311091366341 6.772310324503719
3.4220643285489323 5.581879602310748 8.110683464584568
4.4672540680730455 4.833630124748926 8.408949636054572
3.945234914793274 5.715784616727956 8.118206273379936
4.651197325407948 6.349159382430273 9.292577941006277
4.105974739609414 5.94529369626841 7.311002375022306
2.8903118147598805 4.132851939621955 6.892832706293424
2.826209649657378 3.992092309071876 6.670495447433778
2.9561628976080097 3.690221645133044 6.666492553184776
5.700463001071767 5.212115798283106 7.50582509215445
7.014511651639603 5.549957410135232 7.694103039109332
4.3028667985149704 5.9516617306892545 8.34367667694991
2.568612644795375 5.4581258421017775 7.5619217118178375
4.063031838915243 5.004402443713618 8.111130857447236
2.1895353706332665 4.32194589655341 6.880007494008962
2.315457760269521 4.112579117331084 6.87498680575756
6.87240792986379 7.885252545211062 9.620699236861858
2.643760764490038 5.003715238011128 7.583333600233291
7.52925806288012 8.311115815418633 10.546154705003161
6.024809208038339 6.213640072602891 9.224013966780326
6.8102879888549985 6.961074897537833 9.767589251336249
3.838376380968031 4.829539182465972 8.141011959743505
5.2449755197291745 5.308921287015651 7.842684127274058
2.330563820198302 3.2076239931459876 6.348468997484039
4.135657567304087 5.06324636030304 8.263128173364438
3.3360998824813546 5.141871313420692 7.135998637210861
5.3465323862710985 7.118851849013655 9.683834436178683
2.730796027293936 4.840596598185548 7.420840162718459
2.19413494860738 3.798642516962221 6.557778781590617
2.2540385940468197 3.735161642062697 6.579073711074727
2.74755159656127 3.6707287547978447 6.394017257398567
6.952974921877038 6.271779451048939 8.222095021404433
6.1056363397572495 7.155153583850137 9.68058835982223
7.628344111638585 7.7110812737199135 9.239131663289081
4.509954246634351 5.188827966380728 7.679008292482527
5.815083934305444 6.700164002702223 8.882143546315467
5.5715008850232906 5.879188863148385 7.9456983466742255
6.5661792670466514 7.941118021175598 10.357970093825495
7.029834568731973 7.202138003135862 8.636994330903693
6.363981929423219 6.612540583087611 9.65629386497454
2.996417027719159 4.424887261141068 7.023839975762663
2.214395019985431 3.583470730387301 6.622842154787902
2.8878522980018593 6.085780546047378 8.044869925814035
5.727422661493264 6.225770350793022 9.584592046039694
3.615974134744384 4.811464771897346 7.253401198595942
5.7547543067864115 5.954278634657036 8.72757745746218
4.00880377863597 4.9283952235185655 7.806873786268728
4.296000161491376 4.778733347542348 6.838159391686902
5.71082084827435 5.956818020866245 7.33847902849026
8.713976402586312 10.134596110408165 11.636453560638694
5.957070792440643 7.145644385766713 10.199925926131852
5.93714328598216 5.38781279013572 8.576928675045707
6.4169081874578815 7.117327353272243 9.491049959660128
5.658787469009145 5.015559985142311 6.9187678962135415
7.638097582206793 8.197483642797 10.205257723904186
5.297023144365501 5.229890630578319 7.539556452965057
7.360382984390941 6.66122557848587 9.057144327990674
7.106989650860042 7.145118576625539 7.91201453059049
3.98338417600732 5.114592525364883 7.899004101743312
6.345415585571038 6.426382483148253 8.692686027851773
5.826971856064935 6.95426650714013 9.593130143145146
2.6726417642378832 3.9325934571502574 6.874942575665726
4.954748758716586 4.550535525972787 6.973001110079173
5.015305406730191 5.786674065027262 8.878901207884198
4.101371508600659 4.506661629378018 6.798989986103498
4.857835739187267 4.666717197819406 6.877496189161798
8.604373043361061 7.766775695201156 9.409504594288313
3.6097063462002885 5.730340916963729 8.21329023452506
4.4227441642495195 4.670684266047399 8.069094473683403
5.396781638357404 6.702006479470144 8.555382229829398
2.9913800128075065 4.621276367312867 7.0677528649807755
5.9361883528822394 6.494503288807111 9.005982716772925
2.7328840166897606 4.310000824452693 6.6352897127404304
5.235262567139655 6.255500294019919 8.852313378949995
3.7440967333565514 5.291326742404993 7.328207811334715
6.327917768947453 5.806807246585354 8.95663876242449
6.252169396530611 5.844769007802163 7.553793977155128
7.428615872729476 7.819516683457752 9.889022440148555
5.562687920280845 6.104917413508469 8.615553182903986
4.203224139645415 5.817739284647713 7.677931497197179
4.560003127137434 5.646305672970016 8.196149801749616
1.6220927753272114 3.1944524500354445 6.155569422348975
3.6852185453900432 5.688167637335465 8.35052633047112
5.437799817883795 6.24765876118043 8.260690613615857
8.070525272419909 7.968643989891236 10.32146413731466
6.412703891255665 6.440267176557381 9.030639350738443
5.949180906866236 6.622003054669268 9.140053314170592
5.245133083356254 6.434626152520133 7.9800734203427535
4.167056166898151 5.497010442190851 8.436265893773848
3.148607323732723 5.307422544052908 7.889015717222507
5.610188290563571 6.001327642414067 8.511116107520948
6.419761394934671 6.682383714523994 10.083357282727958
4.723847914976874 5.583040624577555 7.8580203931801735
4.274768855820342 4.940159032679254 7.5194080743641045
3.58489440757933 6.202928679011233 8.016333274768353
2.4724740449939815 5.3036409239930355 7.395085992206947
5.689325206946799 5.3363802748475715 7.111059667641248
8.049080378900785 7.750773711718599 9.180280206214276
6.425410123992268 7.150887644221214 9.446902562431017
2.9146496944596763 4.8287063691774 7.213484362755393
4.706142834514495 5.753403193382404 8.586683225375236
4.56706535272281 6.626061442365952 9.130910711002706
8.468090549390658 9.02840829475524 11.125492987776447
4.504913207518131 6.414024644729851 9.17924176815397
8.180001472529268 8.264316435099833 11.214527022845115
5.311098204409709 5.434865740854965 8.543466668743466
8.270831282490182 8.43813434687903 11.66237482327642
3.298547857918611 3.474286964327458 6.7471518367617085
3.6284799098815887 4.164518110916539 7.079323116350212
2.854158207178245 3.982642602882707 7.394628268128598
1.7741054895029469 3.3612019846866383 6.164319373026047
6.07099242763055 7.319895475091792 9.046564267280308
5.292177322943058 6.394007337614611 8.530940916261534
4.880184927410769 6.7811857474699515 9.268085632710418
3.800000962432073 5.330204315749189 8.416640137933603
3.772829425117305 4.80668042127981 7.939220841709428
5.160473091827689 5.335296283172837 8.143522838152961
9.166685292720784 8.375944769627191 10.415544810328088
7.380048113165374 8.480584555168779 11.220688073225125
9.543636878551718 8.987367663869884 10.765900085333662
3.2961957013915266 4.5248217892992555 7.1412367732094655
7.5848827318758385 8.301932788263736 10.534625261528106
7.943032530836529 8.117307379502307 10.255120444989046
6.937761991903564 7.730186747181503 10.85360468552668
9.0737192564258 8.855973210210426 10.489217205188377
5.551729655124953 5.804852615283126 8.915152806842611
5.062526650967274 6.162124730094148 8.878858485219085
3.348263713845652 5.043802831136713 8.110902166181617
2.9611060040802797 5.417433722260381 7.321025343634871
4.883505894072845 5.165489206987057 8.328955703873325
5.322146962718094 5.96658725018989 8.861322900893743
6.727977401550859 6.728399372657728 10.29431918102398
5.664281394719463 6.62987409413493 9.461953232163333
6.374459692359198 6.186202996527754 8.275076244909009
8.099615056594926 7.645759527183733 9.039285158217137
10.27714706203173 10.993929204715622 12.791122886552412
4.960932946813531 6.124875602927711 8.784111749052755
3.659263940957337 3.9416402179563113 6.7902837891108945
8.0864768958002 8.590097183337281 11.2027068561593
8.030528199209574 6.93482873299742 8.882395421308626
9.219842307055085 9.272888910758098 11.692172708859076
7.5431671339338955 7.119697737763131 9.491383851246155
9.294535267601304 8.236632311712148 10.804892677299744
9.37690880176625 8.965761945072707 9.983860312662433
3.1544013864344884 4.880863048030494 8.46171277208126
8.423520932589037 8.50722106431246 10.782040010121968
3.182368297207482 4.6503623019773235 7.455037125898559
3.106819084206598 4.728156268057396 7.983797473802435
7.490901366425062 7.067609394821228 9.58400873176776
2.332278110029191 3.6671442190489447 6.5548586793010495
6.761025354193118 7.144958704395137 9.13961482686971
7.077059039157918 6.25398293482496 8.683804326725257
10.58886086696845 9.306333917849516 11.19049331601115
2.4303445267480117 5.206098474045404 8.209821772169027
3.7688731528266692 4.3392034609033505 7.524386234419403
7.287844657494302 8.311910499852104 10.187533511392127
3.751638547471766 4.705725338850199 8.070644204349357
6.841629911557725 7.413303136174519 10.454902560927879
5.427839382764671 6.367183576624104 8.502171981612852
3.6717039912849385 4.981788554399629 7.310575784670849
6.1833666419432145 7.2395660053203805 9.095361266006654
4.2762154641070484 4.354438340498154 7.037965158449655
8.503468184430368 7.879526286847156 9.75792687226582
8.792185503021567 8.534216019831224 10.95412171751635
6.248743582258111 6.477076802884017 9.706323457244311
6.1725204092529875 6.9747073895152 8.798955768711448
5.050448413310897 6.5167517803599475 9.476529686953045
4.452242266798679 5.740026881826798 8.497699354044691
3.2514909169805777 5.120590841709817 7.362656254048783
7.2865592995240664 7.561900213822194 9.520202365118605
9.860045026541234 9.403894779214994 12.142604400774378
8.104345025288467 8.138487866047814 11.09665110311458
7.442518451304527 8.261504001009408 11.087151047866717
7.591837431635307 8.391287659424506 9.953296663728675
4.291450085923562 5.06466035441218 7.640514218926123
4.9978955387367865 6.69633249285463 9.21831291014748
7.210076677151752 7.691228469958195 10.735452613217648
6.4937346789075425 6.472961042735877 9.886002574776105
4.420726455909461 5.899260768213994 8.916513354014297
6.360019414689725 6.698589762389926 9.270820748863281
5.375200438478575 7.116540301119591 8.912174775881903
4.3412427180495445 6.54861055080444 8.773347812973602
8.17089132999932 7.498014925683437 9.242701289267199
10.034522367877234 9.365246269391344 11.10971384400293
7.335288034859895 7.886678614670549 11.003882754118385
4.965141665178445 6.467058270070503 8.96097868022626
2.6725815443590943 3.656709700892878 6.735079248937045
6.5568814568239 9.000095827532668 10.394829563364597
2.375640239612396 3.3916892952880993 6.855790794299815
7.50844899080491 9.061347856623119 11.32390503802801
6.420059499883803 6.408101605548161 9.714462134764377
6.807177702935707 7.882844213770368 10.5801016991973
4.319241250463726 5.666160072163085 8.736155469129423
5.879463964037513 5.635609626332643 8.302324769221196
3.2804763472528045 4.976468643749694 7.2952036745884685
4.963289680383066 6.753421553620156 9.188576123003475
2.9917252050546157 6.29042238371728 7.511670657162014
5.73807808977971 8.99496470711703 10.877067840979068
2.4725654278729676 3.4473928172135593 6.818450413941439
2.9114900869700358 4.090843761251871 7.127346525116786
2.197155346160856 4.112658823936093 6.575592990254274
2.520681760906768 5.09187694411213 7.164888613824492
6.6259168259466845 7.083948746324367 8.941173726621656
6.149407364366671 7.910398249322798 10.210252627778809
7.258493037234801 8.918599864316294 10.13725489922762
5.123375898977499 5.174966851633592 7.997732655864579
5.64283775977133 7.558431593184654 9.329621865481528
5.3290210163689355 7.514953804673537 9.105351736425781
6.5508158485329595 8.508692499385967 10.679247861458023
6.655886059018959 8.409741437392254 9.542260038440773
6.715678473450789 6.63441851775572 9.935582325118096
2.8419240968719395 3.398302883935442 6.42094940468529
3.1441825454766663 5.419381425674826 7.417091106855351
3.5179977638437867 7.948407819974435 9.133780258839947
6.123950076103603 7.354765242765489 10.3178367107518
3.4310641505188184 3.823034857491667 6.923922327725926
5.8884339396753225 6.377778372976393 9.31019111574822
4.082698243474566 5.406109123343312 7.833534561472103
3.7193042867007127 4.6288982333168995 6.958336399797202
5.11374052784521 6.340257670195869 7.40129008962658
8.40178475254531 11.236025100556478 12.328578972166703
6.414996182963546 8.491780303077304 10.773723089178713
6.559514621649515 5.575563194497586 8.731812183387575
6.206015073648064 6.360081916196006 9.096860718955314
5.069326713594768 4.921810605776264 6.976964740946726
7.259901369458394 7.707843216362022 9.99533699557131
4.794512798894481 4.911307656066123 7.424825363005424
7.012255111076277 7.3202624803628265 9.610712478726324
6.618384278427141 8.215156796506138 8.793393813951957
4.318354358914189 5.523031385609659 8.049935681496546
6.085056531851269 6.893696264643907 9.058561932271754
6.404529466587322 7.9304250563457535 10.123660992278603
3.126617096222326 4.807068131853609 7.172085001073734
4.5632056534194545 4.514831663441393 7.265073152421186
5.444817390764398 5.475975162893771 8.770219870379902
3.7559505160031406 4.613065338720451 6.89722941364626
4.271311338002273 5.368136374888924 7.610094275507762
8.130450244146784 8.385971188107186 9.932302811333846
4.231345083652109 7.1122760824575995 8.663971380928999
5.147523044292016 6.113394679006082 9.028528061240301
5.178128253658193 7.862515688340142 9.182579624022331
3.18605263784632 3.7989406726891466 6.51582157206696
5.879248835664281 6.414208112718005 9.173113846751878
2.3693599853848246 5.992021109299616 7.515857728669303
5.625562555890368 5.384248608697588 8.489447968727887
3.4949019786905637 6.521327909555453 7.828194167747085
6.952677763420965 5.970428254220687 9.38596609275347
5.810615889763895 6.682847811897284 8.299784209349903
7.139470552029384 8.2612475516731 10.184965585284784
5.617285262758235 5.717126927912506 8.868724979910283
3.7748063408406884 6.764499811914643 8.005203111989383
5.178474547444745 5.821636557299542 8.622563032109715
2.2887781074813196 5.225864744513328 7.174340475009176
4.384873164229433 7.81178869345705 9.615163962064461
5.051092126098699 7.0240350533815725 8.474710976049192
7.8144221734476425 7.7193462223911755 10.43890452546596
6.301135098475068 6.458670260054081 9.327892000039837
5.992678327452096 6.322341475005749 9.240220678417375
4.920635302841902 7.711059162529402 8.655535473900414
4.796726320810799 7.57657970141815 9.618200704250466
2.6296076939716713 5.700301929488546 7.875299849374423
5.612239907923682 5.5493532227653235 8.63036087145972
6.752358459941144 7.457567776537512 10.81632674101005
5.1876922956921225 4.986514789411848 7.642256702863983
3.9978161766348963 4.331975456460891 7.239562923350154
3.074561748765088 7.059267669269639 8.262234175533
2.431374759838511 6.213945161577007 7.715815931959701
5.0779406127176925 4.863526729369665 6.814032099050654
7.586512047810613 8.463650136943775 9.746444110912526
6.424598031368648 6.854242694697045 9.788662649613284
2.767984157021127 3.446061077605087 6.624333566095926
7.816999610749578 9.446911072608488 11.22785066532788
2.334315518568881 3.6566992250252173 6.718429430398029
8.504165802203111 9.928613900654728 12.227332860304054
6.59282467806948 7.145686801158934 10.344384699454977
7.618023815641115 8.197829728295874 11.179862270160765
4.864911193341152 6.6117023627749125 9.36893086255885
4.9797336724492585 5.772121721548177 8.044041923392454
2.9769508196862393 5.055462890680197 7.508932748514539
4.6358440001639964 7.0491598050821125 9.437568781103876
3.921492472634838 5.89973808297362 7.408659697672491
6.4757859444024195 9.540117138197822 11.53197249386135
2.1104784125333604 3.1792197139969702 6.422636781792241
2.212434993122443 4.123666700022443 7.049396251687649
2.765911147257758 4.584094060011521 6.980959432135816
3.780850348528475 5.357681836091894 7.518277533204346
7.755486189626954 7.184936293587177 9.354037263146381
6.807358307274821 8.032715912912405 10.624823507989012
8.604541794015711 9.28029121579733 10.750639292282017
4.590725907580857 5.537706103098983 8.068233521852862
6.618433361935776 7.692940444072241 9.908650475359835
6.3953257408363235 7.304443361053228 9.23994985466097
7.45436408226022 9.313999574970644 11.54910505740844
7.907001504433339 8.583209010366051 10.097272951040846
6.83962036181624 7.386395879014007 10.63190058794542
3.4122002967733995 3.963107582532102 7.09859619892166
2.5901434275269497 5.080102337191461 7.286124545757698
3.803369602495056 8.253481494369916 9.455732886302162
6.580064216226162 8.045679321423812 11.039562615703446
4.424122389039825 4.86167517989027 7.644893470720467
6.697865926902498 7.135408524539806 10.217134165269966
4.655538944776396 5.454643304900642 8.217475878350283
5.086522019778856 5.2162762174800985 7.319646044022847
6.493467822186015 6.655984811499764 7.945356037813581
9.7002893447172 11.712204511154807 13.1595867237198
6.783912650102651 8.97381090459505 11.372797101963581
5.851393072136495 5.7522944845799655 8.642868784999155
7.101567436770286 6.902079577697734 9.76440272399482
6.426211740570739 5.50949204991915 7.593687815006516
8.359520004979764 8.424672883669155 10.670581295953895
6.112413162705796 5.518868277565338 8.150510812727125
8.329250520417094 7.867630078153887 10.306097389531958
7.932115726840087 8.322583443636173 9.17350563653492
3.933230044001885 5.716638843973778 7.965386897275563
6.991731511564818 6.912694977062019 9.42503845724854
5.796719066707789 8.238763318554494 10.135951064043454
3.1694226999332735 4.945861725961038 7.366187851025523
5.743544096149369 4.889775406823974 7.749375597975976
5.298221749533262 6.322900758442929 9.086214765758573
4.621404438092265 4.356839400598828 6.931104351172958
5.86323877668554 6.10577006120712 8.427918240651115
9.48954330585803 8.867956281955317 10.624053775816114
4.078959503450965 7.243303975253114 8.812764869731462
5.157325423979288 6.4596493939074575 9.329636640405871
6.17945479346955 7.848296660666635 9.65186132179889
3.8609916733609744 5.125704434163445 7.783891467664146
6.616399275354532 7.04041141466116 9.926844103295371
3.550310681300903 5.8206076211837905 7.662233851834639
5.590963231467176 6.398124171115511 9.222136518901618
4.490795924376624 6.2867869395191125 7.94882537668975
6.090369743767054 6.068877148321811 9.068297054659299
7.118897100027658 6.932567595470278 8.794502493382822
8.359812043912244 8.982627261079015 11.136096225328842
6.342883902572365 6.675385209396674 9.619294592765351
5.075024778921406 6.959102028533174 8.409493185622052
5.053812828439164 6.112358607584115 9.071389932552945
2.416300486713272 4.69709664290462 6.994688673832088
4.766733124542089 8.074925637502165 10.01328755903304
6.341005393963088 7.376365087482199 9.105003710190248
8.814559734257296 8.376944947993813 11.196534900760675
7.1391961792905 6.804338550604838 9.672736683107372
6.494533525553514 6.487024566445215 9.543422081327389
6.038330214093268 7.553378385594062 8.901207947939483
5.319696412953265 8.00359672794005 10.176213103064814
3.220772607599663 5.588594537975192 7.698142356797972
6.254074611245604 6.044495548007794 9.27335939178348
7.280589972602779 8.238744644989008 11.532625163199151
4.93884476423004 5.367631198243982 7.863033290341356
4.900735899528616 4.6799031300865535 7.562614298484305
4.386689715717316 7.2428427593248355 8.488937765274871
3.0748642102861155 6.17642304122617 7.807445037151137
6.362255548516018 5.227133395791745 7.309989761702392
8.892595030452446 8.841782610431249 10.436254677398562
7.195550730049997 7.607216705076363 10.533651729356526
3.4346273793931172 3.9885642064611657 7.208884430419032
7.711818485431905 9.697962394886511 11.798777820779147
3.5012445469728872 4.5572877626394215 6.810878642832793
7.067304127550546 8.158236883702159 9.322257672271517
2.8807943804584313 4.689953081551713 7.353492477645634
6.253550232420743 7.7967413221811945 9.512417394453774
10.387434206504972 11.077807515690239 12.529902834892104
7.458353144572867 7.84392090072647 9.58748696264258
8.574775353391876 8.388640206975536 10.627823159236735
5.679482371694999 6.227994493717355 9.174171374363125
4.783444618512394 5.47820555176319 8.111287809883134
7.7271618356618195 9.910248352996861 11.929174257140145
7.926749017752814 9.948299248295996 11.204143297220819
7.152649021339312 7.420758888102477 9.80662696041491
6.338832706151286 6.928682327612553 9.471411425227796
3.661543892773929 4.680523950908535 7.288188795976429
3.3919607491075245 4.113696739336664 6.842016236756697
3.025915970093038 3.203532014596884 6.44180282705028
8.836109821143479 9.950561654616576 10.847939733241384
2.382814989762044 3.498883782226415 6.465391204690259
3.261386699639948 4.392630503572168 7.201090168563
3.9957031197487516 4.403546930079056 6.924108360968849
2.825036655906333 3.296637752685917 6.115496216573828
7.683571224136113 8.682033505333116 9.584449372003634
5.531757732693022 7.8201099103571785 9.043634203052378
7.874599698170426 7.4764653105668755 9.912080036454295
7.326474913939333 7.222025958907098 9.901202002062373
6.054715586242843 6.115564263266056 8.456525054343215
5.458531715676213 7.74997570110575 8.98436477104944
3.8282678299721216 6.121326812031754 7.33736258155059
4.591083313513806 5.421430205870687 7.575109421449576
4.158774258432133 6.346492749851331 8.630641023956384
4.692920074054013 5.940235957701516 8.477732620211619
3.036856717957896 3.768444410717834 6.664757086294958
6.3270174134895205 5.720638405919943 8.304785695384698
10.495551713240586 10.271878874095792 12.0262499964808
3.1305151046116664 6.92634663054586 8.34316781963436
4.452934422618808 6.5228101630954365 8.659703982507779
2.4228193620822416 5.76405946188396 7.504633567226761
3.247915595478202 6.065297262057465 7.916867011905712
2.7849613826654007 4.084277891631256 6.939152227000443
4.838890892122373 4.912791114384067 7.494521772748436
8.952024144236704 8.631638683322192 11.263041640692839
2.8520748338896973 4.841998191930743 7.257317873554681
10.444380234609882 9.779837867233743 12.254779427460079
7.109205219651842 6.788322142724436 9.005295989304242
3.8694790221410265 6.73051539888517 8.25131904450005
8.941848517351382 9.313480669948301 11.352158321574837
4.899363740233209 7.1543947774111425 9.16878758892725
3.444787112111796 5.0096782441616545 7.307288090566362
4.072699253930396 3.8254104091543812 6.789963968555178
7.892131093091558 7.071810148595932 9.470066129701069
6.996874675625916 7.61980769681584 9.204657248312603
2.66840192253082 3.634456865079099 6.6609985899550335
6.171109403597845 8.686418532361724 9.415633371525189
4.096853305210645 5.709377744960084 7.281318134611661
5.740659762717732 6.348766407653844 8.926964955238388
8.199639229705957 10.239778825352493 10.711679341042124
4.483060249212851 5.085079026113301 7.90457151963372
11.192524237141754 11.332125231163442 13.253675050442887
3.358724862995266 4.243689474584907 7.054097434940741
2.111992223962227 3.5322738163360214 6.411467131115274
4.799503150086128 7.758533849278991 8.559530452474668
4.346724891884029 5.096829898419294 8.056031783333099
6.643769666835355 9.452751261832521 9.57318204695988
6.6921037277552955 7.073833970667638 9.319019871695833
6.30713303882098 6.38193334875188 8.852380460768442
2.5819953501591137 3.7859992888428806 6.884123645001095
3.2340005147290998 6.60211955871885 8.286495763471976
2.774050027623518 5.858789535004382 7.347754769598634
3.882006730182956 7.18265718727208 8.247202867628912
3.3873557011852373 4.328929141699303 7.134499297689742
5.492189237497544 6.342034189352734 8.455912407245734
7.444564838803028 7.833731535676483 11.120751232362933
3.8541087021730447 7.477299970777805 8.28350788392729
5.053137229147751 6.939758392935924 8.654529465126569
7.862660951316326 9.259348678943606 9.619888391879217
4.129743995542004 6.842726630934442 8.469464931892798
5.089445153945255 5.625669197245358 8.57344353819322
6.35977605833375 6.1640949548218655 8.903400314553785
4.98121232366668 7.265119908773182 9.123362560202363
3.2993523141279817 3.4083952527543726 6.377002792557146
4.119759467760836 7.007298163896612 7.9907752109736645
5.7601814407838186 8.914778588122886 9.850125129716728
8.541773898620978 9.954652129050258 12.818100694145507
6.9635117267621505 7.436736442171515 11.021569372926322
7.876120930963294 8.73533955878068 12.157313998903017
4.9270616309718696 6.677727793878561 9.798385414434337
5.325528196380811 5.830898633615815 8.074538380855426
3.4208315193533805 5.718154456578633 8.179259418326293
4.751388540789011 7.276880985890075 9.79367374846158
3.7344073121729 6.222261139688197 8.021207168280224
6.527018215692906 9.691220483237995 12.011643221467164
1.8657441923759202 2.953754266537859 6.435489521222075
2.955256121229852 4.975700751122523 7.864409085949029
2.2365757988868884 4.409012638900872 7.1154385720015005
3.176852561108183 5.479642706971323 7.748752410148999
7.675611188328258 7.6453029296232895 10.276972840457418
7.038036023241803 8.544669136849036 11.692598135735672
8.373891770321883 9.485934280353527 11.442900002676527
5.032129521522856 5.988790485130456 8.939323666033218
6.684936167387183 8.07618678213316 10.680837942355726
6.457238453520834 7.999078031355984 10.368508182230409
7.4551483846920314 9.227911987735157 12.084100628453077
7.737554881988531 8.831867903953459 10.771748017741318
7.2106761533121135 7.592148992629485 11.24510351186775
3.760455608661147 4.3613923498288365 7.824844526647907
2.667163886583303 5.529696885362637 7.761737554132325
3.5646796977261843 8.233407484856889 9.616898350120595
6.746090221328414 8.205314494297697 11.508749411574412
4.209358200999738 4.879509974690492 8.278235534246045
6.882104256388601 7.502327216649561 10.86481402893881
4.847284918211379 5.930955764342336 9.060025069483615
4.704933649748909 4.965294920422171 7.788908175086881
6.107507935532109 6.486149965122147 8.256692979718451
9.529027769585262 11.823258857087835 13.747774831358733
6.932608742056024 9.061202960687314 11.821307169880033
6.0610614942594205 5.60156098022605 8.414878486441829
7.186632207125078 7.112110531537357 10.542951324724987
6.113695552439641 5.467791453108722 8.209856719137294
8.291214857825988 8.55366022370868 11.663206741015692
5.965608791378181 5.703235071643084 8.774925805861402
8.145982367818437 8.128761030530862 11.095578059240152
7.632723247384711 8.396120603117794 9.680733765570428
3.56806657845024 5.114306507268314 7.329651567759922
7.094158107715376 7.437388027431102 10.404297060885504
5.730041846804493 7.770410049941201 9.498840608901112
3.2397972540875926 5.120646605454407 7.792204176380106
5.731099615929107 5.441917033526537 8.673010734068644
5.190685986786332 5.60697820188443 8.625584605752032
4.667479208314735 4.948961530282079 7.748171803007333
5.610767536982797 6.25695423636542 8.991842452957675
9.262638903194489 9.003342018374772 11.1916136786951
4.126382235174617 7.226139348477655 8.923053065045297
5.4819548119787544 7.010420264974439 10.076831410207085
6.206556056139753 8.256732981397459 10.499825938672515
3.8518411598509528 5.213764478757088 8.214041235453948
6.770760434051941 7.25817944882641 10.718436424809687
3.352973182466283 6.164345816751803 8.078112528290822
5.91364135354913 6.330626618275181 9.596321555918994
4.388850244838761 6.676418423367777 8.814617017010601
6.3236688579846865 6.0455300149968885 8.97275458592292
6.911340892130043 7.2118965466239775 9.62550703941876
8.220387013975406 8.970640927227599 11.755160551237442
6.555860252091243 6.821081227030206 10.433325548477924
4.623709406423467 6.89605874970914 8.712187536831873
5.772535109716532 7.025351212876446 10.132019325041338
2.7567583175676216 5.506025351591906 7.797376876928299
4.8555479320046775 8.38304123324429 10.490630362994663
6.100512420852099 7.411601269157145 9.49766130012578
8.895465455247177 8.684807866961924 12.162241238472946
7.378731394828257 7.433846804565417 10.917135455645711
6.833168561633893 7.125866885825245 10.703239241717634
5.959483860744648 7.9759484215258984 9.768026148847651
5.442358036036598 8.336792916028987 10.655652177649962
2.283339768532621 5.088280983178941 7.108417192269447
6.6361717567815806 6.6946222536105795 10.39623890035235
7.582229029328697 8.642728313782316 12.330725560210496
5.401407494551763 5.784996260971307 8.600940156885251
4.932333187010236 5.011102855856337 8.537390546366733
3.898368468102267 7.024318425288708 8.65033431598163
2.667010391915198 6.084710395216524 7.954422108555962
6.094845324777843 5.2271354344914505 7.857560890667077
8.704993014340555 9.037935131624478 11.19083774802351
7.403945137103361 7.843802797698585 11.306132661077143
3.6390998519981768 4.326371056524856 7.899095502088203
5.667659676735959 6.242385870469343 8.421733444859884
3.00885918628704 4.478262284620584 7.283022104042695
5.8795984189137 6.676664505518241 9.220291888031797
9.991065385885753 10.36466531550557 12.670913079195966
7.542306545388923 7.816236681870373 10.092223371930547
8.151324937726354 8.041307530592386 10.782687655855295
7.2874845050369 8.230077868064486 10.769999582064905
4.236336657688552 5.384279819912316 8.021310664340971
8.593623538261587 10.25132319917539 12.89861380624728
8.193521067987898 9.619658419614801 11.550060323156993
7.762407062865318 7.982939866428657 10.776001049663408
7.530322812476907 7.848020760231102 10.519768025415736
5.971961847119648 6.16663945508282 8.323646578802808
3.1266076087914136 4.640269013616112 7.224363681569591
5.453111973088495 5.2329164866685405 7.287818314537507
8.298604618424099 8.77427262428659 10.568029673547029
3.7988031990592974 5.145582101369113 7.646992828312389
5.520735936332279 6.444205721114236 8.542703166109899
2.3770326371583237 3.2989090767037523 6.538253728047566
5.451677877579141 5.791059976909204 7.706511382851315
6.275047610867356 6.61812376441655 8.561911828094546
6.224816582532643 7.7575296449029425 9.823204127577318
8.218266989304404 8.322042242746466 11.089603763529984
7.596127537056521 7.9508195626400715 10.696095251385913
4.675666172654019 4.726699264613624 7.829262233196858
6.126553839376967 7.238158321550521 9.332422527257055
2.902826143942393 4.700950881510463 7.010021008671597
5.095195749230848 6.063788304578256 8.589215163120308
5.748124761145094 7.049712118634079 9.551594429196264
6.912811770362576 7.610489027393645 9.848608605783491
4.7081166144970945 5.296603650267867 7.23486260304307
4.831034064171451 5.174076784260449 8.178140825854545
9.862015872221091 9.660704938185994 12.279038743224415
3.833429236661619 6.414626797870028 8.495537654636594
6.612896859251954 7.281394459741475 9.526016106067765
3.6640415883263175 5.17044379262473 7.608435600761633
5.369436178578842 6.55651372884041 8.83509110821318
5.008505490904828 4.827098607972028 7.389172835814979
7.2295317413601765 7.301759684029258 9.123184016099719
8.959449583600259 9.05777919438917 12.260025566549965
4.797367294090795 5.902161846341709 8.215375922006611
10.001305767927404 9.703487478319651 13.092608596800254
7.228923804361352 7.257052127379622 9.94022656197013
5.901965381819021 7.208835502193511 9.087141913178407
8.36911853428634 8.698626548443873 11.653521194111475
6.649213425793285 8.146119612634367 10.238830451120513
5.469524066931151 5.775246795655545 8.270252082036917
6.466554176698311 5.356529178641707 7.448609693030315
7.70564590778549 7.789382029711021 10.529191962530483
6.315537662609976 6.755800632127347 8.95112061484387
4.316778274360699 5.822945943230589 8.047352291617086
6.317494242154761 7.780053883143447 9.702488677490907
3.2415981613986475 4.882823785730482 7.277710054570906
7.095435505483423 7.924218504064057 10.374864074119023
7.270057529680633 8.657948895099665 10.126441857006444
6.063233043926756 7.040038224418899 9.531344124806589
10.64376979394538 10.557756208175078 13.267531109007924
5.895888280282162 6.048284376147932 8.217255555254113
2.800152342734248 3.6303487029524004 6.3591828755500694
3.894067870266319 6.098004827792019 7.856915973140333
5.934620535770292 6.90416243205277 9.505814950988698
5.985958567039197 8.208291456097099 9.18516742238668
7.52361038414676 8.192158202823263 10.617157636024995
6.024812736541529 6.55260403702176 9.098371423773171
4.521274707424355 5.598958098158826 8.091727775014515
4.491053521802978 5.870309105237778 8.17598042499382
3.515958944807065 5.477323654872947 7.543932997693675
3.9177923829597274 6.560769515423537 8.218256867384332
5.653552680163693 6.806009520857559 8.852826062394936
5.355013666069088 6.204877999452638 8.57313580341649
8.51717531577246 9.252881736738985 12.491111768865867
4.0186732988059415 6.697989863427635 8.312428189576364
3.2767748599876403 4.821445297873295 7.58750259993215
7.2039028774274625 8.133497357574544 9.527907070436306
5.259524134314175 7.0046232855975665 9.210998157736306
6.332643504868502 7.48095274925015 10.117055213140409
7.181201640500509 7.84832855849415 10.618013561310297
7.1167846336639915 8.16893919737469 10.274689519125218
5.810760252271573 5.4683261658476985 7.508712431524889
2.8475090224868294 5.304996945218118 7.301499032985658
6.412502044661099 8.620202956803421 10.338283631540929
5.995407104880579 6.095879490190597 8.797590657039676
3.9227141289248806 4.137181158069385 6.9397894416475605
6.182571828454188 6.220139593417045 9.56711778216513
5.176791955701671 5.448950732640469 8.397880326655715
4.898696459871313 5.916319700176739 8.343642614274179
7.316775630132365 8.30935392570894 10.067636133371414
4.827863645941862 7.008934252375354 8.079898491378284
7.090807351299307 7.541745635726467 10.94082942664202
5.8537721360909005 6.171474621379407 9.407021867645863
6.290398841014914 6.452446709335128 9.679618118307182
7.176772844335513 7.09872984103742 9.685878936528667
8.500886013955682 7.42962270511022 8.960186987850172
5.127493758516947 6.400160702991149 8.346625505571753
8.760885674302406 8.448274177715806 9.37866298959516
4.233022184886271 4.314175848345276 7.464266759670983
6.089668199157755 7.084105785041555 8.602633931821881
7.529444209468948 7.783873934313037 9.264635777602114
4.650616792986756 6.193735211406396 8.489860494054746
8.309031778521401 8.390599671615758 9.292198628457022
1.6837794703882878 2.5764885512988114 5.876720480909394
5.163269121933692 5.213701480052661 8.269728995557966
6.072212706920478 6.841312715592901 9.810064902772657
6.111480011184997 8.006419928920803 9.744916914786792
2.78758032175672 4.24646099786845 6.480938358121328
5.489588312362332 4.878875776629621 8.073018736159158
4.32351784027536 4.067024994908063 7.49713341801306
4.72337236536025 5.571919931851941 8.245971876804404
6.574013587390853 6.511191314393297 8.933787443339222
8.385270416540932 8.262962294656827 9.661149099677674
8.851979815450026 9.929360779978198 10.74022961994358
3.231656419296531 6.063600993013728 7.682787292924297
5.670996425050773 5.821427388312771 9.27037882656747
6.2860710480527775 6.071966387380332 8.639026734401718
8.183121301154754 6.921755344563333 8.910663747229018
7.3216564920355856 6.723381841864762 8.861109093434509
7.088858112999693 6.147959901880952 8.339809560229783
8.230221220850433 6.965284034727927 8.924803978803345
9.34180826677562 9.228716257353858 9.988562310650622
6.339104435067662 7.248347783761333 11.005992587534069
7.111726981909267 6.834603879164888 8.687521319248024
6.6060409349306 7.905951455265586 11.098048323290625
4.959761073233569 5.70179548939538 8.915502178893236
7.2483444433568796 6.231367156755704 8.663371900838584
4.964712436926446 5.891898615873547 9.242323872827885
7.13939176578549 7.049188027731129 9.145091206976536
7.024807830146685 6.258911286864198 8.556462841996854
9.742803056401183 8.33614927254261 9.564096570850108
5.10681588756228 7.212825700364037 9.84050082759757
3.3158220338446314 4.08421783984738 6.701269660842944
6.243305062762258 7.632157533272342 8.789290401811268
4.6639955298884646 4.421030979960687 7.964897443578822
4.219767399005997 4.7149961882964435 7.585707315757125
6.855784929993806 7.696411742094524 9.610037630162706
2.899733010011928 4.124710375749794 6.854017469154204
6.468991393697126 7.5553815792808035 9.21985507407049
6.532055124128703 6.4225102338795175 9.946081936293016
8.143822688944923 7.502648981388395 8.986733190272739
6.989496336004238 6.959135494231184 8.651244143969752
3.434351388608832 3.601947512983145 6.938773929935388
6.720705296225048 7.7311963560152535 9.467649979691831
3.2523947598801706 4.3974922520769635 7.466164950032082
6.266658276732516 6.952065222240759 9.510888473984048
4.182630101787367 6.472852598237057 7.847700182001033
6.573015552043923 7.3110993904995345 8.852015544058284
8.083143544788468 6.671490911236927 9.21917794269889
6.037967711698517 5.660807692189056 8.461023109469199
5.283084577549346 5.4097030616177735 8.166948014971739
7.303606006921358 8.328673243589417 9.337766310066865
4.847150971071592 6.118732711949548 7.782897017535484
7.505294714941344 8.586697955782181 11.530703034501029
5.0441012655164545 5.0120970821032405 8.220188756514283
3.421175601172234 3.7307575537746587 6.797606590917993
3.4456597883962643 3.9789785906692097 7.54280917511778
5.6898509986873975 5.594373162726422 8.38045260604635
6.451591162199262 8.278314514837799 10.071174094750287
6.154076182373776 7.813351750377549 10.051354036407245
8.482977454882997 7.535531680035508 9.424193513698983
9.063272108555982 8.414424313051255 9.564969099319546
4.243712251462594 4.523333755396132 7.713333271846786
5.358207548918689 5.7444497351527 8.747752663000135
5.89648963277079 6.855954175943929 9.755393142347796
9.912028986389302 9.828650570565381 12.490574991061921
7.180326836061371 7.00695912781744 9.581079627666584
8.208209734326763 8.083040170203738 11.147846255224216
6.373163140780401 7.019915013347234 10.161186741604256
4.760547832668679 6.629844872431832 9.33671096067298
7.814938229467154 8.783140512078381 11.971225744332568
7.550447089053175 8.31173500198215 10.710993016800234
7.370877206699834 7.259730792801966 10.511786749942337
6.998969425520682 7.140076311585646 10.308204211861817
4.606778724395473 4.257587179808968 6.879192106492638
2.353524658380147 3.5047112002244 6.916191173363407
4.529529494569903 4.821141336701261 6.990408385687244
8.143934291815116 8.140249196226186 10.466781403207317
2.6531653344791666 4.208511944114305 7.474424088352646
4.157441838742047 4.744524307318245 7.412062351499713
3.6483913820424125 5.049983367517931 7.962879884064651
4.279682801145062 4.978238086420276 7.380960542396093
6.6422912675643815 6.618790487626769 9.015021413745208
5.249165559425373 6.22357790127965 8.880777963968285
7.76815863078005 7.394793234411059 10.617752175506192
7.563338833204582 8.335622371100634 11.22591156251592
5.451148092334282 5.67813690210386 8.990562885243056
5.403850120893887 6.123939980645471 8.786865432407504
2.8108616337332473 4.203720628486569 6.941569367180948
4.165500357449491 4.646818989116914 7.885995504981088
4.936974972734301 6.178162045832273 9.197947158847333
6.024186340883917 6.877511316569526 9.496605802133612
4.320892677903846 6.079815830061861 7.892001212735228
5.760095281229355 6.567621168693154 9.634802199576527
9.946692187974469 9.28593663053695 12.316344483212891
2.793499184043731 5.114593273675042 7.844678298197824
5.6063295858111335 6.081274699753685 8.920111117375953
2.8952852770352746 4.688367754657931 7.529556084287754
4.155272847836333 5.127930604036089 8.082711008295552
3.9350273212611357 3.569369202945559 6.526120698190684
6.32291694855831 6.566246165354632 8.650646400325412
8.912759247258045 8.757311811515029 12.248414347367802
3.079382944760474 4.054253118356388 7.30807334936036
10.24786052520085 10.237173263321294 13.689192117601268
6.908038720281757 6.558229385461045 9.798140461432272
4.522491599050811 5.412657222656259 8.08894440674538
8.664802778048344 8.928545211063984 12.114095453922728
5.364914262670569 6.435679898241717 9.322328323048843
4.595402471427437 4.930220866565422 7.993559112877483
5.568835934696594 4.776598422176362 7.052155648315613
7.756595038669391 8.03842313483353 10.95050746471059
6.261444564942796 6.496546114733216 9.183820358586244
3.1303347070488705 4.739913091126267 7.701702959021267
5.958498116512569 7.234601749771574 9.429772128603098
3.203939433744703 4.123143731099506 7.249736106210836
6.3515464017821985 6.840699454062757 9.81492770972222
7.509358321337121 8.427242555063819 10.392708349752276
4.967956556911184 5.787542277203434 8.900423383269397
10.694718983442831 10.078429255047874 13.254421983545605
4.7276185650982265 4.880928486665964 7.79299600038677
2.944064420676678 4.2591528151161056 7.372482293917172
3.7195757618433904 5.470544803081466 7.8131225094754235
5.283211977533408 6.392854162129434 9.57576065820561
5.427804888813614 6.96505168435442 8.50639047906495
6.786967722261459 6.846405024668171 9.866545073682003
6.046251840922828 6.958256667855096 9.852033638997016
3.746032451422595 5.192869732411682 8.366807408100076
3.1436549087843413 4.260652640529561 6.849720018491203
1.8394624170525022 3.9227922363120005 6.882065587453925
2.5463702159811747 4.608333426010235 7.196095899440476
4.371580523157094 5.693321018354821 8.336351383820286
5.344058497898722 6.584924248749529 9.213364371238825
8.039634653198622 8.55482555891897 12.292863319273192
2.565191792847727 4.8825838714026215 7.212228941111206
3.7440019300170544 4.898498802050685 7.62654900878771
6.973762121089175 7.1712905299523095 9.02210400119401
4.101858867472303 5.545255691054781 8.455450511494965
5.912716157914258 7.273904789644924 10.294217251218905
6.640920700948799 7.225518400064345 10.466294473794232
6.088216539789417 6.864348790981947 9.483502151456513
4.744846761221192 4.786579134879037 7.262500360012296
2.806160791713841 4.494774826186193 7.152642670329425
5.491709798529957 7.059632989360811 9.456841951785936
5.572713412665778 5.27205277100517 8.291410095289317
3.0995278430461175 3.820867557000575 7.204524684394947
3.2486001569000584 3.9092778863736495 6.7702383590141455
5.204708342018442 7.044730461161529 9.085907381220142
3.2197288197697738 5.604225607902109 7.378081143330917
5.194987213664605 6.915588202655421 9.777840284038895
4.220461470023135 5.271118834836903 8.302105628239564
4.03826633985059 5.000275138925361 8.345031653291556
4.670254782999558 5.221346765684726 8.069497652675677
7.2425542160036676 7.169016158868353 9.110587983575074
5.184044373918712 7.141130696615715 9.542109217006725
7.5472908293381975 7.821946674679429 9.310464833473935
3.9874059667706874 4.337233961798674 6.967198267598255
5.363543600145109 7.095466797959754 9.15236232496679
6.012224017059879 7.1083851351610035 9.05351170926587
4.783157381753596 6.53415933873545 9.326117052568787
7.0737089308174035 7.7606018100593515 9.103925167596076
4.483449293756491 4.639186742729011 7.4299066753018295
3.6353375707300546 5.413985743833195 8.152260787590727
4.032390394934162 5.221081683744834 8.419796770774171
3.4681767893340822 5.853694487401093 7.973096559348567
2.985520512849813 3.9892323708345243 6.807458071819679
3.668828685938663 5.058956884174487 7.933962279393217
4.369686114430695 4.986859302322659 8.41572416860262
3.7067598000995536 5.668932841463028 8.42010894679869
4.683199202019853 5.728814062775189 8.235115062165745
6.550593115479164 7.081563791869241 8.73073524638343
8.209694459787679 9.736619147807717 11.157499004753106
3.435285298809359 5.4803230632089 7.87743758834991
5.535126475298082 4.89306476263522 7.782419166203135
5.912068646978734 7.198085925617746 9.695936313253673
6.382895135764777 6.105220514940447 8.17731145088796
6.978947178315205 7.768377004024759 9.891313616908672
5.546445800100367 5.919035311829711 8.191604892168186
7.2090095476870415 6.800691156012897 9.142800974653042
7.751227298439914 8.167656271315646 9.070171029515825
4.753689274742186 5.837729807018932 9.395024378911433
6.280308689083363 7.121625385865515 9.109520523640272
5.581686675837249 6.06693602672915 9.02039038560489
3.0658337689282855 4.647793895231769 7.937255531440622
5.631162216103309 5.98378509068074 8.446013629852906
3.887495468962956 4.693192223343005 7.547860837945154
5.312354734991361 6.394469662804796 8.308957058782255
5.187846772967131 5.26486100406353 7.80181457024232
8.666157383720487 8.005760099941101 9.671661190067802
3.3126475288201536 5.5814825870383045 8.465970423093747
2.3308017417606965 3.1560118104584935 6.087219948215923
5.159769702655384 7.282537860558177 9.023100015489058
2.40294843690123 3.9273195990465313 7.239921621814484
4.691503505181078 6.004912864577264 8.696539255666389
4.590747706824552 6.139917221356714 8.348914723759949
3.524882021068116 4.772163546559555 6.820706758722517
4.566087138275079 6.647492156739 8.606554925685412
6.3209383300333295 5.54852800632394 8.436910345082927
6.624569669062313 6.817970804726111 8.570330657811985
6.519340446404315 7.179407273691862 9.268266665106282
3.90464269748355 4.952798671769084 7.893690947510967
4.631829922321382 6.585035827997821 8.49368800395639
3.393007471440236 5.28623740333878 7.97654871784345
4.090140507625572 5.512578621966181 8.274129730206207
1.7396827035031746 4.732486394391601 6.831282144331492
5.227105146525044 6.6842509622196 8.619613016209302
7.6423222016502 7.770879536602027 10.344065306478162
5.779465267808743 6.552084749069259 9.168943135073926
5.226401566941534 6.8524777045466205 9.282363019839636
5.752939629403767 7.551982152115913 8.954408121280581
2.456542893062653 4.309608073226961 6.709507638696671
5.337682677688236 7.101989375723873 10.001638961455205
4.921121393005853 6.277690556565559 9.135343670501644
4.256943365287791 4.788293474560988 8.020696711755921
3.775859529704168 5.134925416775247 8.00637315838171
4.382882759763815 5.7431156701207025 8.293910931734711
4.188428003273352 7.003451437247622 8.926291511420512
4.007590334897778 6.6014793064869695 9.046862975489878
6.6871867462464305 6.767430080031339 8.604037209120396
8.036516025287968 8.126278100063821 9.66403263782863
5.016240739675764 6.2905754470456685 9.007625414712402
3.6656086595385933 5.840407455235841 8.455012155656402
4.050089358979476 4.627538789495237 7.282339846187508
3.502988960709636 5.069734850851824 7.5835690973229255
7.6295540634152195 8.36296325379248 9.233425329442827
7.675927276808141 8.898198867538532 10.71061833884077
5.488152735416768 5.8804993889472 7.953167900582807
4.100711255306708 4.367741797846252 7.394914362097815
5.067010498616082 5.599186584444095 7.8407115006531
6.857741502843043 6.526365138161967 8.307253230656494
11.078562636635635 9.730754329544054 11.219303525192887
8.989047922161406 9.84946051496204 12.262042449221115
11.575018017272814 11.02571432093168 12.131705299139304
3.1562786355753714 4.010582975673494 7.358581806334255
9.358837137996113 9.81646343669307 11.644742417394536
9.788176498731088 9.498831055279584 10.971473568468944
8.810338634450524 9.805873093506131 12.334932570733157
11.019018781657481 10.644488026998127 11.624122619517989
6.093622973922529 6.405641305167617 10.024905210711683
6.373670462140948 6.2830439981062804 8.89491219487287
4.3148271228165775 5.758594110430757 7.83765707332724
4.985580079741872 7.50593457297683 8.353032732744998
6.778542214188904 7.313212454210591 10.302903079090072
7.062845414296066 6.484627234749532 9.216234361542668
8.41865548201508 7.948498845972554 11.22192354184718
7.244058341401882 7.587197561297618 10.02271494861854
8.263323727467457 7.401036752790784 8.971989092213287
9.923200756830763 9.034537617649958 9.685044175999934
12.244961842544033 13.16243600526412 14.439836921134267
6.838550839006128 8.38773927623518 10.8420242007135
2.3555217304724456 3.3683298271971784 6.8801187141262705
9.802473585961696 9.31864238360267 11.821751257978818
9.892204240924313 7.9666518298980415 9.097748057248802
11.027692105158103 10.589712511745425 12.8101486287521
9.393728557345245 8.110087023398139 10.056873719767975
11.258149231439353 9.893256841673784 11.920186569127742
11.257401416433172 10.618995803899146 10.84042174614621
3.2699822792977575 5.319247556792113 7.788224451901042
10.165954574599064 9.626222928911577 11.558197179672373
2.7567819493800605 5.733013920042699 7.787520706836353
4.414361638373864 5.738102442879232 8.067685455919325
9.247220671436486 7.715463087875826 9.863974917036305
3.5294672564001264 4.616878111149144 7.676484417120923
8.37157876503072 7.60897709315315 9.172432410032116
8.976611634272068 7.917947713848676 9.754800742659807
12.540639435967812 11.107926305387627 12.36054612456077
3.8641588090705974 6.771078412092379 8.624455044559463
5.372318981345308 5.5037320681654425 8.704168265694648
9.09270642811168 9.850965499293814 11.196270547088801
5.550247622243338 5.100700006834223 8.3139431142234
8.351529068883748 8.496897845676644 11.361126970140596
6.962343184666227 7.490491762301097 8.711383586943008
4.338518579372734 4.812908274762798 8.197907549995787
7.912130983473966 8.555982550497735 9.764566559026385
2.1822531331654846 2.7820641071302603 6.409651533853452
10.417321977280807 9.407545327185963 10.704264103554326
10.736640878324048 10.461271342287471 12.394235165954404
7.711572078617903 7.201146402325985 10.301575871034922
8.152052853503088 8.62188486999908 9.48425487649659
6.068615037094565 6.309078140340627 9.78440511585363
5.656417702493079 6.306088797668928 8.255745634351292
5.512096092610856 7.283707025803262 8.973360420074636
9.235884700789008 9.302199238955104 10.697682200130581
11.652604261395574 10.479987688730155 13.01505022400256
9.741041316814922 9.076612787547086 11.816276970918922
8.997901645464456 8.781584621513634 11.665082304625416
9.418044611566765 9.88615900990652 10.702234649079756
6.634696637110249 7.2116934918883535 9.249953085101358
5.997304566284146 7.283416747602425 8.713224550031
8.700433993067271 8.111948537776987 11.142808012814596
8.130795574673856 7.875195845094282 11.277361631791422
4.924410533619822 5.58284069166441 8.909940918847372
8.020130356981827 7.365611064324449 9.737541687205413
7.2272512819396155 8.669252162430357 9.5408845758085
5.8558086205734865 7.756781348359874 8.916979093004095
9.92212838403161 8.256997475759556 9.465067682986856
11.97023359503882 11.14465745665342 12.294477202877898
8.804536659077069 8.79660656689053 11.839825998243919
6.386812796615484 6.262612416932285 8.972583372059768
2.781918588834888 3.731104953773375 7.1650102280154115
4.693132324947555 5.6376506202145755 7.2937278133203165
5.015962373458838 6.1607233587347014 8.81369845380815
3.683781347927802 5.776211445517657 8.107041401258384
2.3216398346062044 4.287533919795165 6.913472442567279
2.6127670091492727 3.7970779655705966 6.64254246959478
4.023035829080383 4.102407797748648 6.695789645159067
8.08573112754593 6.730883262626615 8.200788441651078
6.297505732338002 7.114041838170772 9.467564138550502
8.591472629121629 7.8279802234788045 9.241455272953585
3.215467748988332 4.578634546847021 7.094019547814362
6.3966975995826125 6.799929688374695 8.801764720220131
6.642786922813386 6.305667132244362 8.25022013656088
6.391981441056062 7.364343611572247 9.791203455198312
8.01846224498975 7.438033611501941 8.755173166166879
5.480012905181722 5.920345864042479 8.886849409016069
3.500682001515106 4.9252956089576765 7.27924979569886
2.1266876459779898 3.476886085063026 6.555281784809281
2.5094209418508413 5.248638505043082 7.323545534302746
4.9661459754270885 5.1595738850573625 8.496945515602748
4.179375929421436 5.204385963797007 7.375404661425515
5.864027165976496 5.848221961150751 8.897764424970664
4.328393015136492 4.993004715859826 7.47878299815363
5.225932533452943 5.3680470644710425 7.3203681608930316
6.989026301972322 6.483773304957678 7.562969333953465
9.433391402982002 10.01671838733545 11.514071118437542
5.109768416127016 6.053996112793918 9.104690516581895
4.597720958850772 4.49670118126196 7.767852150413046
7.06073820038597 7.542505426824393 9.621316282073904
6.917612613128226 5.816822152179868 7.370019097729941
8.246656264534893 8.40807785979369 10.276018247341124
6.336033052204172 5.8157015822499085 7.6020800092342355
8.30326582129947 6.951830888581696 9.161818453135934
8.370686263770741 7.653587825795108 8.407603056967282
3.1447260425473877 4.7697258253951675 7.774862581961581
7.224641293484837 6.861593781805202 8.751663598768955
4.593511158565897 5.719663277963013 8.66645387220882
1.9093589465414191 3.6417032153691444 6.584038065092282
6.15983588070413 5.545794734549363 7.729529180835755
3.7323384464604703 4.919894812822996 8.067796726836946
5.369159067630108 5.50536759445357 7.297764035885726
5.847087889200885 5.161942759518121 7.304880321206979
9.66520774222192 8.100618071978372 9.564353908734656
2.2963459591798734 4.733870565201338 7.32551743490394
3.4580936829102593 3.5481116525697876 7.0720220729199585
6.069948211723944 6.764419288469309 8.441801849883184
2.736938531804382 4.296258914730053 6.708600663231046
5.977346177200736 6.481135763503372 8.94823419298021
3.9961931449984935 4.705869113243801 6.735567849407914
4.053292954628623 5.745935194766717 8.11717772243469
4.751649713795211 5.60386804594331 7.396990936564316
5.149634945869683 5.190417453889484 8.388254275257236
7.37540688967638 6.404253042901234 7.931856289609923
7.939315288806123 7.717792402822303 9.582671906959245
5.42469367757204 6.063768141381285 8.420538826978596
5.053889788745583 5.943503560528097 7.595213319833259
4.158032544036644 5.627403247190933 8.28255786509535
2.7103776487513738 3.6040229394550725 6.314545498987163
2.8724636008490476 4.679840195996866 7.285126828835101
6.207962959697035 6.338100053712979 8.069283291148642
8.86992541307964 8.43559912843585 10.657827903742646
6.960984664175947 6.778108834403929 9.236104167720613
6.330769165415086 6.997453393899657 9.181388615473484
6.313056255241824 6.680332310988437 7.907673531734684
3.7629480756084224 4.47766861504139 7.5988646937935815
3.973663849595252 5.6683983306088805 8.195887991519022
6.04523772145444 6.53817878191876 9.008350087013842
6.0514825773243315 6.104085045344512 9.547145662526189
3.8842193844407866 5.307081511716957 7.49118540778663
5.042163519177558 5.543553921637583 7.752155215319129
4.240504767466306 6.146231413127843 7.838624092720428
3.058552965920166 5.303504439912043 7.327928346197933
7.043787504890256 6.254133814832288 7.528022959913789
9.063458724193758 8.081772332666807 9.44472356719724
6.472262362309709 7.17667498224972 9.47343402490714
3.554449435705181 5.5453990225750065 7.689666067499506
6.274964479379351 6.740358976454187 8.723575560328678
5.368161596305094 5.374836127602131 7.841005087119683
5.13393026739979 7.526174494073046 9.661661800398537
3.8212059691851077 5.860753985569033 8.511020054721387
3.9875568176276555 4.884118708025587 8.044221007246168
5.425888703551664 4.990401672848785 8.120095480085366
9.341716781611083 8.087794466114909 10.139006458486831
7.295500348820871 8.009143517366898 10.615287064371154
9.73940033189861 8.34219348715652 10.262133443913768
2.7444260508583205 5.269393262457841 7.297512176363534
7.623703555932831 7.828412167357211 10.173184940554144
8.08916330604271 7.311938043260908 9.678380160518923
6.918434547978679 7.432093906641383 10.339949591891115
9.223749245046866 8.223226562445118 10.022082892805132
5.097784010552579 6.323424359373229 8.63186909949519
5.082836260245979 6.7708550805553545 9.149461896498684
3.2676671211684085 4.301619967498358 7.754306342128814
3.2111762078846806 4.246248349730748 6.824789923557006
4.678984352631825 4.774206862646909 7.820934162280226
5.236163409941672 6.718371515552373 9.12944719533313
6.653398873481168 7.034169814416819 10.30585903773301
5.534030812141081 6.491732627216774 9.290596597527918
6.601478079305495 6.548406929868918 8.75459326983758
8.322188971290375 7.459527765288826 8.893275186456814
10.407227654477719 10.393631820990871 12.4265529759151
4.7657137052841145 5.41968820215073 8.35337668774902
3.2745742584147237 4.6746521734751685 7.160108108051136
8.153778744914431 9.075311881306032 11.258921035161427
8.28212626103384 7.244197056561702 9.116984866486554
9.312970095358914 9.672062720632484 11.812600909316977
7.722893679477052 7.417060345961005 9.530573207614406
9.453787941625055 8.069302920003574 10.607090242629717
9.605014270379414 8.40899003141159 9.510967633709857
3.227099052264426 4.864898250536947 8.53332100830168
8.474008201573065 8.38810826358336 10.609169876200353
3.216319494707047 4.381466978436264 7.518243767527699
2.9749625221364555 4.448087603798456 7.779830232128004
7.668970967737029 7.406328899574283 9.716433386682725
2.3394093609365103 4.716659485766268 7.298697550001688
6.927337738593818 7.297944680329606 9.118368996308215
7.289355876214324 6.289476351423027 8.894760499859043
10.799196236020824 9.096762709303743 10.894091103619411
2.3197923655786292 4.350383122616659 7.797568763179988
3.1867826338046275 4.134405491848482 7.171088328583661
7.335510595595124 7.519592248600721 9.557114771156732
3.6930507003682305 5.765452150051981 8.509476220601917
6.770222148229569 7.600823592609501 10.314035079837197
5.6250553138345145 5.637925787993843 8.101659680005586
3.3451382051998864 6.304598744093644 7.766258326573955
6.264861305186656 6.594047266812271 8.707879818153758
3.990654570883343 5.183772170551435 7.448066466392521
8.69312254312802 7.535521469430809 9.48348925525705
8.877338792926528 8.31948810239211 10.734018381824587
6.0322486526252055 7.140997031973999 9.731216345448356
6.369218518955444 6.375873965849867 8.45689214039815
4.6531293367374955 7.095327642714522 9.585052505117599
4.470113027669271 5.129283693493915 8.241216747579507
3.0374456287440896 3.763161751055502 6.536193089332521
7.407068993797131 7.103735773441175 9.276140076400026
9.954253327702123 9.738160141845444 12.19363383230196
8.091943010883186 8.372124615786495 11.00264922918312
7.357383907110872 8.608367325409553 10.990902363686354
7.710010150482703 7.6468214130549494 9.411208175457602
4.354501591395973 4.1577841723325655 7.094506194350804
5.309608830284934 6.42823715156538 9.017297675085278
7.148758280177338 8.201028997266024 10.823692580224598
6.304579992488975 6.66081333812123 9.653863780351672
3.8302598047884384 6.638552415972096 9.141828229856083
6.414242441667392 7.144511262056824 9.36988628581648
5.5754644010803665 6.493997525694893 8.588352501329878
4.479890660652982 6.013947259330677 8.556706601121626
8.451977510405483 7.929245318918461 9.432087115484796
10.21130832214816 9.019477034808887 10.79644665470363
7.224165848463332 8.33167609434704 10.92508247364827
5.068914856037357 7.241275092486367 9.256062644663468
5.669788710595538 7.018169591713 9.761859682447087
3.5628877830762953 6.235646178165691 7.905199935187358
4.690549002495666 7.267016636097398 8.405414436830537
3.7856621184656505 4.519269285516405 6.698579963991742
2.5489493740295166 4.127625088162138 6.905101637624818
5.070710263945301 4.991318722054464 8.138761225296477
5.869345998047979 6.231966636484356 9.194862191755174
5.915078004752205 5.831448061732375 8.672196840587269
6.786953876940912 8.218534118708003 8.980825191809364
4.833306672590537 5.013868476786634 8.184540434569278
3.8438365514632573 4.331406315960405 7.628628292952802
6.52538624656134 7.368817668382014 9.927714625766468
5.188861783933936 4.876878430611767 7.927462292947353
7.786914209051667 8.845401891657728 10.50372573242836
3.4859828702431264 5.882569268060111 7.568308602225672
4.393737121723377 4.189658680499111 6.578108392032311
4.467971030415897 5.829338913658059 8.021314008034263
6.628948880701145 7.103876624538402 9.808573754355015
4.008327224097847 6.526034093930888 7.937958368038439
5.960180222036949 7.376598564457735 9.698758493547793
4.08103169107788 4.670592246461166 7.413628957101757
2.7999704227280837 4.197371425365153 6.829324330093442
3.357638706295697 3.471732945637577 6.380230244165594
7.343442541920381 8.319058075337734 11.037161831755592
6.8700364455233895 6.969607189858372 9.742885879056507
8.216176644974286 7.701969511895193 9.216700053915812
5.5401837714489535 7.384760068450218 9.527527622295208
3.4451717312737515 4.53238854910892 7.146258074615323
6.472589088316506 7.888658038133493 10.086306711040997
3.6651909882026503 5.114904334816746 7.674451627979066
5.852710294950038 5.965150607439897 9.116226370556188
4.76139848888534 4.271217457093314 7.071247264636489
5.928994490655704 5.689936803739411 7.8110148327991515
4.93298366522764 5.424394131379312 8.385686955005339
7.847527334538968 7.760167628343606 9.661474174584118
4.5252356339532485 4.492570726958591 6.776079473756995
3.381647218465242 5.3023485467853675 7.745396581312878
6.880160476364727 7.292367100968905 9.174539797548059
2.270008721033743 4.283656363406177 6.8111441151915475
3.494052467123703 4.60290641140276 7.39974688495608
6.690341849731707 6.021609366791383 8.948889408693695
5.4949493311565245 5.333356681145188 7.577531165676521
6.072668315812295 6.9377387710609 9.00723756804886
4.206104640043518 4.466016686876471 7.652373284363136
4.452842632930027 7.397068149892115 8.329771439956598
5.945302483594152 6.8919759556747495 9.131027314607369
1.8020435167207163 3.2541355487037773 6.270985879034249
7.0270887802026865 9.054731131264814 9.95975403508649
2.370998247850959 2.5926405822574177 5.405988475013869
8.635614371163856 8.657966762635473 10.149235718680064
4.264789558211947 4.107870853457416 7.198540430772736
6.377074670898778 6.703664469757649 9.50381886987688
6.0923735988186785 7.97587218029147 9.62854452087094
2.657889127746734 3.389916378555937 6.3850480573062915
6.101347609093692 8.708823822917648 9.783080381045336
2.9386150351817624 3.7984372141797507 6.48751816135155
5.040297599433955 5.983531417775043 8.444979584297982
4.027257755325717 4.212434401572432 7.327382141975804
6.873202545864408 8.309914843360769 10.804599770161616
5.793525897107146 6.952346729589569 9.445505413933974
5.682428136595065 7.503115368403796 9.531566944351539
3.3614792942399983 3.645292259061448 6.865847188880194
4.947712487563011 6.2986075348178945 8.816010596540295
3.288840211094767 3.950938638165498 7.211706171659089
5.497239288775344 7.561626821367813 9.620883369197715
7.067992741673758 8.4839008798089 11.053989302210523
6.5611807060618075 8.043312902784036 8.653027102798815
3.5176004525614797 5.383708733931324 7.505710126762286
2.7614990801646826 3.834537181492015 6.838153406083683
2.8868859858079956 3.2460129321677598 6.436044029158407
3.365182153355558 4.709466425200095 7.109843331199126
6.181002751726488 5.796914161489691 8.68889724929708
6.5687178803158055 8.30461577994122 10.245676160542729
3.4580164727474743 6.722436755832165 7.994222250097577
6.659125481147426 10.0452597732039 12.031005067834517
6.1017253601376655 8.960249208830584 10.760972998883606
5.639960504058903 6.885375158003922 9.785864471249067
5.569218113795094 6.32374985255563 9.401206083515994
6.260496547635819 6.998706296277494 9.035770359344882
4.189151506707881 6.505658485849749 9.02536029753456
6.215850324345819 5.756924179963778 8.1535189421062
6.261201149496279 8.379783753689939 9.358268305188364
4.296891938877879 6.186604751928825 8.691544398537697
5.19884929168127 6.121598039140063 8.57245742376155
3.447003436026969 5.235736728169637 8.296246416536396
5.941204385133371 6.070086382097194 8.256201429949991
5.523298178434692 7.604489929689053 8.488773371906053
4.789690305654306 8.35758424292767 9.9922333289112
5.778300351252883 6.38567043329282 9.640463756851512
4.765523655609168 4.724608644412003 8.098637572517964
3.025044199895439 4.218463525023791 6.679368281204144
4.842547686622913 8.17553949296706 9.805621565589549
3.4810328777437385 6.489994635271133 8.62469059129011
4.124656695762639 6.60377270897258 9.067496919707137
4.732615899037533 7.15879451745695 9.432093168150146
6.225648928200985 7.245785053483345 9.431316344856524
6.566770712070069 6.739341451047823 9.061245176456833
3.0573016769448684 3.4810901850442737 6.420114475502276
7.6061193514312935 8.21818044697177 9.808384529726684
4.887407634809658 8.916877212695793 10.442393164030126
6.067874069872759 7.657199624130527 9.582860299866743
5.716820889951342 8.431934526723731 10.146101363472813
5.068720359438418 7.583283808497248 9.400823663989698
5.974299827680675 6.359150076039864 8.711589527848371
6.997906501040087 6.924198702351821 8.623861425545405
6.6016905247390705 7.382910607191874 10.732788899409597
5.36926601774526 7.417064832673878 9.473929221799064
7.392440185904695 6.880283493973828 9.948965343903506
5.003444735823141 6.177918692660998 9.113726038150437
5.365462391994058 7.922820544218896 9.635436980906771
5.862527766450673 7.451377733817753 9.275485733317195
5.516515749025057 8.230878775434167 10.119068140558014
4.922844256385569 5.951023549538988 8.371406593014783
7.405059066126533 6.869212295102573 8.86487052644757
5.057958812703216 5.160532172952626 8.590315797057633
4.056794201657542 5.6017608294972145 7.371830645041993
4.266739157222794 6.020740747005181 8.555285297280541
4.3068732202700755 7.872510955913173 9.476063187936996
4.066045567853436 7.186414601970319 9.123351379783893
5.315958449592477 6.339975982576044 9.196203417541158
5.429932308387757 8.93856109160964 9.046575857867298
4.767297032292301 6.319674383486198 8.9530066262638
8.377386132202675 9.20444165162298 10.792265166088756
5.814564338107322 6.451266732922073 8.63866956763514
4.93221942556184 6.1325096999943 8.645598154173149
4.103508813387373 7.918808098411192 9.307506402175274
4.579676029386217 5.938043807485893 8.716709184157397
4.599369625439452 8.684273402707996 9.355416249230448
5.436531762510949 6.649156822910077 9.536922924215903
3.12538596948031 3.417747948914725 6.553131941153569
4.37679974049955 5.7986214871683055 8.433020783834483
6.3312690357494965 8.85796796295909 10.511109825248711
4.823733842344267 7.765193276768432 9.582955641453676
4.605020937388696 8.783753033989203 10.201252288609492
5.157963412243826 6.353903967167855 8.77393843932589
2.0903870701632647 3.3636355856035136 6.112481889273259
6.49552993725125 7.888256294603186 11.139722747581729
4.510939140653488 8.657030319814856 10.08023044627866
3.5316064811015817 6.077146489604777 7.8199293126388705
5.706534944280074 8.727790562639992 9.836329172942005
4.501657926927675 7.966221425073078 9.677207518971644
4.622361443961796 6.105122706357113 8.917332063711633
5.12384214621438 6.449426494240021 9.48687140208946
6.421356251599572 8.505934621294816 10.118849402925745
6.797172949679775 6.724908301084 8.696102222113412
4.389255767182297 8.176336770998137 9.704104183719739
4.866751966351238 9.272916919367844 10.550603621153606
2.961830843149895 4.582381579207222 7.162322606089785
2.8333294572034715 4.784667320709605 7.242983529647019
3.4304235087500072 5.6900092687032995 7.826429063823611
7.529187796038859 7.585645198531378 10.150237604611588
7.075173302146902 8.61056986948622 11.644968136394185
8.353162293846548 9.646805352350071 11.54254023692613
5.321301568130261 6.008381882957547 8.697079657561337
6.630570328063996 8.153879279199765 10.753977328271489
6.293578607814575 7.908267178903111 10.153595853432943
7.60681541657038 9.585571041267627 12.241188652646583
7.6960022695484005 8.95591398472569 10.833559352614184
7.4037302710736705 7.741568779552891 11.124942022880461
3.7029759039051124 4.263182249593335 7.735198379846528
3.1840375757133104 5.657375538556195 7.584883257117165
4.005544672651315 8.63200734277862 9.774377839689457
6.9430222212264585 8.499443913044267 11.592324288095652
4.564050188539337 5.0042890893281395 8.323686455926754
6.948393877362727 7.633537735492989 11.026368611921365
5.024382766798782 6.042982791940308 9.13553094544535
4.71279349807704 5.128597149534189 7.850747292826367
6.031932185075102 6.6444740461638245 8.330820882029352
9.5581417032887 12.097467498470985 13.954804389270151
7.166997044455145 9.445466085428345 12.041091216274353
6.388590992597668 5.926616114376021 8.52836731302125
7.037801148997502 6.936941985861251 10.014992340221557
5.978672873996294 5.418822512062564 7.945087161060542
8.31065415014786 8.691010273062364 11.739205446928048
5.849147962711433 5.658208874060161 8.815255113065591
8.129810805767313 8.21705474634144 11.02547820967741
7.512111198057426 8.5017388581644 9.690204503864651
4.0564178974975835 5.621745083991342 7.717531445183753
6.955665739768222 7.357951531697067 10.287146761663719
6.07334585253512 8.291436050849601 9.848697363554031
3.660384515314641 5.392649246446178 7.9234089548194735
5.564742243090299 5.282752809902904 8.583193492592821
5.578335356529627 6.21444674512306 9.052778078306623
4.390865063622749 4.589025369325158 7.545044154753137
5.627575785000808 6.440833322283772 9.093970168086434
9.177990786453439 9.124710684220132 11.275843249612802
4.552790548613986 7.63708595331096 9.16779892735533
5.785719085981953 7.136371412969697 10.0789586651308
6.139895357668649 8.272875737757742 10.411642244440838
4.274028411127018 5.428068763970308 8.384380508727702
6.8052075075832175 7.395253193247715 10.737245389869006
3.2938219737581873 6.225739043319368 7.957626323734285
6.114809966153845 6.465358209428416 9.541709362021354
4.397040221416063 6.758465868378664 8.684868154510758
6.545208420780709 6.095782701687418 8.741452626035061
6.84571000893502 7.290866551906569 9.581075220104124
8.283092319962787 9.229814103877853 11.878847043454089
6.716239350250319 6.917368994227487 10.428925201952996
4.7318421553919885 7.101474815900892 8.7786446731062
5.7897399874648405 6.767803819817406 9.854677979653388
2.8737455275305255 5.446987827470194 7.669512382889749
5.173799760662207 8.627555731584291 10.545183724140584
6.16759677698211 7.6960987999072765 9.879609399490942
8.738353701997378 8.604573818968776 11.985966904989144
7.31508529050368 7.334834762670954 10.779683825135756
6.781727981103623 6.945889681418229 10.51082783314239
5.873038458745221 8.018825467645293 9.807433461854917
5.630630173475253 8.535684422706126 10.699039201185213
2.4773429316408064 5.440448535767688 7.427856893539331
6.533077849208864 6.48655500115356 10.153892252557538
7.686537741585593 8.747676347265228 12.264776732855474
5.666662480572322 5.833212162440512 8.700142077402468
4.871255667817911 4.936342390898258 8.314745696992258
4.091426709236021 7.3796936839549785 8.869137312879886
3.028793520334934 6.42261586044092 8.152879729984777
5.84986305726298 5.077600944158788 7.497307428930895
8.618153414924306 9.176029914345236 11.2658292257212
7.441563182665596 7.889049569225602 11.273520834265433
3.5026624260040773 4.016772959855034 7.551094906036231
2.71992829801161 4.93686540894599 7.4603021953978494
3.9643978325569305 5.339979884305493 7.262380436981862
8.166450830372805 7.995596896351643 9.402338910627043
6.832698076422393 8.67708969773386 10.773952255764337
8.842289987488327 9.713337012707534 10.598944691599446
3.7325769463788125 4.233184347599465 7.293896456771448
6.846250976622523 8.623476803308089 10.25304013756845
6.826502976796259 7.942399121901868 9.270668601917862
7.199062034639418 9.336509276661141 11.398071949250028
8.269773186808901 9.367625236516426 10.15701793654642
6.068210260427584 6.386251392437746 9.732600472033532
3.624819978369346 4.665595932976068 7.500159773096415
2.3791088305195536 5.268078593213557 7.365522343854562
3.4131367242739565 7.785076656892108 8.915558190665998
6.0349792048889 7.340565747657569 10.218163745294817
4.45301472235813 4.857814724859446 7.452874289820269
6.403240888155097 6.838947197144544 9.738144108507365
4.7978446495393285 6.407061204140945 8.806480287121678
5.516037710407646 6.206127187052296 8.04442613220445
7.066215056301438 7.847061069116708 8.625522113347902
9.789142968080716 12.190179087668328 13.14406883584648
6.256524404210487 8.737092939403821 11.181431589431808
5.0326575269754175 5.14265094713144 8.664707258318062
7.322191815263429 7.701845964921857 9.948022315354727
6.9603023681975875 6.347422620726936 7.6203440032941465
8.582065455909351 9.161230524813718 11.137783252912907
6.5146921561709386 6.394058551539568 8.329817776104093
8.522368875260614 8.299023549680705 10.158398025292431
8.43603310943213 9.325666874303126 9.439825664659839
3.5392580973447956 6.002254323626036 8.453859554657415
7.402314808559236 8.003427291290965 9.765187317897201
5.132914278248286 7.720962882530507 10.04779907737209
2.785467101183774 5.283595126300997 7.706618334226703
6.191202913266834 5.655699466758999 7.95024333095128
4.61338041154405 5.946561436557523 9.21372756873111
5.336120614424454 5.789702465368411 7.678955035264928
6.088630168444138 6.37559141120148 8.254919784293977
9.81149117911428 9.633801305634309 10.747058839231153
3.5680427048061443 7.408459832405066 9.266602293171827
4.514307748696568 5.409346086371314 8.552053995651862
6.48267922331137 8.72288796713395 9.92567068271802
3.4608490796173985 4.258757196187085 7.278606829773
6.472301162209579 7.413827411917319 9.94893161484643
3.9831354398267877 6.28993379740799 7.632482033156193
4.764267526945341 5.223461629236959 8.57631390601499
5.01617066131716 7.430053444691125 8.643920332492643
5.289590534000726 4.858527863685599 8.456836824728848
7.551518994333834 7.86972815005868 9.04276944705129
8.423567942507063 9.375607334743092 11.010145266935238
5.92845049491673 6.048727811394447 8.651926954754078
5.5062064429013855 7.815207276576482 8.94628194342178
4.49701019900218 5.137758796285329 8.330323025696805
2.68720096447015 5.108918916027331 7.238242898263074
4.197997321529087 7.399112931513657 9.08992485668235
6.619131503001016 8.26710820566359 9.619621844411052
9.008053444394822 8.67561598945024 10.927480547631024
7.252541181609986 7.386956044950137 9.850853378800066
6.617459222157312 7.059311834477307 9.56424043435767
6.540684781658366 8.69988452948841 9.468668503574625
4.942835849293308 7.2148045409323736 9.440833605677073
3.8375003965463392 6.868203870222684 8.790936872069821
6.251332844733367 6.236762239214917 9.070181711511388
6.766416129141489 7.285214336063318 10.583881736290058
4.333260429261607 5.038767539990016 7.86296286897043
5.256456856855064 5.690803625640625 8.183038536677957
4.787071107535726 8.20460116924953 9.281558863250442
3.416738809670229 7.2720527946809055 8.766018453094562
6.9637633247944155 6.569429709279707 7.8130937966944325
9.234347204326232 9.738782166313522 10.70235243960321
6.91825425856324 7.435922128187086 9.97922695596857
3.578230223207242 4.3838117182650524 7.253479804732603
2.775727661171248 3.2697218474268257 6.292758646798538
7.560915775542849 6.374667649613014 8.932156114703982
6.53430795282289 6.952112449555055 10.012195756473139
8.005088487551813 7.35427773229781 9.486188403318494
4.481992101800333 5.59688022456733 7.909498351428461
6.290760193221908 6.330367389929122 9.043432963324669
6.1796013628007875 6.037545798235671 8.639984531052521
6.675760734629941 7.111523571732861 9.974267270117998
7.445862350189343 6.8401398645014 8.921505043381936
6.567852875874493 6.844920886838681 10.014133198707963
3.5262987695332058 4.511045841583082 7.207175317997586
2.176467225845403 3.3657096117194785 6.263297919685377
2.477236960756142 5.193169073694285 7.445120518999094
5.937484606184753 5.995137593710162 9.721614345568822
3.7453109522847194 4.753045581364319 7.462667254552785
6.289922257881403 6.453822152959028 9.591045133775397
4.43259435562793 4.664350025359696 7.748856081636638
4.51237870992608 3.9925622237992506 6.726944728111725
6.096057588193766 5.141750053987955 6.901240734645921
9.019430898821742 9.642886368047831 11.666500759602396
6.079278849977923 6.480875481500406 9.834047554132503
5.673989809778261 5.166014222153968 8.125312074650141
7.007254035874954 7.191576372013351 9.835265932614675
6.105602535142022 4.835088960722284 7.268895256152404
7.966240807512867 7.92859564573811 10.50677819619381
5.807493002502447 5.1220462022383115 7.8280471196981
7.823030574352155 6.597632196687794 9.486465058469749
7.556162607227422 6.657409549681187 8.069601801183431
3.1359212811085495 3.663728915979113 6.851101868419781
6.943026360842346 6.4459703664378605 9.11305672692701
5.285137486907845 5.88548203373676 8.65018996015707
2.2811486899711424 2.9865226626269794 6.1697925583879325
5.658635706408666 5.157819411324005 7.85442036826952
4.5604804658121205 4.634238426784749 8.012911771053941
4.805494707589107 4.794925486446719 7.226601131780533
5.157718160476491 4.394163490702255 7.354394727816812
9.020250524333031 7.48024509309612 9.693686019908004
3.207277268091558 4.56202946668985 7.137637326268055
4.730829078802161 5.212085055866884 8.428029523598338
5.83078190008314 6.216839226716213 8.628886356964282
3.046374505854594 4.879125764273156 7.3556706307463475
6.2724888329724005 6.264851804158433 9.217705378591296
3.0319948773817287 3.8987611205197497 6.638084102082814
5.280657771158789 6.365084790337633 8.873121494621113
4.168970488598321 4.731149907920434 7.1340733311530595
6.083168947115864 5.915556099138319 8.83697038952083
6.71757468407332 5.58103049606489 7.938239037609366
7.67832626980221 7.161337362642679 9.862742070372231
5.936244095927892 6.402510039047902 9.238897425377827
4.268164364842445 4.73175464740059 6.978325231116692
5.3299801091631505 6.994789417311827 9.425728989614544
2.3173968632253366 3.651919145110695 6.525800297902877
3.8948057978367014 5.475646430090469 8.355090886131052
5.682992111865083 5.392414723766928 7.860893223436932
8.658001835977831 8.315300688447458 11.155992141501244
7.033876501366938 6.836376201378186 9.794559943402401
6.576194575758007 7.084065139268159 9.830392869809748
5.757527841971412 6.029872897198428 7.999759556749324
4.605200091233695 5.745840119422282 8.73536518585883
2.4693824455548246 3.8038391861961403 6.817668356148361
6.345315929443493 6.704840523171557 9.607032763832288
6.896974298822024 7.29655892517922 10.93720406544096
4.893839906963803 5.924445028827259 8.037337498033768
4.82700006445045 4.869421308003778 7.636913572872644
3.3049017681918267 4.664576717709013 6.9492263230150595
2.2321476993364033 3.894042674575059 6.4667936522037115
6.248334350175426 5.2049748975788805 7.292180451695652
8.476158174916387 7.433275963608467 9.50102653549993
6.862363444093789 7.333623778282412 10.164626230114004
3.534084154176643 5.11304449921113 7.456485937336471
6.1411210579763305 5.882508933128747 8.5662782202913
6.47347456827718 7.010574508678688 9.899694309864818
6.6431747797240535 6.555953249059964 9.049734904403916
6.174496803471633 6.600448444171993 8.350563368021414
5.716136591452436 6.193599043860757 9.046347068592976
4.920873024500195 5.243109077252873 8.092387149922345
6.727397579966038 7.263939333475612 10.13985882625959
6.141662619190448 6.182066713154276 8.543172223253972
7.594261285852877 7.616798257933044 10.114287422256929
3.8982291459191742 5.413044590411552 7.567172256737321
3.5584278630659325 3.3464001968408534 6.503744539644559
3.3823131280861576 4.68467787955312 7.342284857537379
6.459119673986917 6.033717500289643 9.376884709753702
3.696685606993234 5.5579471214560865 7.651645323795124
6.241151851097331 6.704038461500272 9.45411874188645
4.539290535202169 5.026373419280893 7.913723702374689
3.585273392314734 4.286469936966355 7.091582775993172
4.369602816028541 4.701063165476743 6.91017700231768
7.954719255946174 9.136512634431472 11.421519730364661
6.6914031113884 6.56409855329793 9.97104360679396
7.471323816735223 6.284284059206923 8.749767957089695
6.452735835971684 7.649283023904855 9.9790617764968
4.4859022786891645 4.617390239082688 6.999311239656983
7.246568154549074 8.19966657372345 10.47518511812258
4.673282441996082 5.210138130347583 7.709957651072094
6.591295490419641 6.192306084123644 9.245122754757112
5.768605728363434 5.831756758558502 7.645080944121762
5.054297843712366 4.573369419437736 7.291616105773309
6.043960118370439 6.467275661460907 9.093491904880235
6.943144950615716 6.49396086876549 9.127630618022268
3.9382502233421324 3.750884368956901 6.856854400339656
4.405502232502159 5.226145988057629 7.781345161035182
6.10580574785842 5.733307395717077 8.581601212391563
3.697913919026039 4.8729556409374295 7.304588806250612
4.009295161574014 4.052127117386313 6.958982743837297
7.542344721770067 6.9715972367795604 9.34378650154496
4.827082354403801 4.921654698170289 7.7925387834015165
5.647143772016484 5.54599252052642 8.446241785106977
5.1824099131102415 5.87905486523031 8.483169992030232
3.823057292112771 5.773756163567518 7.651739203573225
6.4088003581776976 6.827689140586873 9.373179756523783
2.0182473398952383 3.0697874311906586 6.105815928610337
6.568938087795489 7.446981030320476 9.301077317566811
3.3920859958009704 4.464455525397399 7.27429237601642
7.8193198625350835 6.864509246693797 9.259934638282646
5.276404558607592 5.08445953120074 7.6488787199880335
6.942738508109028 6.99144229556847 9.641374579217706
6.185125319010684 6.916948396139479 9.095852332517097
3.3242053869900423 4.305694899451605 7.078698545356983
6.026029031050289 7.543231457937663 9.476545048985745
2.495449350355714 3.2420727613710962 6.23166442153817
4.541124950502922 4.972926789804862 8.050945696200646
4.769123461755605 5.127851320450147 7.85254704574227
7.750546004695587 8.347681841592891 10.908188607136058
6.560678817433209 7.037533223537013 9.694380273965765
6.394035675014832 7.505336341746731 9.789260340746758
4.566395358599939 5.508627514153253 7.859191750588993
4.751301810915657 5.229526043126839 8.438792680173862
2.820242334132988 4.229306761870013 7.530315430985006
6.147627101751589 7.128711697242834 9.540804922062025
7.136781624764124 7.429640680068574 10.672991767617308
6.194782466230082 7.066806832316538 8.658083916404028
4.324223510323046 5.366509694012969 7.912459197450705
2.9456765761419335 4.6052457778687215 7.312361738690046
2.770034844997307 4.140722247687011 7.015723071944074
4.561174318370255 5.151860036114838 7.27398574840589
7.0979358193050555 6.928382347012599 9.144511900979666
6.932708161058332 7.797762289775137 10.06415672053103
3.7906399437599254 5.922932953396976 7.925597704118209
5.191215914109394 4.451208224051925 7.563412474485818
2.328454203353793 4.0217921507821535 6.669544761175876
9.7138883507873 8.66622637756894 9.702133119051561
3.8622625491138445 3.8176212874061783 7.075936404172347
2.4263896400496656 3.481282703285835 6.350814241448916
6.239991239005395 6.146862340077406 8.507348035682277
2.0194254099030964 3.739072295299342 6.601377782766356
9.105282992359141 8.046720841938704 9.289929392272231
5.970209467730523 5.799532260332455 7.746742035220622
8.179422154452599 6.502519004547204 9.015495815127247
7.916066864941129 7.736671691278886 9.897515716226547
7.680423341077673 6.687771166002177 9.056143731663475
5.833469037800752 5.973602009184659 7.686334611830062
5.51765707012867 5.4232183319533185 7.228697978392769
5.424460045828281 4.347174610058838 7.046919314106101
4.213010549220407 4.7623384636933626 7.609772031229982
3.3812177945666275 4.599357848968463 7.572793819073867
4.104975574167721 6.373930946048969 8.497958605116171
7.9938047041111435 7.184943937320125 9.52767479178603
11.353657734883921 9.205734953270058 11.084656993514923
3.9109220406839937 5.245412521614524 7.750274781444063
3.0074054909335612 4.279059642101489 7.1792276954874366
3.949593539542826 5.3487817945169445 7.813381620082057
2.8561245913626827 3.977859433184335 6.937121481568706
2.3275824613220717 3.3184501021972546 6.6168708737753725
2.9707042379961996 4.200357029944402 6.879541900486109
9.666998741082708 8.06928421859189 10.655090549739498
2.694836073445966 3.3269185287255545 6.83942640149733
11.241752973027017 9.907216094100773 12.211459153882968
7.854868813256585 6.021996057311572 8.441844041583815
2.826943423574906 4.269751554814697 6.798752921788307
9.87351371974425 8.668965691307019 10.838244423356297
3.9657504108935897 4.647316125695648 7.509634013365346
3.6043058744771104 3.9668291594801257 6.781633803605603
2.796585352892905 3.5747789992127057 6.493342517351356
8.845842299043502 7.494699394413278 9.789972961476105
8.057786545395368 7.00976189320708 8.81948373426086
3.6036994862660867 3.961900760002273 6.946964403518232
6.952170554083405 7.334780462582143 8.419877628725684
5.823879206833142 5.234357348593229 7.573523250535333
5.60742442614922 5.378691548365145 8.140389867211589
9.348737021763421 9.049846483282382 9.886155592707405
4.350480057965324 4.18200324096423 7.3582741372005325
11.920265098564771 10.018862023076418 11.925032165020335
2.0289648638881093 3.037205177238071 6.501945067291935
4.207387061054469 4.771624868374092 7.5529570996215005
6.3408628535602 6.522849638633253 7.940580977602077
4.531177513587246 4.944533242713653 8.044273326104776
7.504013983200064 7.784552711774855 8.313168294072275
6.742869670063471 5.739326849759382 8.205112685505197
7.340211923441388 6.963438949199231 9.067993734262886
3.467525378815564 4.038630629034796 7.321169688802407
3.3943071776232436 5.021581202386026 7.301197385732766
4.0918493146549295 4.5257653795522765 7.078564223345292
4.852662662548852 5.2985529593538025 7.4430417167507
2.7293720723295283 3.9618976836428246 6.953359099855175
6.469030313910594 6.629613700077999 8.483623361915997
7.523216835136289 6.960583891490275 10.337992931710506
4.7939140503433375 5.530908846242194 7.332072807821417
6.870369855205522 6.718379246107039 8.553632594724006
8.822719871326544 7.811315606481138 8.529645429082713
4.37556626224578 4.801040253790405 7.357840251095447
5.66358231546769 5.940083795338032 8.758614807551432
6.631260282367962 5.845282208178048 8.809963937524081
3.272218803107135 4.785197992875598 7.631147813746404
2.2843164660582427 3.5851404809876706 6.563287113464522
5.92640912747128 6.070299310514214 7.786297251852978
5.92641817456432 6.559513645435458 8.136433725409974
5.23401449523148 4.691296571817794 7.27441486040365
7.229295319568112 8.430560339973493 10.251752664597365
2.412822197503943 3.1092350391454238 6.218907745110632
4.3784964203893475 4.616839805013815 7.452518342530104
2.8964800480841983 4.384205962906469 6.990994993871329
4.841561491343241 4.448316387220838 7.122194591583695
5.77608398992315 6.882997910826185 8.709257675623345
4.519353334755966 6.189183430013194 8.426960569148454
6.852415438349849 7.019188877097086 9.915922289146497
6.71879480348285 7.938618447818422 10.572893865634677
4.578946803928922 5.56499297668635 8.321435529982232
4.860693271573494 6.343887044233329 8.43577007660809
2.350061781739243 4.740084578579536 7.118495722306395
3.2661730303648433 4.074500838615373 7.190916419337219
4.55970367190271 5.786571297948571 8.642543946537112
6.049434900852116 6.284616922489803 8.756752805572397
5.113527117451747 5.6763053396082634 7.939212829593986
4.764506775756815 5.845315180706195 8.539773474612808
8.986307220489868 9.113829114199705 11.820526603688915
2.6748903045041623 4.99590622495242 7.269052947733834
5.714349164548744 6.056927844290955 8.62479480472075
3.3572311888840396 4.436657447489594 6.8506342925373875
4.2731970173850025 5.096253671610634 7.670300573652231
4.668044097339196 3.9938939803890556 7.216477452717683
6.630058976875411 6.07074276563566 8.459413406814278
7.919579538292265 8.195883862508811 11.522439707938025
3.4815366748324217 3.6102207597613623 6.6657768909580195
9.267010083531735 9.74532431594332 13.006417283822177
5.950418409973449 6.082455487952372 9.085051743355562
4.640606620932774 5.688307310086088 8.200323422350305
7.706670121914939 8.578243024249952 11.466126387134267
5.117977169231685 6.133955788656824 8.659729771140318
4.6301219542458245 5.019062390921007 7.906085020245962
6.354881195152817 4.645808257325106 7.423300572306372
6.704092507503033 7.25569101496568 9.988701482920725
5.388669851698872 6.669151117380723 8.848592206023548
2.923016409863243 3.7838497008556584 6.654303000753468
5.190021850862763 7.49227474327924 9.161729611922906
2.220194714742078 3.698871426740485 6.28464621329416
5.798096717272457 6.490006682625568 9.242457343062735
6.597251021083818 8.630576707010569 10.136762345049235
4.462346105234125 5.006001100984166 7.901404447612183
9.769199477735711 10.106544582808048 12.979627536975775
5.058239546615105 4.570704160243548 7.337409617376112
3.296620702078313 3.7295886364574 6.66564634000114
3.2071279077485944 6.082301900257376 7.809152670800093
4.7886624638149025 5.6252978530878215 8.683271635139457
4.7228347990162245 7.647087729630774 8.701788405878778
6.082386820154699 6.612017171694381 9.33121231358123
5.218570807952099 6.740451965334246 9.272877463109722
3.560467039455048 4.236186338355704 7.254515635864488
4.240668364585347 5.174873931749816 7.824957812159411
2.4041766031586764 4.220593789755333 6.857350899714386
2.1218764717844847 4.826193096842835 6.923206890852937
4.331082721328397 4.777477223308477 7.376501347553956
4.652823641151609 6.650696887320982 9.107490382558629
7.221231872878993 7.76517558883776 11.352802880100723
2.470053420670985 5.5195579171457 7.500342356618382
3.300300542522426 5.776480122083779 8.36440771176398
6.035230507551715 7.327978016320895 8.61651369470379
3.5999706853704656 5.3283408547194 7.837182421727827
5.230067301188095 6.313991272568627 9.343117296319873
5.747010393624345 6.290559571894777 9.504849713815416
6.154061128718584 6.698009068984254 9.042169692282384
5.5014435376292505 4.27414415546277 6.950287158499119
2.3496114966857053 5.026713966572674 6.988209822727423
4.814333605199096 7.271994533557525 9.216332072930467
10.186685851456048 10.102818687637537 10.567418941810793
3.933597970701025 4.0033293549975655 7.057359229724293
3.0943391656724466 3.8622995903838624 6.552709927854246
5.956672796951317 5.228550628544006 7.53288905454886
1.937561862897803 3.060216995903346 6.302896953071917
9.363087617635248 9.08961830486875 9.710578103313011
6.653970898819129 7.842304929305261 8.992902306431791
8.760826083711896 7.367701175358751 9.517156118010677
8.222994948317119 7.129634286605019 9.60281356603788
7.766502078669979 6.512330855139435 8.723506094559065
6.35917251747412 7.7160639053845115 8.690188484332886
5.5860161299655084 6.4769366917726945 7.595661321556873
5.952742396074133 5.707099956923485 7.835888626955543
4.733282412124683 6.0825831715448455 8.243616316370826
4.084942651515887 5.481761812254858 8.12858939083917
2.829039051219212 4.268617347011512 6.96368888213801
8.037613069244166 6.441451798263207 8.889694383658462
11.77402727896572 10.399307896044766 11.773260322190914
4.256206916342566 7.157808065042579 8.649066565447491
3.8569391954889167 6.013800235789653 8.171711931395025
3.63743162792576 6.193323680566994 8.042023718865128
3.4647975645495515 5.8394532325857895 7.837721215405888
1.7319542380924222 3.631985728985268 6.263690784877805
3.5608051594891323 4.349602252932713 7.074999433384797
10.069018616137097 8.675792673742116 10.94113098757795
3.3300063656213372 4.95147128318835 7.458891106859424
11.591795132660693 10.037484141248669 12.328920829168451
8.299993783674472 6.859984140514761 8.84048482326383
3.7687281552563805 6.4784532484843105 7.939860261311504
10.19324156905011 9.456127342204969 11.214900159052165
5.062503558386785 6.875821089610924 8.802241974283133
3.780493082386359 4.774237709270135 7.176846142346441
2.24002380676082 3.399082078953116 6.129943042501215
9.190366275283246 7.420652483913728 9.582617695514836
8.432487102337241 7.859827419576158 9.160166190542624
3.875475770822418 3.8103604587614055 6.8877813039894304
7.368563088213811 8.841271050915752 9.344861206311444
5.952905991562967 6.227699680464969 7.741776643792063
6.2163028202443815 5.948810074217101 8.537257945221073
9.70866611952478 10.45001023588188 10.643986152639453
5.050691753249767 4.846987954319105 7.635570053775291
12.383255980176095 11.33442440880823 12.744471676441579
2.496692487154674 3.953958599007718 6.816649227226636
3.573575320585789 4.0039593526133705 6.9506444640334495
6.548615654638581 7.915290962901338 8.60951465878424
4.931115657601073 4.878856199593712 7.94069996610897
8.070808262802233 9.62028685135225 9.418407631113583
7.4342696261255945 6.932098001948314 9.037220292657336
7.618194686798757 6.473209474856835 8.62383537252431
3.5165059067161173 4.012899280135758 7.096046021922881
3.3402047101878134 6.485734073761537 8.018185939628879
4.3081118020784235 6.100196341340905 7.545600870996591
5.306037279086416 7.30036904933488 8.368725377919887
3.4158672543680586 4.225896054737016 7.2373771218674605
6.692570644369293 6.3757683460389085 8.121032136596193
8.044275185440597 7.779527971335315 10.867983189232929
5.267997166542801 7.569345035580341 8.404568084523584
6.846412178536903 7.290172586895223 8.573662946104426
9.331488314927942 9.55202432011159 9.53961743811746
5.106337835101017 6.756532220858584 8.380883446912875
5.984676741568292 5.766395999425037 8.620761507849984
7.160602542120555 6.2251230147651455 8.982583611057192
4.268547085374009 6.865597857039889 8.839113307303315
1.8141355752470403 3.2144968998015147 6.295451302828877
5.9676591370800125 7.315587677113953 8.263763228512982
6.66930647200444 8.7286291937162 9.463324790647812
7.74161867892103 8.670395983488808 9.904973628586472
8.439235494140354 8.667233907757842 9.66443152811514
7.090871613786922 8.481064435169552 10.42061249166853
9.603610681418004 9.724865840469427 10.185026281297281
4.163034969564591 4.360365550885467 7.727174163197816
4.901494447355822 5.011345297140185 7.628814904318158
3.8779998488626366 6.002924042254691 8.004141255033316
4.5437268089534015 7.898268488193029 8.687060845373432
5.059862321089969 6.070967956099892 8.388575646066394
5.320790678515219 4.909454921434072 7.647093783726075
6.628068075702975 6.179526632847656 9.30287031033354
5.465370134471457 6.4462130364121055 8.582680588363
6.96011982067055 6.66257051017753 8.2073084499301
8.8205706428569 8.613009782797793 9.105902058962991
10.753251164437339 12.065834718273894 12.75186759586589
5.319736626054108 7.649023655503587 9.321790927954849
2.8805475724123215 4.065586572638956 7.485715188442148
8.176901945550236 7.626931819317368 9.906214771097039
8.696152985963474 7.210040195952343 8.415859317144209
9.351175831163134 8.777397039167807 10.473119472897562
7.974142223271824 6.915216042409046 8.634836634928122
9.771388269993182 8.57626117611598 10.118234036670922
10.103971778254998 10.042787540647973 9.964077540566455
3.700163725333636 6.076960633179917 8.87213634417536
8.590210846927091 8.281752206988136 9.815211465532203
4.046856828617119 7.021315304259243 9.405822819186696
3.183377841374635 5.2820981964072296 7.578132135649418
7.910967425332201 6.593550872262349 8.451839506418159
3.042579736548292 4.995138776361777 8.003572095756269
7.193422726780437 6.882667662144539 8.299920210270017
7.640627152707366 6.92979037385752 8.50681301133345
11.168053256881608 9.988476266851034 10.86317146848324
3.1353688241939444 7.07713021746041 8.839691397638639
3.4537648336567957 4.490148562534222 7.208492766206664
7.548913333135649 8.894058734559493 9.723212354228918
3.869247552608425 3.7451925159738044 7.139537110189716
6.5776249548230625 6.766246213891448 9.347081474553736
6.132862453090862 7.455390387416101 8.59079061783541
2.6471840126335704 3.5530427292366094 6.779571868665816
6.624393670617554 7.9853145317582985 8.827922531207902
3.660623121667972 4.093825694968152 7.7113013270206325
9.088669857972263 8.461346525503947 9.332975079598034
9.109517763974596 9.040407309706682 10.46935993353279
5.645939921876701 5.104867274900019 7.991682751712332
6.930065184260684 8.184239844342997 8.880661011395206
4.129144796088865 4.514999970576817 7.80363020190952
4.833207450494791 6.2629305509609905 8.094596096982622
4.0450109182712 6.9419816215596715 7.8343106826764135
7.766599830436141 8.465730069828545 9.318034589519623
10.04311277371966 8.657824778582567 10.840563343532326
8.006014044843832 7.305324071704493 9.697998193013412
7.190752513419368 6.915134263758891 9.47361987215161
8.092108425277917 9.253755008600477 9.741718847548883
5.366327196086351 6.837155960375287 8.270129742711537
5.860691164958227 7.776863960537578 9.72120118777347
6.907747478682036 6.269889584701476 9.250783515091916
6.295416028145843 6.063328055074805 8.936421511543594
2.64148810540882 3.707929029312438 7.2069931641088925
6.439320935428879 6.042435871199308 8.185916594768193
6.123633279416891 8.480427821690459 9.275992500291965
5.04709944966633 7.7365592220469335 8.94753308232568
8.852848637363126 7.567559175570164 8.63487150789295
10.546338740483366 10.014583441849787 10.660858572050028
6.886427182604981 6.678483548907711 9.46287041426498
4.989506708253358 5.058400955838594 7.614244555668683
2.982045743217082 3.7589673018350416 7.022875826169842
3.6503497236030773 4.621542799868028 7.09152360550512
3.4417465354795147 3.3724843566783207 6.503140006350068
6.765527906555182 7.623163412217036 8.89950417019828
4.206597982697928 6.054840804745074 7.76367668817827
6.827148378241561 6.343711850702428 8.893086398411636
6.553964203601587 7.214632035624477 9.708079186574325
5.291646925634278 5.797878223824053 8.20554297682653
4.6169094508579915 6.363048457272074 7.949148443071248
3.076034173563051 5.298077931098397 7.3153106226041364
3.2982827875696237 3.8001136753390585 6.588370960443848
3.3929819451408236 4.969900403931064 7.678214229320895
4.551008303020599 4.920346206533761 7.576227091518496
4.348632560312293 5.379077519710909 7.92652410996139
5.596611107174487 5.755019947831992 8.155200379157627
9.501963752204105 9.054540805529182 11.158572225890136
2.2319793634416385 5.354142804091161 7.274750761311692
4.262271929137858 5.208334186212945 7.931231296277888
2.908496290238377 4.89665013744685 7.006635421678814
2.78908409020051 4.533099543024042 6.95713130291336
3.517128638591084 3.754368166683571 7.116474615459044
5.122839249700555 4.674371881828818 7.498012967444398
8.021732958936232 7.684888023722689 10.560414948918188
2.3375180235097446 3.307665457721521 6.484829940659571
9.58839849460755 9.345042315384985 12.021896014890325
6.055524359591333 5.637803414908693 8.141026623918563
3.25895301052188 5.267276731186729 7.566828041449512
8.04891848813385 8.336618737433815 10.695875490948795
3.94223160551151 5.410029602519847 7.881055834007919
3.307474708937329 4.324434468425959 7.248285583612188
5.047049420884617 3.9139993124248913 7.053523957524231
6.931367334706848 6.602114306225449 9.056310654636448
5.958742951648569 6.802787097622128 8.767863122360373
1.767992143558222 2.8445818679470127 5.940647262633924
5.24941108036664 7.521805075123993 8.541756919004293
3.0653973066125135 4.458454402390278 6.666562200205408
4.937757899849806 5.4292007918010965 8.05848807395896
7.20994529238876 8.97803949238249 9.843351151019377
3.4550894635198115 3.883207543894951 7.071410544830494
10.217772196426889 10.122063681228337 12.392807895811691
3.498306576957492 3.483763503173757 6.775681355627598
2.849303519573793 3.657417937706304 6.521168616902609
4.0065405114646335 6.607225076912332 7.925075474914134
3.6695384950591796 4.487076455172411 7.722268224311075
5.421293922386398 8.163811365906367 8.790940641789861
5.715496215498039 5.913447782417577 8.517747869954116
5.3884299322704745 6.355156311814936 8.770606511284388
2.213597529771103 2.97857352892163 6.202140766736773
3.6196900051930303 5.755527867435725 8.15055571372104
2.2417212496401233 4.634760926884672 7.047368644784608
2.701292641614803 5.579263070324464 7.2817607178949135
2.881261448044138 3.5467164951403487 6.602003012885994
4.673569570877158 6.304188705392553 8.592729210355362
6.613105269562254 6.78929028302711 10.277455665305194
2.694327085079008 6.045569388067672 7.600544609964577
4.401709605533634 6.528008146829624 8.74888659935457
6.737527909831992 7.739503849966069 8.36164606895677
2.833958250083469 5.101765648027333 7.338209732834122
4.388335454196388 5.156296428502874 8.215560659773054
5.33617969359657 5.24200401767986 8.422220177978472
4.670469021081136 5.748112923255355 8.132683946077485
4.2024882430571395 3.5837619240021366 6.747992411324219
3.383339066082869 5.937900952769104 7.430268275017705
4.470751135756798 7.189623817096141 8.649351128410357
5.433770642737825 6.196242635003514 8.61557029699435
2.468310386792493 3.4531093418652548 6.47007050146627
8.116295422602404 8.378628345058107 9.621244328860639
4.6389486519690175 6.405976273859576 8.04461129029749
6.817697463833467 5.67860097497161 8.46154355781266
6.517469551808294 6.548539286237435 9.190717138616277
6.635601313742629 6.412663128451543 8.939744912407464
4.756638662901428 6.688029401761904 8.048059220674089
4.74590057906579 6.168112864865162 7.792693771662409
4.233334462657318 4.519132574701825 7.233806126370773
3.082586931173828 5.098776299495777 7.735667326986667
3.0553898828335124 4.798959705268941 7.550937851936499
4.755262875471344 6.376709694857263 8.618715668388022
6.956584696403885 6.597035148158524 9.420351209577714
10.150129672827283 8.998877703402814 10.974165556831357
3.6749211589883446 6.678602715754104 8.450807605314733
2.735359748816662 5.0075612001115895 7.3377353486044985
4.070689264972506 6.617096731145821 8.471502847380115
2.0301279515312274 4.902329298099868 7.25087054771886
3.1273492368429947 4.165688298364163 7.000792976539261
3.4734046033484622 4.14142682219906 6.656746506179982
8.32095081804703 7.49078512650006 10.158480230810364
2.5584071302529057 4.26732120026224 7.1059326241800695
9.988057311182507 9.201616696787324 11.74595405672905
6.452045383508671 5.515664264780028 8.103365252218776
2.034560791359437 5.112852084572669 6.963643213401756
8.67371945797069 8.59021456767551 10.754285805255783
2.869376750462914 5.1234869944218895 7.706481412491582
2.482814579155096 4.112657841210535 6.793844984844842
4.1302035479903205 4.490441010603331 7.060722370580088
7.445864317251909 6.573400226935039 9.128219297478314
6.8738946554738884 6.823758736290945 8.768781316844871
2.4608144021812044 3.2772335481940926 6.670800508920895
5.677630598767692 7.7745620317957 8.74668767418489
5.013438681128902 5.90919818009576 7.856348812755226
4.207454043401722 4.366538480404281 7.557742123548743
8.196645393884227 9.407135196857304 10.155246319051887
2.956520702260897 3.5040082395333334 6.849683463552797
10.717538929874467 9.836899577684697 11.794941152142268
2.1001364476564177 3.4099492740255934 6.5351919615091445
4.068503749840853 5.218605117320526 7.889263546426184
5.481614100236341 7.372387763755964 8.49556766741162
3.274026694561934 4.260014856304598 7.6377128505513605
6.405849407380969 8.290056824214899 8.640479838396312
5.324840314454207 4.931338713142352 7.7363852381967915
6.022577880230072 5.944079697443643 8.619540893230157
2.6242345910415446 3.9088775474053374 7.15709972952764
4.08078572364101 6.531120944350535 8.227116822122143
3.7087001121778096 5.643497641134142 7.544174149193057
4.211648119936363 6.423940045471174 7.974916865822442
1.804910750151718 3.4617035821874644 6.715444045476694
5.216094696846114 5.828089541203548 7.879699864772531
6.200160645731669 6.41262473258639 9.936206171036668
4.105205342534656 6.631695806404261 7.9602185603038595
6.110828494334681 7.155667056645741 8.988119092991937
7.674591845146204 8.247182380374603 8.781016390891953
3.2819185973341916 5.5933753270076885 7.628798387231604
4.230860197699559 5.1386586466135435 8.247770801234912
5.289326223876989 5.111958442582302 8.2723644135136
3.075237388776458 5.702792571432723 7.801293702097587
3.4701564405565892 4.222311804546173 6.728217132354077
5.2706549527859785 7.066523228359276 8.4332591874518
4.636598737826516 7.208063548736024 8.440050691960204
5.75704107659479 5.558810790724871 7.660836761370966
5.230891783676374 6.605057814126666 8.649787728551233
5.253932436387059 7.258129275551567 9.256528186474098
7.059294602320075 7.504195120368269 10.185038262685636
6.4375142620335275 7.089099327641462 9.992518875347086
3.5409815138347684 4.4001994705088565 7.822354853147168
5.3442617557526075 6.961174820003622 9.033466332491681
2.6776295444431533 5.1982887861136975 7.664214380558651
4.183252352973939 5.383590509469393 7.76160545620179
5.034660043879391 6.333029472963725 8.828271854941883
6.645541820255913 6.989030565562679 9.21014331498802
5.679064011971346 5.57253642317839 7.653083930776225
3.5644148237947197 4.301363828458288 7.368018802888862
8.61828448981802 8.939629167971423 11.651814866041073
3.9319055613662557 6.409367781894411 8.09397737607739
6.367613020153412 6.975877382633083 9.30703893417147
4.341579761692444 5.383528437724641 7.557056690882051
5.139665683538122 6.284572125039838 8.492045789731407
5.531437346317257 5.022939383150843 7.715352046805323
7.286294859938501 6.976634637379271 8.933026744310773
7.64777344646721 7.974201896979507 11.363924593371136
4.9374383239920245 5.7774725057287215 8.13647902350388
8.692110012343235 8.740355826257185 12.306253709466187
5.961657438066121 6.321996613475004 8.99753651466505
5.668303497594365 7.082783631668976 9.115503650936219
7.012807529042477 7.723569987161308 10.825933693416276
6.071197952153002 7.728548110154522 9.743186180825823
5.154895048935967 5.524066528915542 8.2432351589316
7.093208429434604 5.57181051497556 7.783438671308844
6.324941224719646 6.667641157439524 9.48074860314761
5.23202713220405 6.625385583401531 9.048900493553447
3.9995114213800096 5.181998583615287 7.517444058898517
5.265050330080354 7.5626340451147716 9.375445969501998
2.5386124600188245 4.609421185074979 6.885408083903047
6.234967128409863 7.1313063033668636 9.727377766764963
6.018622557204835 8.315609252662382 9.798566809283152
5.313449488363058 6.230436771187533 8.657840581077208
9.44793446344933 9.984016882760814 12.887915492329569
5.917199642673228 5.794109412906374 8.153921242487218
3.5623910310101246 3.4584646657311717 6.411557669357068
3.2894270338989355 6.285921991239257 8.163746872979969
5.113915695275926 5.879635185462978 8.478787633352368
5.146856569453841 8.459086651855758 9.712916986945778
6.591032375856989 7.581336791030632 10.092816342318125
4.824355856464755 6.022490928970467 8.789243901060265
4.192340080241921 4.811607142132288 7.3311744124727865
5.413274924121434 6.549593692326957 8.808218423210585
3.91754004206823 5.839730463320459 8.034583726710226
3.7318012459639553 6.670296580941098 8.305001268208727
5.3873685653003225 6.168557438690765 8.24607086551738
4.387769462345582 6.110613053643723 8.827908842289151
7.43804871524253 8.142432267494401 11.417480791539049
3.8224256569950756 6.916424962813518 8.718396035090302
2.969300642967101 5.558130718640675 8.470139995301508
6.088749617310561 7.822080486328615 9.045775132144367
4.575618282900424 6.584364350652923 8.697423988693105
5.333012542299043 6.255218506897071 8.877169531768217
6.026823680581549 6.701377124755929 9.537062445658352
6.859009390006324 7.779404227778721 9.81721591282273
6.37512791080948 5.496056249309618 7.736348070071385
2.659655464193404 5.702341333488659 7.710137976444406
5.409360913558061 8.258465345673095 9.918840084403236
8.917590382517632 9.01394826141703 9.676422635723965
5.981071643288053 7.240631931471044 8.329357385724057
8.14672685809923 6.677945558834658 8.86136639318416
7.75985700058637 6.980531653580576 9.178628066518892
7.392353111150747 6.6309767596143905 8.641896336332733
5.7574016455755865 7.349837177312011 8.298481417904732
5.296588202886102 6.491691189423371 7.637469652867714
5.2370296517045345 5.079917562014758 7.292564463182806
4.072887717722211 5.470464270625001 7.801688253751257
3.3996532007838103 4.565249411902443 7.34150605121226
3.5378648687855203 4.936457002799712 7.630269720253802
7.69403399195981 6.455819149082958 8.647028146271872
11.229203515685244 9.924361895917032 11.25104764222875
3.9040728586947395 6.759330645837116 8.22740654706617
3.1984331557082295 5.386079378802195 7.653320162404027
3.4419591965381064 6.150254354863628 7.907574833111979
2.7751369440013116 5.257477377000421 7.173966193372701
2.127251798706336 3.8792558694909727 6.743950051824492
3.1071491715370136 3.3741824526369513 6.26589430048286
9.497311989546802 8.213018223378196 10.477043828757948
2.6667848206660936 4.256034076906133 6.8638601769775835
11.087191953731947 9.695310296498956 11.72497393236621
7.705276230830381 6.32393935213631 8.23358635655949
3.0486348123465805 5.8548584762372196 7.350340639070509
9.70106996266243 9.152188164067097 10.761745718595781
4.186849428970025 5.923858607776906 7.990027722782764
3.253505370023677 4.447093748993999 6.670477348449415
2.603104623456759 3.3311288605278473 6.40845480609139
8.643842225348296 6.9479208145211215 8.996465491663447
7.896828715429787 7.62821212359229 8.849650050531308
3.2440933426419463 3.149726336596491 6.495997161776838
6.808199774086408 8.551483899948296 8.90269346450048
5.545091910810751 6.051102003384646 7.594562972911155
5.5722806600382615 5.3385879910279845 7.942042847829897
9.215067001060602 10.228284377098023 10.419809019753538
4.268660312688692 3.9084941988333517 6.945976236729896
11.847343404596417 10.956058519455764 12.425694880872243
1.8323016836865675 3.127522305311301 6.142332186993659
3.56059995795897 4.258595285669873 7.029822215071495
6.079988448331282 7.827445140835721 8.47042919736202
4.277809103023815 4.263603883402396 7.337374133157833
7.539799848664365 9.33855405996587 9.214553840384482
6.774334513460831 6.183350895995814 8.336789243481347
7.125323997937208 6.413439810129612 8.440592824892306
2.942823669799872 3.345835567486293 6.667531314519265
3.4455042116414676 6.5753575881980915 8.241546842822535
3.8690170637467993 5.891220475645426 7.399606040880615
4.8141912830760765 7.003006594203047 8.074226518796515
2.5582809795301493 3.1414388182388975 6.377348443376357
6.283502217122503 6.381942470963149 8.144144046325891
7.42721089554035 6.95617489254923 10.111193411671817
4.789717287118372 7.282563126788162 8.04567021918285
6.609682143657255 7.508546685236392 9.012420792489225
8.747490867903423 9.159462749476827 9.152466044034496
4.38222397464526 6.16466315896567 7.84690229251968
5.33757803932979 5.080443891162161 8.100960382318545
6.5261309073290725 5.366962272817492 8.216158034143513
3.6856534451120795 6.020384454333303 8.073442969804692
2.0006362836811182 3.0797085635866894 6.2662339802823155
5.6550901302914705 7.316010889694767 8.201838147687903
6.065131081873614 8.225882955940701 9.002448289171047
5.602088358468799 5.5401124997211415 8.551332501926574
6.301208580573394 7.231180327156059 10.010127085744339
6.429006762788155 8.448543675084128 10.096777531591522
3.464181708227063 4.7610922201479475 6.975043806782601
5.898358324220763 5.142302260421661 8.511728921568974
4.9150554112575655 4.504983380030265 7.716431888690748
5.264435754745813 5.976599192398558 8.42465442208908
7.118331608094996 6.921209373096262 9.226327268365832
8.911747952530517 8.788975302608591 10.006099167129676
9.423987692013565 10.424051821574869 10.958670881636824
3.8088684330555242 6.484121366989043 7.980211242091088
5.463077289630017 5.966411253959473 9.488070381157439
6.9004663228816 6.296532830904063 8.697390294987443
8.721993972205796 7.4108730237236635 9.253129050361128
7.931415188208356 7.072280029142554 9.160215439544373
7.656737776448992 6.5585476604599195 8.510914137608431
8.80490793365 7.4875740162427515 9.152605807200334
9.876905957269031 9.807557730837189 10.28961667991454
6.4211263147910325 7.488674776372989 11.1879310663135
7.7214304178335285 7.331100140781653 9.005361922815368
6.542457425421931 8.141135525413496 11.307369611037096
5.220449668606586 6.077382538497285 9.198797592388228
7.816729485490817 6.737392402975139 9.034651295388498
5.006869296528308 6.014193628717028 9.380109660085381
7.651281752422191 7.427999561934357 9.317441762785958
7.553799895964229 6.776134951484041 8.955186212408467
10.294609984973729 8.920620396142475 9.857959792308577
5.304392536303391 7.622679790851877 10.109705780112648
3.8022000761717036 4.636807425414123 7.212026239097074
6.840036462103162 8.113537393968876 9.11769164444673
5.057471453134809 4.715121931765049 8.44925348641005
4.842246602717161 5.048233918753125 7.739556991539036
7.269708840694353 8.180161808691354 9.981724571901948
2.917689406190368 3.971286962064293 6.924558910380629
6.982860683220478 8.068236903030188 9.522065955354899
6.271028830268782 6.425647439450325 10.115328788480868
8.713498002065597 8.068247672852799 9.380861830300383
7.599653553419497 7.413571197193149 8.913374030070784
4.035291937183208 3.857327716250076 7.312541111706978
7.2497798148842145 8.223980850201576 9.797395662399285
3.6599204389004396 4.595328203632748 7.777068445964826
6.611853652116016 7.4038036480715315 9.926329852929818
4.709008430750488 6.992695784549909 8.257852842085326
7.181441456502097 7.8253972893593415 9.112347387460868
8.668533600152482 7.011612524379676 9.410891062232475
6.684404859183133 6.032047180434078 8.598577195792071
5.915296281816368 5.620422605899007 8.261774132585655
7.875663105193792 8.904158328125053 9.7259882691069
5.483745458399204 6.733035649162512 8.146420879282031
7.773901939383028 8.946170048489845 11.89333379144346
5.691623103679752 5.3258704496424345 8.489589768673381
4.184116390632242 4.259164165106215 7.046314296667999
3.453174136028963 3.9418793240609857 7.687472490059063
6.259904482043753 5.900305069116409 8.488261205036636
6.890087301353673 8.696790464199104 10.313616735168067
6.51606950712832 8.272491474409446 10.372616714246929
8.99093923348385 7.928159054115398 9.483263914168685
9.64147637268568 8.954165032822974 9.894639279570969
4.822551121424606 4.673184234185011 7.853540247737903
5.747650385215138 5.829609453136793 8.737389826274265
3.9305215746146036 5.438595373630703 7.650450805595253
4.285273800752439 7.9847483863913284 9.375774352968287
5.017622915171483 6.4352603597496465 9.150030571242032
2.8434381950565726 2.9880103195902037 6.114891805464499
4.388229398719263 4.974480046430607 7.805790119590054
2.4299785479838247 3.9733951877262315 6.592237485274868
3.1896793616343224 4.124446389838051 6.584608595623058
5.199357241036368 5.975259227491042 7.2933750329732625
7.566623751503486 9.985433707210627 10.956121607130484
5.411354336939967 7.642300833199276 9.810104336539137
6.775130489049418 5.987167530338184 9.069807596738402
4.772024611226856 4.752948335967592 7.571846274670785
4.9467321960579 4.3909914693819 6.604823557730295
6.061995391650635 6.130472211666667 8.390704456364421
4.058143924265571 3.756725133012379 6.407485075603015
6.247971090207228 6.038128853426943 8.280662062444463
6.559563488752518 7.502779367605622 8.31391432728669
5.155185856295132 6.105391334044998 8.880549974998786
4.827212973563174 5.204695028709516 7.467197263393961
6.991245407921517 8.413542638798049 10.839571249903845
3.123298371061782 4.4932036335616035 7.063043409364139
3.9674766309417833 3.4676900008237177 6.384271264372983
5.596657516690088 5.991759949592094 9.120402329855578
3.3800516261591076 3.909901969534758 6.370131646382365
3.9485944206013555 4.65852637060482 6.927172903873573
7.644078370181008 7.194017456522785 8.732400823699194
4.349908339465346 6.994017835112692 8.662314306052783
4.208723644511524 5.471090904773402 8.231020370871454
3.9003236718689194 6.50930167258803 7.829665686953572
2.8622462268342437 3.9589547801213363 6.611027118221299
4.233278120124058 4.71264553496061 7.499721616580025
3.1667165354560884 5.771843551108683 7.518668511565789
5.028326227248631 5.25112053133696 7.997132111618711
2.7997312966404726 5.607139490592592 7.106565697512219
7.391135656609742 6.625585620219622 9.982943655445114
5.339041110463211 5.667908798506985 7.353475259028333
6.047383264956367 6.907832430413677 8.80079924396461
4.100609475574616 4.42749249173086 7.438732253665695
3.4173963987677998 6.179265655848899 7.59514519264646
3.743369478468876 4.990782675525653 7.486954975809916
3.1213146782462364 5.059681327625495 7.2305036881923455
3.751985934035157 7.348688786474791 9.078942570255046
4.117184841478101 5.985243263746114 7.487190694306722
6.589604849380494 6.110234812951902 8.85366997638025
4.7635138794425576 4.753658036855198 7.694369530244102
4.238973184539226 4.508161453945023 7.584813663853936
4.2435812054822035 6.65037998243147 7.625358212467905
4.0138663713464 7.092187440620037 9.024354109045387
4.261798269316289 6.198879985240939 8.85059771926998
3.8383874858518077 4.000622318979956 7.153298472703732
5.27130075388568 6.262978994882777 9.435520177402463
4.324437632431405 4.066362463552996 6.496872777612905
2.541989132910176 3.053956835622771 6.199666465965109
3.167964539561047 6.7062509730654485 8.063712147235142
2.881884299108364 5.925311561373416 7.765591576831608
5.140627936365238 4.55304658913377 6.826015082610494
6.933550989720317 7.2485591405910395 8.526249355387106
4.795346140196462 5.174556858428575 7.961205581064869
1.7480696370497435 2.957606309448923 6.2430215613005755
2.497748136968657 4.608208805728781 7.269105855751498
5.877186219851603 5.978447349253356 9.716599266433663
4.19328407122253 5.8930926727899084 8.128920766802427
6.541527771057173 6.890230902501317 9.857438083526967
4.639989131178483 4.938931681424656 7.944446471891473
5.32193813379721 4.9097052551953 7.372856468473388
6.842764517277766 5.474052592977827 7.195217885671252
9.75319550556061 9.688817689374622 11.86320597510571
5.943165913636242 6.236233023286792 9.83806775825397
4.923212194054992 5.296613225964424 8.179407039370018
7.478682990227744 7.989020377297046 10.300443236621005
6.875932963178881 5.568226766854735 7.694783249635451
8.64219748761868 8.758991518008846 11.019459909127232
6.549667083472713 5.91506570312986 8.277944968704718
8.530266677272355 6.945909958060792 9.763912422933075
8.273359869632298 6.552285757447765 8.114206644946297
2.8987523650953158 4.031241358840988 7.086026854399756
7.469482352205367 6.774563062211294 9.408966469552597
4.664140194301479 5.6358914830463185 8.578608367747906
2.2607417159831633 3.180742432198141 6.352899954632535
6.320037534590113 5.812118275264931 8.330141033513998
4.271191186220373 5.447429813782036 8.517275692854424
5.340097324482181 5.144612363737023 7.316688219454266
6.105971390666095 5.094670613993415 7.864783293292585
9.791348016397453 7.814510224862641 10.047659608491168
2.7906808339131737 4.171480097941351 7.207782402189338
4.254494464701825 5.086391872203392 8.575918633395705
6.398730726195318 6.027804119958239 8.629461656573936
3.24087152618808 5.840695081782233 7.943275220221094
6.592250253522523 6.957425862535324 9.669359114279256
3.816313499465334 3.443542010892205 6.198761610469509
5.00538241763809 7.181571629663227 9.35189831848302
4.738054468908754 4.408891591068896 6.927787891243371
5.318622718717314 6.027487970219194 8.84868156122894
7.451765659620725 5.802111919248497 8.17312479920698
8.342418268693905 7.641263170880724 10.17267098678745
6.143715482906228 7.182606337664718 9.632101997606842
5.051682096532578 4.71425564933206 7.1200550394472035
4.955782037866487 7.20526869004034 9.427134974771862
2.424612008168621 2.8848956666893626 6.180385539694658
3.660512216118212 4.7078490633831915 8.002655812975041
6.401849460040329 5.607958259595165 8.062915904584713
9.239520206724128 8.949233322581168 11.553992855158953
7.473546691336276 7.390922100100974 10.108488246152518
6.812807834519663 7.634507374400496 10.107291751703308
6.384181594443373 5.703461802194739 7.983086184437549
4.532354290596499 5.088516791460903 8.571185393837899
3.36762854193865 4.208233793519705 7.150818502981505
6.623474312699285 7.382663946645067 9.962977199590927
6.941825455471205 7.477384203827407 11.010883807418734
4.442860358742607 6.540199791778605 8.328780588906284
5.2975313970349305 5.680601367599826 8.08821648350093
4.215970262195453 4.8925956400127495 7.303161218101438
2.7806463123006204 3.879996925031129 6.60212922884797
6.980980738953914 5.964975270030447 7.755771471556443
9.219377142974396 7.644961799551554 9.833066737980968
7.179006027995298 8.056607925528557 10.54511013458313
3.9191935109580007 6.071366707259372 7.9101800151221955
5.306529111930144 5.694332935153523 8.744955422824082
4.395250559316597 7.96864991550392 9.232550264264566
6.303478596927787 8.11259867944402 10.591634514826218
4.875479718712196 6.858703069487902 9.184874607674894
5.069247799652753 6.548007365758929 8.40606356578082
6.575726925513135 6.54726921615382 8.142030028934409
9.133638826854929 8.931653694496775 11.33475470213786
5.294997636844856 5.211500800547129 8.618354361167626
5.436422484141462 6.959675650574458 8.381999025440734
7.323875908623931 9.802756024419796 11.465043613147513
6.644023302923932 7.251332677509648 8.810715826127339
8.326936942595808 9.86763913841173 11.75439834121939
6.2898775047236635 7.723403859216904 9.39369966501766
8.120835384276786 7.727956812933064 10.311854561601384
7.934119356759093 6.985869658867304 8.581010359295128
3.2111597720683225 5.227581934199004 7.783273622450484
7.353471088097383 8.327964719659048 10.46534860347407
4.6442748198980865 5.018819868183612 7.56171819119469
2.6519092663467263 5.029643947050669 7.3938609236362405
6.21093531779691 8.04032219517804 9.74967429113062
4.028985702610796 6.182502205269231 8.02693876401558
5.456511447366026 7.683725218408028 9.117054706336443
5.643536106155874 6.0831554099489615 8.417504092306373
9.337528975807881 8.22123731206383 10.402307069999766
2.6074834077183247 3.6839971721143665 6.817080271312694
4.304828205794528 6.142784052793097 8.45216057109131
6.113022746245184 6.601860883284296 9.065674225518771
3.289207019184555 7.691205726931917 8.882724335048822
6.4576893556545585 8.300853973066696 10.418260262419453
3.7265367973620975 4.764440673760905 7.250600077300237
5.0542074557486965 8.76593111287058 9.510465438595931
4.705100994905183 5.782887728093044 8.117215568029197
5.895783678153423 7.7175950987852415 8.815045368118172
7.123970585813991 6.844892311106427 8.970354211057794
7.797566147962303 7.700881471855029 10.219387502815696
6.12201616689859 8.708333394203677 10.343885476840388
4.600132151387914 5.148227292108684 7.539953642088072
5.3378908092587665 9.410382310996514 10.707406533436089
3.0310301627630647 5.310940721065778 7.670924166363129
3.0136080525845497 3.5671419220361607 6.8668022805097335
5.9804812106653396 6.11154101687986 8.53151939780318
8.960164730406651 10.301455260495212 12.369099523215526
7.359421283766459 9.05428947620451 11.229864621851181
6.872416767023334 9.658730131319682 11.362543377193498
6.176323074253249 6.48736556425471 8.668392281983754
3.7163765093467096 4.506984226989797 7.586662400477436
3.5084238767835183 5.776172614665208 8.349149339142322
6.688706725829655 9.476517442597352 11.235388472720825
6.605848092439594 8.174381314341616 10.834284606316205
5.114767380885762 8.818026498887525 9.75565109708834
5.3722335190096375 7.9217242160888475 9.560052510542965
3.714601663648308 4.948657613348529 7.4587731378935445
2.944768322295329 4.9877867910671325 7.503121821190552
6.7935111567960424 8.014443159818322 9.216473513129069
8.806283048255246 8.087157217484089 10.26087047714968
7.0477321648533335 9.44465826129603 11.283610656356512
4.22811815651403 8.712137919634975 9.692580400573066
5.109480784785484 6.077017229440383 8.854432102249595
3.7133847909820266 4.650696783066604 8.102179814898761
4.369138780247684 5.304902566797384 8.382451749586254
5.742561768967686 6.098912333507797 9.025708972540514
7.487773846804544 7.1299342042914615 9.209748893769577
7.906449752345707 7.814215994766589 9.798737475054565
1.7806890872604488 3.538393183314121 6.540691963237729
6.376951595315362 6.503617516767346 9.339865080714144
5.615964538938323 6.9898694718497385 9.337909765517681
7.303796875016082 6.7222040019623455 9.108701222042665
6.561041974337395 6.862310253151441 9.179729120413032
6.26996930509417 6.218994838262979 8.625378821787349
7.34108304982294 5.978411792007784 8.723278404293405
8.397194386567435 7.617979027905186 9.350232684911363
6.251924548012909 6.5321409397253865 10.592529118303988
6.419583309986146 6.509805544882558 8.811054160053903
6.612976267481501 6.703958607167275 10.350003622068966
4.784805078096784 5.011449428971625 8.523859905772968
6.533846091526314 6.667343509497275 9.190276660520261
4.863238881562516 5.791697878186453 8.811835069366742
6.475288598261073 7.213015291600263 9.591248697115322
6.136804245694965 5.324422026076752 8.309629165144413
8.835546160252441 7.057393339402525 9.164051654168718
4.719745362500727 5.406515919593495 9.08654818977435
3.050113210970691 4.114129138403723 6.859051697414826
5.395514338510961 6.040783263549553 8.402828914559509
4.257374758781764 5.739289796550867 8.570308944017805
3.8887584461535423 5.1349383813789045 8.06597607566268
6.168025414353488 6.345814506452429 9.211527059793985
3.6857049013103915 6.237006717703434 7.69863527897274
5.755132293568846 6.251375629440033 8.869693162466923
7.2512090937257305 7.438465385490643 10.26046347480087
7.224024789216419 6.360298414089012 8.635694322448174
5.976702150536635 5.467290284683624 8.026382742711471
3.4192276830031023 5.358774176602962 7.9792359768197
5.746524687160111 6.068406931987657 8.898252408845195
3.728643871337057 6.602504031954864 8.75000344237157
5.885811010315796 6.181888633536613 9.294846824821851
3.1869580944367737 4.1677532888682975 6.951476611299425
5.612990574613512 5.71068405562715 8.253516837689698
7.381984833428906 7.280504894500125 9.872876806366227
5.51722212150948 6.189964306425359 8.948038567737457
4.903361697695581 6.65549076220156 8.997324170348053
6.452414831700061 6.722983480004243 8.740644004507654
3.4124977460393136 4.1433242598515125 6.857201118003768
6.9882552815208205 7.627030371938641 11.243057469039226
4.820875112419325 6.54506489386059 9.234268555227002
2.8579034164653825 4.230145623379806 7.178102651651637
4.333133988454574 6.210455485803196 8.716499045848233
5.176245718578398 6.251728313169108 8.914882320187248
5.540616074237017 6.461254151294829 9.263075701141036
5.646292572854219 6.465040874641059 9.64415212492808
7.651129583712121 7.534071899201611 9.629413216936161
8.175232538791386 6.973475012355045 9.007188217580087
4.0680296096827195 5.803406442391065 8.486764378924331
5.117881459803432 7.236125184415483 9.661338811970777
4.493751820508187 4.700526247725677 7.670933342946784
2.665089780382483 4.301923064759819 6.885352684658705
3.3308970096028108 4.285546105880484 6.770538004033912
4.996179267509104 6.265718931627519 7.494904545978971
7.353011067793361 9.85346381871945 10.763748301990187
5.549293888189541 7.559286809987658 9.640942510515169
7.189401988243597 6.187555052184848 9.379954561212267
5.090727163945411 4.831293127845681 7.590551538844339
4.779082803580979 4.486727547073132 6.626216870914968
5.91904574495359 5.877799876392583 8.288330878147784
4.160573805167532 3.963431952657867 6.555061425288159
5.971909405303892 5.930549772806063 8.019239432354293
6.286584144188426 7.668791020890847 8.270135299102364
5.591228566522374 6.301550467707032 9.10895713483054
4.92686658025289 5.481048272652568 7.5623849200787445
7.322126200867292 8.486557093089749 11.059794452621919
3.609415036954808 4.736920138390014 7.331128344424576
4.12032602267977 3.878434166454757 6.484110107457981
5.891029858251398 5.93940511363892 9.197103827437022
3.852075860343149 4.64059155584841 6.874630525820992
3.852438566602051 4.55069593034123 6.7630483467648395
7.3139616079148855 7.159278799918063 8.617297252807756
4.807969187901397 7.246617783542719 8.943990147057423
4.085284114019258 5.345227825050287 7.995169392108667
4.212876729270724 6.780710049977907 7.9456256316005325
2.447187647561916 3.584929553414552 6.376752737528185
4.677828640385398 4.591089634616947 7.515124309689473
3.678672191060844 6.12790708118498 7.64251441375204
5.500372060678876 4.984990880642514 8.083073003586922
3.1656389602049897 6.070922859224438 7.452618326186855
7.803299789850818 6.718144677500646 10.078647548793487
5.172225814170956 5.853650201757029 7.401902003277519
5.815320731477962 6.592853502713745 8.42687156697765
3.972075622071987 3.6115609889627267 6.709796160360315
3.4587147799405296 6.343787506057352 7.685817084238032
4.183940752782381 5.062101626463203 7.631580553886508
3.511231676143989 5.561648764109439 7.45818587723122
3.8430842196445556 7.272930224545063 8.824439333574876
4.039992404393331 6.135584167989648 7.497068510824765
6.586757152489092 5.777868313931495 8.512472744329482
4.942916150477094 4.819197607844299 7.734528419233958
4.5505165002481345 4.516619943105585 7.4557432388627065
4.381999222475849 7.107237021398786 7.958332715984984
4.188307204140212 7.057367852912508 8.849373620399884
4.782425744523539 6.661837689595796 9.252724190820897
4.300185394044511 3.9777337349275403 7.222359385220685
5.432004881591128 5.839526852001684 9.118377428092845
4.376637185973569 4.083436668982555 6.756565679025821
2.975635066100925 3.344072170575635 6.431793816369883
3.3173617664876245 6.943317553427876 8.355918577063735
3.5877046343224404 6.443342061305795 8.217183765739108
5.2115282421365965 4.908294837835888 6.972793178405616
6.690600475722226 7.264050066034702 8.440210359589779
4.985054269526458 4.6555407449961566 7.6379484819773955
2.9759708407985817 3.3128417206995913 6.446205887777638
3.3042286328793145 4.5179254179444435 7.331205409431993
4.606566175301055 5.760510181029717 8.380312498897819
6.174132903441851 7.10279082278366 8.874683615682406
5.56548642877591 7.666952786730377 8.36458108932636
4.022143933931657 6.063077122117297 8.763921732697275
8.364912357654303 7.516575080353009 11.035192046039064
3.0322241010861837 4.4918370978797535 7.274283867770757
5.815322254918875 5.8153499577497145 8.133410834198381
4.078262785781628 4.759079914922951 7.13029571511831
4.4198846950047805 4.666562529409571 7.058091553842165
4.947103614005289 4.6152015125539645 6.786593736430968
6.827229585438829 7.531454996644317 8.540456150275553
7.5490020259755735 7.8815599028511585 11.293248276769235
4.03227388068788 4.815120688056105 7.0895548266731945
8.691326416012421 9.074885878424203 12.528558738719257
5.619695810411942 5.863988452653041 8.89343850367897
4.73789199111647 4.825518893418939 7.227340873071444
7.048057914971134 7.212513776837476 10.761131977192766
5.267100312682767 6.085339418033656 8.467521656684518
4.664336467861292 4.8801018918610435 7.305226829771512
6.658211428767224 5.966527298535986 7.3849821179818465
6.252809162799354 7.443326020369556 10.039256443646117
4.640497273448354 4.851105598318035 8.073553227666741
3.4246735133721256 6.176243453402808 7.746658203888393
4.6572244049129665 4.947298006258403 7.859319537977108
2.120706417369887 3.5393809463794486 6.37561764845414
5.748312456255639 7.06646931868427 9.296999944453031
5.814950504672633 6.152111131491587 8.916106142296544
4.657874234823924 6.482031426056924 8.550766001088412
9.121034452807736 8.301745537255893 11.99888570264364
5.331897519052762 5.693624713069736 7.539322456038705
3.6641945020758757 5.13613403928936 7.1291576829154115
2.4699086638974075 3.7217780008400267 6.763145984333588
4.888145019393287 6.9079514409547835 9.12296493391061
3.9304508038998502 4.835040717367608 7.100133018704049
5.903780338741192 6.553215800821367 9.160845753462496
4.565033926216873 6.647427646224963 9.14605455691446
3.8117818534024455 5.8801208476645455 7.763836852495741
4.65223174096664 4.573202915352721 7.029786408606033
2.823844641443683 3.5213997580643746 6.364389352289292
2.5795529818281002 4.1802867695030566 6.82740641048365
4.715567645189689 6.784816136449299 8.219634082508442
4.01420384818796 5.873928267998118 8.321507489923478
7.185352815945496 8.254717003813623 11.400987128562068
2.3841586272927318 3.839139618755303 6.5886704524265625
2.51658572172584 3.3890036736376667 7.20319541141383
5.3953501126212 5.161686608676081 7.702382900058087
3.645909962743374 4.7245854198959965 7.462702685178242
5.228987987544475 7.595169211164783 9.700887676683047
5.69145046131379 7.2885101441731726 9.757808379616904
6.220667033020616 6.322343027664945 8.587447319676258
5.92455757307955 6.074887355047759 7.186867724110944
1.920861075561701 3.578328180266066 6.471106402576191
4.510043641074956 5.7449018330897745 8.288345978773377
3.2288430248366162 3.8308596629122214 6.77738867691641
5.112554142310969 4.9845457931050206 7.199960621760552
6.637007169501123 7.583471820888008 9.397940989433017
4.693525477419431 5.857344658328287 8.522454287476803
7.354324778698854 6.892597171089424 9.731039630276737
3.891011865599388 4.716793898087324 7.2594254688409725
4.878418091686722 4.396093216529037 7.04325769688957
4.979179573765855 5.240975467602146 7.70634454279187
3.7745359704238792 3.753004229764877 6.639476747000033
5.4663406506359475 4.527285156980627 7.499782036558801
6.253498350611874 5.8175489582670314 7.666117888725902
5.988782222909498 6.065477954644842 9.369099042334133
3.969880856969974 3.7526541565853786 6.778509563571309
7.604362596655792 8.08370475498193 10.989675026561464
3.842201983685814 3.918414490116648 6.990063074063838
3.8783747310960113 4.005711392634267 6.882134732295461
6.105858771307243 6.522843284636461 9.489928665288417
3.664764162270466 4.1417838862554035 6.9138267167470655
3.8660360133466307 3.8494192235202735 6.80634780298787
7.011636440155865 5.375706910622578 7.62440937372287
4.865395362558686 5.8184462249061335 8.288746454033747
3.89523077061822 5.328453085642098 8.100861921267267
3.0993702399096468 4.2117933810914545 6.662735566287757
3.079656751988306 5.428080814376796 7.438301067881135
3.1588945306929066 3.763903829706324 6.64925696381916
3.9616158055107946 4.85204734287027 7.659606283278214
5.32900250780697 6.847282018886826 8.681455175889116
2.8094498373150136 3.8370785716110065 6.578942012367273
8.100741572135297 7.902847630962465 10.930883153840956
4.865195548992065 4.112531357783766 6.8270487730246865
4.900044576160766 4.999352114205468 7.557235843362231
3.087527846056202 5.17769753104125 7.596827931827129
3.3469705219628865 4.554539180349904 7.235429628498611
3.5856441400900017 6.263800404031366 8.15053543016685
3.942191681567605 4.541097345124875 7.487411572310785
3.68310780108543 5.990787672708799 8.538939156967432
3.2980977816355947 3.8570766542887283 6.362585951199053
5.768835215152556 5.792621334997417 8.520141645222289
3.7267206999598317 4.2084488327419765 7.226644571297129
3.0940617233021066 4.589570027732544 7.2598684812468255
3.796475864301182 4.559178830647981 6.705297591158711
3.684442589430328 5.8701501364364095 8.38254043019774
5.2830387056894175 5.72075988932831 9.254548098955373
2.9735416023172805 4.6703565343982785 7.51159689601993
4.316071269448396 5.807960260276602 8.877208051165685
4.3841445109905095 5.426289420679529 7.1167026679805385
2.218438169824565 3.512540710065849 6.444230011566115
3.482379288622981 5.157765201227557 7.619073717525758
3.6399382895536854 4.61270721824574 7.5459190045165006
5.270929776791905 4.868322130022144 7.276806923031303
6.229571324425948 5.238649898210199 7.42174227042634
3.738724739643643 5.13449104442769 7.691365454601784
2.867038204855645 5.0681499947515185 7.346067731583671
3.0496668193048766 3.6604786391290807 6.35471327067684
6.081726544832407 8.543586931239947 10.533730945934881
6.1178783793087685 6.746329938632886 9.301202367186429
8.608064012634687 6.81415094220563 8.970184220486829
4.098662805110945 5.431258306489487 8.213930319729343
2.7928425399487375 3.0116754851405823 6.28031770441439
4.842984181991775 6.079286702858057 8.69972699221098
2.2677963617619636 3.3512682964344314 6.614841403797361
4.527432171798413 5.173343189651702 8.170621756278331
4.454935942540563 5.278207332358091 7.3467226420428275
6.534837458941248 5.401531550329229 8.066016054258915
3.7070482557855144 4.828000156584376 7.744763103730165
8.406440254793864 7.816071664610903 10.098349886744476
4.790332216071964 4.022182848218856 6.573614282040305
2.595995702531063 3.9044639313448757 6.947139601540014
6.989626276688159 5.9345509335340285 8.501220349252641
2.4128447579834074 3.5658998960015085 6.498610813188146
2.2709719339283363 3.378740791619878 6.397705534553418
5.719750614291956 5.7698871149441056 8.354505667381055
5.825245866306487 5.940003367570567 7.951110176556283
5.733603300747051 6.150953876953185 8.466331956012533
2.8080651528414857 4.974750331797422 7.398495021317286
4.153150560159264 5.478808239282144 7.14850694877794
4.532368890150849 5.187786410111546 8.019407109369496
2.920493818431163 4.293085334028338 6.858206994144051
6.753300271612164 6.843591983422975 8.462456673656497
2.029901337348312 4.019150046298896 6.631744981099072
9.18605867284804 7.568159776748318 9.783589920212727
3.3348017863302397 4.044467314755308 6.845206047345704
4.668276064107359 5.648069898507534 8.403223483001417
4.7830024937623925 5.668187151363424 8.163577728842643
1.6309777065459485 3.814019773584851 6.326543269158035
5.677899695640773 7.286266132132307 8.8115604967821
4.111012846476042 4.634292160224563 7.050583790574231
4.738183564986681 6.288998848751392 8.466783979938919
2.428236588664622 4.164592423800024 6.885261291614386
5.47706479154159 6.514404258539916 9.488735846295683
4.367287198923454 5.421142483097355 8.386098224481804
4.440072602229258 5.722822061337957 8.27468191242689
2.6198957285357234 4.991170101694502 7.2407906967141455
4.430539376635013 6.438845318367056 8.645132132520427
4.5229670047713215 4.624923693241369 7.849520074746268
4.16241069468466 5.574602096259851 8.155399699772358
5.876187324416865 7.0147331693754 9.866416577814556
6.372416856319946 6.250049194344778 7.447538567156268
2.2486112532835794 3.4180887268269387 6.550559535709956
2.399455122903551 4.478342741619703 6.798439943147196
3.5608178199271148 4.303036517046787 6.867979847788367
3.2553069727992443 3.554862120966101 6.6557135185522975
5.059114738941719 5.743833265652343 8.133515459674214
5.087630964107288 6.151921880192625 8.704024130004166
3.157399575413565 4.6500202094032845 6.925796406425258
5.886502784848647 7.867693433342382 10.266409603949903
7.844113807317683 7.215193061937683 9.465602665201766
10.344544859749925 8.385900447102726 9.573153683589151
5.11739819705375 6.664760169193206 8.778623096401628
1.6787616441214646 3.5402933374764323 6.465161428575669
5.355220076623463 6.985040313259426 9.141532199439624
2.7620435891817445 4.3632605202727435 6.84745707079358
4.247107567740372 5.40058366179272 8.352258723932621
2.3108928544743628 3.553179068561227 6.567320696524341
8.26175032948763 6.507078386271376 8.296468480740915
4.104050718902323 5.122550645775884 7.852524046130421
10.01136867386526 8.502600672654285 10.149100630823627
6.737571614173834 5.179686762902071 6.857593584162111
2.667010530857557 4.903539628822128 7.170187192308932
8.7843020039925 7.513563354503079 9.141723691302195
2.8989011214206073 4.172625811261418 6.499494583460564
2.901935995521705 4.167068373889874 6.685633547301557
4.448011527182612 5.088100244192613 8.077666179717179
7.6970455781059215 6.22076887814024 7.9350154908253785
7.544417248641512 7.325756070793347 8.760188105337136
4.04393487878638 4.66632460177255 7.263149176219187
6.043759447596334 7.318162489678601 7.845131766446454
6.260206931382617 6.599466291371815 8.520754678045439
3.9299379552069413 4.307038347948849 6.53454033325828
8.664789931256184 9.029493815726338 9.62902518330348
3.4057109751977106 3.6225099459715664 6.280578536431506
10.816460421085846 9.242868963120474 10.530209545621656
2.485254721459356 3.5009954151089957 6.5242970086154495
5.309280425474803 5.909718566885249 8.475480262919584
6.498276129562732 7.454566312568812 9.039510567856539
3.282968947183079 3.6511311433062597 6.611964156188796
7.453053827510921 8.946368351213515 9.57341099737012
5.3406933517869755 4.998664986155684 6.738222926353897
6.6036847751877366 6.566204564942228 8.546168793630994
3.4753610799408925 3.9100571383541243 6.795834135249803
5.6452534827342165 7.438297036869944 10.026665617666525
5.344846122001641 6.46728731302779 8.766271253212565
5.822543979125924 7.198911182618869 8.967138115290302
2.6700378511190817 3.98898230820172 6.815069112987003
6.102795883586454 6.713524286499048 8.608567825039659
5.660824453999808 4.765731219611477 7.5678076748523
5.628543980409993 7.19882071292547 8.892542016261634
7.453700426215653 8.271497137029563 10.47067951052803
8.252464170633356 8.259184479259368 8.609728546869729
4.0164839922179105 5.02740014289065 7.097618636471151
4.10951496759599 4.242870472281955 6.838986200684366
5.247010987674349 4.2380427415438815 6.943915276131338
1.7779081907061758 3.773399882835889 6.514090064141972
4.132909749628901 5.062051231407185 7.855115679349754
6.645040772658893 7.758236614139902 9.414830859811156
5.169349990068685 6.657458685781044 7.845312363426572
8.085991937442616 7.17070243802464 9.302944728782123
12.2864524099511 12.420056866620811 13.751527858563342
4.491270290784314 8.524580083320647 9.509784113186967
5.703351186841283 8.623363756114701 10.479680136999372
3.3479965003144576 6.9375843660894265 8.401096781255864
4.94742175822594 8.130930550591838 9.678686413155225
2.7666261132478565 5.367648093524077 7.454449692499566
5.345358673377677 6.5076868101378045 8.92532766248843
10.84290513037495 10.850272927810568 13.125744839507657
4.187936025079287 6.578600384360221 8.608008457531728
12.200964749962809 11.679023728000969 14.051545595274833
9.098501340045125 9.11204974858751 10.961725824276522
5.388327834097499 8.825168019338452 10.002600540464854
10.776429078743606 11.392020765052653 13.032712713587744
6.612584378070972 9.403634850422412 11.09906348187684
5.208806683051708 7.201548989915793 9.11549887623799
3.3166167519536662 4.712484314738723 7.086780827559553
9.827938835616385 9.028576368066169 10.949218162363104
8.91785865930733 9.620933093291363 10.758968429826668
4.692216721109857 5.728871994468816 8.23979463276307
8.159432966655283 10.80137975172798 11.258905815757988
5.929948172224441 7.448233483032943 8.506662520865833
7.532452169525971 8.617786353526098 10.962724820852793
10.103056508176298 12.337522209233132 12.459692692788114
6.368563694543379 7.270871391052343 9.767913657100816
12.962635033057365 13.538179523673769 14.99620028843401
4.318861383393994 6.256744609024005 8.682850757214345
3.228629999965803 4.781982507883387 7.262785421851817
6.714596238168277 9.62656490237668 10.038574153219306
6.233233352901664 7.296405540528704 9.989692549737645
8.486214535386086 11.340114365545636 11.036739682946479
8.558776323773182 9.390847190076581 11.353314148136102
8.25933478800707 8.232661074355422 10.370501477658692
4.437224102052683 5.8426080820462465 8.415616371803198
3.2380136148617504 7.719006425159216 8.766509456931882
4.366664146197364 7.550321464641676 8.624699616489597
5.543798881386909 8.918209702449413 9.572360827339157
4.904748799433414 6.1739829439670775 8.734689886039366
7.3750148669851425 8.034003986316833 9.799674024002949
9.206465679660237 10.003068090028037 12.901090594552702
5.6085591335871925 9.30044709309152 9.749797798014722
6.627052681136197 8.335950302267353 9.345428460248172
9.767210089617983 11.367783797479314 11.30265620323895
6.129442865024439 9.01050887021014 10.283489732422789
7.095567874819894 7.724874433317029 10.37821236026054
8.182690291775733 8.313296434320554 10.864929735531707
6.0690639292568 9.317672224466882 10.95656170540363
2.939014939445197 4.530392518926702 7.186452461710685
5.793612077093631 8.554694755155728 9.130255605388976
7.717762825074974 11.139029210317274 11.691579724253105
6.404112433878208 7.324265357552311 9.509008964783815
5.912115754225444 8.004444311054923 9.665567133545458
7.679892083099711 7.56835302871625 9.867857579022498
6.866227395051107 7.683255031592252 9.46322933755606
6.669606272371265 7.243033585631052 9.377616942748123
7.6519114217101185 6.53500689340577 9.157752470773314
8.7221397974184 7.3791455123809815 9.345038079459842
6.242645402283522 6.729581248207012 10.60916997022241
6.747691128860346 7.01557976453434 9.234516291806155
6.49961285896163 6.363875562634373 9.932023361150346
4.953359135551486 5.576367323649207 8.858098256223142
6.9349778435619 7.738165057629458 9.902874269718634
4.9297381459265575 6.4593585560980715 8.896658111460697
6.827631659026734 7.915405827492009 10.039054654507643
6.541306479558773 6.093513743833718 8.917218165330638
9.137308998732365 7.143382544912656 9.313106882091017
4.645850908255871 4.653968799962379 8.308957456259673
3.351020762882606 5.284053384117591 7.571029727263776
5.687936695997663 5.871389826269556 8.401518479196882
4.616521090249142 7.2764567311362995 9.367886293961696
4.139435389252626 6.163532133566756 8.503684751205338
6.437107549142887 6.535996599765939 9.567595979650841
4.039800912843593 7.873598900122827 8.607918056505683
6.038403376878713 6.14637575233395 8.77484948100999
7.295842492597654 8.524439116853259 10.84541051670013
7.556345301425218 6.57277762058545 8.99610286189873
6.1920755095228905 5.711441889997464 8.250259206610128
3.963962371585275 7.215325545144599 9.133353704469181
5.9940052456635255 5.842804504759961 8.562451159471156
4.142999142282791 8.218663407574265 9.66926501982585
6.101237444333943 6.674224439302417 9.875329094952098
3.3584321708468354 3.900265320555027 6.802449377459864
5.884142790005465 5.484713597915712 8.020116144704208
7.696671223665372 8.532492249286594 10.632478130620452
5.867290340098642 7.2593868044788605 9.561374067216171
5.210658698989797 8.009383512556598 9.825181438999843
6.7484727642070155 6.3709133306512085 8.685474255490764
3.4529049826963165 4.216751790805539 7.1731976879625385
7.127942284821288 7.521118399469358 10.980288721254643
5.2296167725890985 8.036657960108986 10.0593032050818
3.2041449325055815 5.799943509930257 8.179629428685729
4.679357694750606 7.680731615866613 9.247089918337789
5.551366207180312 7.30179063135539 9.417813315384373
5.752281284760659 5.865055203846697 8.723148118062435
5.7512636126196846 6.027921293541372 9.187525117041814
8.015415873491813 8.279881522425066 10.171199028192436
8.468988200479547 6.948865521543683 9.121415486300313
4.466050712049519 7.372096496649896 9.430901968171147
5.503846212697079 8.635616426202219 10.390567359068296
9.8895492747649 8.740711387099317 11.521002897470414
10.29470794130171 7.596647472500265 9.608788183834138
11.067383756786155 9.925796771720842 12.40215448098435
9.688074381151194 7.588340408258711 9.990428276970501
11.405158679769247 9.227067215727244 11.48499853867215
11.59422351167399 9.877658707270665 10.606780715147542
3.854019306558918 4.566275691546311 7.848744301498713
10.331780539718965 8.928439744279522 11.213780086621828
2.667602942348344 4.947611453486545 7.1438608583733885
4.726194391022417 4.97156493269072 8.06951017373695
9.634070769564799 7.451943584973865 10.070059066809398
2.9671621004305493 3.4474601854676594 6.200093988955434
8.841450670815927 7.183933053770264 9.294687839310924
9.318571974756024 7.403579107324141 9.769622074088753
12.71805746751195 10.397950093589161 11.979045559565453
3.956825300224197 5.7569240436636315 8.046200936399064
5.049728168623166 4.9881517828347794 8.091791939332307
9.265947435547226 9.044880917788312 10.926779979014894
5.672917973494743 4.884679113037171 8.514837787148473
8.293271441693422 7.781161150059 10.97675434760869
7.583851787586311 7.036247779925928 9.021662191676603
3.802659769467386 4.7399916533481 7.765201510269312
8.279927709011137 7.754402925609963 9.519657338077145
1.9563832234220253 3.1672779639595507 6.419998423517696
10.70121291333452 8.715986518514997 10.463531094261233
10.739960226655574 9.660049563223751 11.911123017743563
7.56536279076169 6.92746201855148 10.508071946918976
8.465139160417444 7.7848539342472725 9.245564685431527
5.993034956061035 6.32116354239505 9.772288046236127
6.306501463944421 5.987040619011787 8.663762135654164
5.466442529368866 6.6239307344353 8.42873720449693
9.409862347353815 8.442584909296581 10.211582842434956
11.752690000224272 10.04699550845734 12.98549666699554
9.816739360276603 8.561051854263821 11.672203453940016
9.02174393039776 8.33902409680152 11.551629828629261
9.715030540149765 9.051762891908883 10.43564474318786
6.723200166475461 6.626631698896731 8.640565068171238
6.7544621780469205 6.6173317150827655 8.59160161189455
8.796873384901517 7.8435568581986495 11.26526529789411
7.8901077339079 7.515652615071413 10.826025912600997
4.535109137875791 5.222256504278179 8.944413502153708
8.274514457097627 6.832496373665932 9.603541325769283
7.5706045287036865 7.734453513932967 9.043606157150291
6.350050752578358 6.869917566178168 8.632381637946649
10.379956055038123 7.839899728071783 9.536688162431334
12.136571961702398 10.389541002913214 11.917649230155556
8.698280207745858 8.351740057720129 11.735990696668495
6.805785334555009 6.182142975095912 9.254488480280985
4.675749115071664 5.316504551602035 8.159224724619477
2.7634840003015246 3.679796836043716 6.619586436986853
3.3115640430781377 4.070684890776037 7.115580908399702
3.5731385358140946 4.9962392531135 7.516434182768685
5.506347227808921 7.438249080875041 9.027146422648249
8.634408286178587 8.706479799861459 11.494829664683419
2.4531040535239055 4.1243914074932375 6.991215379169977
10.087323917123243 10.701149662781912 13.241430871413426
6.746740416297015 6.806556191734603 9.176132058048474
3.707855597748614 4.429614587247983 7.434703637737648
8.507762344464401 8.336763973144683 11.169957615771278
4.4394551732018765 5.285730510479485 8.08813117149216
4.175234667820928 5.499143064893673 7.9943805034946465
5.10028838327982 5.843518092577694 7.800816456675344
7.6064729092728784 8.834661142632392 10.59362172354055
6.405720959105871 7.153569545338187 9.314150930059796
2.649754831629054 6.310842090010421 7.903354118459964
5.837435910696131 6.194987694538744 8.465536610337672
3.1095781561988773 3.7235899721336674 6.479270568004535
5.769486176422138 7.717398947447809 9.722976917725319
7.5278008086302055 7.208541184621044 9.360470255750823
4.341166498791119 6.5552392922235105 8.483200112538277
10.590981817409153 9.482455095999025 12.450473021271113
4.013193701193251 5.57219962821002 7.754754565729686
2.963847748858348 5.5090284622467305 7.566473311109724
4.187534895584709 4.659871505922183 7.4051276751664705
4.5580055194749525 7.150183721555633 9.1069983169882
5.54318480393007 6.354432519829878 8.211983586597114
6.440210133611231 7.461181717378729 9.68434365518103
6.084910376708113 8.74992672001992 10.423813708428064
3.114369164845668 5.992949390261105 7.784009041085885
2.986397017200291 3.7824075747536927 7.32407794423818
2.163914763700201 3.3923891873418786 6.748521013581206
2.405128344623707 3.179182768660011 6.498112531801292
3.638669360022548 6.800956207926358 8.321391673322372
5.309210020804749 8.291107403986437 10.00730671131801
7.348412381554651 8.291925728184474 11.261356907142558
2.564406836326171 3.579089862172228 6.804328245495405
4.462856442919345 6.063850038264267 8.886600772643286
6.986017831641305 5.990170144322097 7.73905390213141
3.3238470232254467 3.984584183388963 7.126940446250299
5.338797303250238 7.920116524113115 9.813614961029161
6.090940927011606 7.646551918488272 9.877457558514319
4.9600232556500545 5.395672352962667 8.200800998713705
4.307634516343744 6.013136161441346 7.789802358334697
3.225632312165752 3.8455165089030228 6.830829910529515
4.8307177319724515 5.277771322036444 8.03403219134047
4.971694761069726 6.003950315751064 8.582726232743447
2.3389321110008106 2.9906345276859274 6.187952855376453
3.911418889542485 4.9738722933533905 8.084224020150534
2.5506708082446092 4.963026480273724 7.1115121594794415
8.29023585033337 6.527129598142967 8.813320236953027
3.7005241276738876 4.562354129872773 7.50106463824096
10.057509879718939 8.79509623149403 10.753539778296114
6.667043718072202 4.973887802643776 7.236552164201626
2.2381476778663583 3.4079648899009234 6.357396164898645
8.754669124916562 6.974729567628694 9.330863644477239
2.6332664906755445 3.2904693925509605 6.343830728406405
2.6619981715792713 3.536417865859129 6.4222994844308285
4.312402885885943 5.386736543070027 8.121269455765573
7.6900920538987965 6.903286923779886 8.75984292283255
7.389310783248323 6.509755785405294 8.40446679562028
3.741811769755353 5.253609991684016 7.545080242968294
5.8786456079375204 5.816598882639068 7.223085866359972
5.946413707567986 5.587800073927093 8.1378714280859
3.969209909296787 4.671690590751385 6.871001715886746
8.515511446522787 7.4933942847458574 8.87280774181006
3.2813671512533644 4.388676480552149 6.848461539702855
10.801210443981796 8.273189489736053 10.228590736923342
2.2423905830641013 3.8712473330963073 6.778625558379615
5.019828119930688 5.908806983010362 8.476626612007331
6.172497361631231 5.736429791611364 7.827038243391423
3.2019221644406173 4.571061989969871 7.168467204424905
7.186823737357377 7.259529755701025 8.523410667570792
5.354760223734021 4.903822510175772 6.9033865345806715
6.5051730337207365 6.8915552796355195 8.675105808834859
3.275745801636798 4.599560895565411 7.199153276208908
5.168180477490163 6.015053576801678 9.011114733643092
4.918074243477251 5.215456438635351 8.042955060888596
5.391185584830739 5.6354335070731 8.090240322924897
2.544716534860294 5.032932480015575 7.212012709143729
5.952603744037387 6.798967774498401 8.648945917256617
5.811977486022936 5.4728503433951765 8.534779136809375
5.166990424551893 5.418439592331136 7.811361135952949
7.162520568817597 7.149842918584342 9.65050031021884
8.077929838325927 6.757955942102465 7.902274909890197
3.6699697091866907 3.619446833916734 6.614896045928373
4.170956465192546 5.424720642282701 7.661970822089172
5.26342057113849 5.192483804574071 7.645214587107329
1.730427688480985 2.825558913336625 6.06037121065406
3.9354829973804897 5.524460439404331 7.934750618814696
6.261416067395841 6.253435485962852 8.48751890045875
4.866284443157889 4.809327721432584 6.964832957349588
3.8447185330432587 4.843201456640292 7.58392473868804
3.113115522201483 4.517187581654665 7.468165487019393
5.406205817356353 7.30903913381256 9.013222720073106
9.734959846801717 9.4504807751637 12.244717032896599
2.84974384528743 4.259320934534134 7.056983766361921
11.193994846171934 11.247128800253876 13.860566122066242
7.858815280783542 7.491011286416644 9.843348909654592
4.3904017066303345 5.5490848667354005 7.86887610505891
9.6090803937823 9.158052900475488 11.763402708913583
5.416792743732743 6.6174252203483555 8.871914242527689
4.4226131180105615 5.6099200659066195 8.023473158843842
4.346259322668301 5.036208227348474 7.547185690798676
8.734868943590241 9.16022992442382 11.114191761618434
7.544705952015013 7.847807626617614 9.606620380726918
3.410705316225835 6.018293251539248 7.76753209858585
6.797440323470627 7.257117030140126 8.920757390476307
4.1297078328394345 3.8480720063783833 6.543120967807749
6.65149290351693 8.18173163192132 10.208009949232883
8.671846908511133 8.426637646760584 10.080389230559957
5.24121762734748 6.843841764705654 8.809609573620723
11.785313630527861 10.852839985819589 13.497532987449484
3.995957470741174 5.509785195813093 7.829775919034362
2.1620271121988646 4.187721775646262 6.713115189512521
4.92625262736721 5.424006324329954 7.508550954320252
5.256456622362061 7.162782475553954 9.368494438191846
6.958817296334324 7.722692154277026 8.9370439307871
7.486113386690612 8.26944527641597 10.285802175696725
7.1955466876972185 8.829264900187333 10.488089317327194
3.4174890889193725 5.71557122762467 7.81650231998935
2.607841591392669 3.7575948312051404 7.184400443463342
2.5580169046617223 3.6561504484849494 6.576896412174427
3.5235337938569122 4.355841933162822 6.876179512164413
4.161440102273033 6.734339402457307 8.333410324910037
6.399479694999748 8.412844697874878 10.007135501417904
8.261485609085877 8.998292220475893 12.052016743647386
3.7821734028701903 4.8021069457677905 7.220226431369679
5.2299719495945585 6.122516760390476 8.627259891416765
8.197922279503967 7.4005489118697785 8.83402536821166
4.440276613866785 5.151203700400442 7.720807750722545
6.088161164716764 7.952442258693142 10.100372408658565
7.156324129283297 8.035401993032433 10.384527606725397
5.460280833501721 6.451119055483931 8.911071455609093
3.53413811814862 5.125251304585902 7.227005572136977
3.9773437970443317 4.177762472998184 6.753017816286051
6.284179982445324 6.959125621360235 9.075514876068711
3.2375991926373664 4.23282726612052 7.202525335365441
3.6072765463357026 5.512366487886666 7.370465489234521
7.887909274135906 6.927082095196021 9.570499884799426
2.53543592247052 3.6384703629266046 6.639032457727245
9.630979915633167 9.149950582396787 11.407290611664486
6.042885120177495 5.029326361704242 7.498191569904626
1.7493176439880138 2.979403954565607 6.297503785473749
8.174814883002218 7.083506992273468 9.72528244277716
2.573486217797253 3.4463736835312266 6.603600608726742
1.999316651865781 3.428420891477884 6.384393219734452
4.358734767881637 4.987525179881211 7.485642728388879
7.082597364586627 7.139404254337105 9.05582637946443
6.504368713662474 6.176065274083178 8.246668357041354
2.3426661315405233 5.009027980295199 7.0990524954404375
5.133536710274299 5.348271265852976 7.0228900430357175
4.581206316264729 4.410177035902619 7.133879561936557
3.9602004495657845 5.266136676528058 7.43747084443655
7.668914708388071 7.031046313682405 8.776937351037613
2.691736132858853 4.614488399109125 7.029564499148424
10.298383906256117 8.410767154173335 10.922347705783874
2.15051845678743 3.7908399655077507 6.488004049574425
3.9094160517218812 5.178087409165142 7.58318845894441
4.943220672433663 4.905840652557562 7.251191662569813
2.780184808239352 5.024267834224518 7.46877844545024
6.070120501285831 6.488049857050007 7.99677070238914
5.132428225448092 5.263570525919872 7.523922449336583
5.713191193322043 7.073891851252465 8.848753198635633
2.2010676486477285 4.498037470567641 6.9540626034338
4.15054866033137 4.868296394808701 7.983667293888734
3.489527488022802 3.9289562287982798 6.98800159178077
3.969849757793557 4.34941043163287 7.016722749702881
1.907320258283035 5.084212026998397 7.046334939080966
5.06426409412752 6.8101725194942535 8.754343686938103
5.822531933100543 6.1854566049719875 9.37584345094946
3.7193369511012717 4.249066782846604 6.987785262937075
5.860059297574232 6.3211694792124735 9.034870830458166
7.181702231591531 6.023470990828931 7.411210383767633
2.558783397830754 2.929393217542135 6.2678036419133
3.725775429224886 5.877623606447382 8.146174951790648
4.923485685979662 5.622839336908326 8.10896138746397
2.7355893742126587 3.222768052430892 6.165572342038405
3.6644203077155333 5.137669280578626 7.406045182022043
4.864502071322688 5.024115357185773 7.500584150244964
4.034304707820383 4.382571416415973 6.9020185681273105
3.928337990106362 5.146541068576129 7.683751469551031
9.852316752077659 8.318345949438864 11.15641499613295
2.809220932287424 3.5653258205852967 6.856572372598274
11.367486080862147 9.984760783611952 12.69724298659022
8.012289486098416 6.247911056120939 8.961640934747168
3.5410594380872293 4.727843638270957 7.355579078300041
9.909503094556078 8.632005763567395 11.138055968654148
4.8850716554131655 5.670949766230563 8.4654686106325
3.722263396080727 3.9140669201780955 7.074768555901835
2.563448056363647 3.222642903437494 6.069080608835602
8.929063174032215 7.596120675198305 9.973536896253728
8.018576808630373 6.7989486890535495 8.868875863181621
3.567797839052733 4.348278783368011 7.379927975613248
7.008012358201482 7.1318698070084725 8.73959529634058
5.365226948460557 4.564523107921685 7.149698512438267
6.1563723180057695 6.043401656748323 8.981079135561224
9.279959537598351 8.842528806182422 10.093107039694335
4.886146525310172 4.966856678756747 8.05715853107053
12.0509021022334 10.249451471545687 12.532224907904792
2.596809626355739 3.558869626350064 6.867440983332017
3.1897568269122627 3.785494297069775 7.057873292870916
5.93570303072566 6.080880515306619 7.912059760976644
4.855208973526232 5.370949073296505 8.473802860801976
7.5035320750362136 7.638176603211693 8.44328505588401
7.238316754572133 6.437900701059444 9.169657166519375
7.3290664605100115 6.866520631160333 9.287173753428915
3.2666695256973606 4.134261407409161 7.469165498897377
2.7825662520248033 4.445246111184914 6.982143641342656
3.610680823804814 4.173139313990372 6.860143665890794
4.654130121590807 5.242431686244476 7.419677417028953
3.322625868865512 4.675442306359156 7.597324761868092
6.440069325586005 6.401223306707365 8.59823512224849
7.98049865559302 7.586828813119208 11.039078623042592
4.567342734516258 5.410935177385424 7.477615672389446
6.288728954550988 5.7703359938647925 7.851245517858621
8.834739892394051 7.765305262009823 8.740385592696374
4.665025382943954 5.140081764551402 7.819273068885062
5.913411269544468 6.294005306206904 9.1845807403302
6.96438743597468 6.331127109527211 9.376947406879612
4.309036018024237 5.630670953485472 8.349691761508797
1.9959480620733376 3.4296504278951123 6.425187680200388
5.320767796995461 5.431971100139423 7.552173298048685
6.26977905766164 6.9384525405180035 8.796328185817925
9.711914036273264 7.952428119496692 9.504360147859467
4.3627036821451055 5.136273657376059 7.688454572463578
11.312929429714567 9.543998467833035 10.925993390523915
8.153622341907294 6.440975635558242 7.845732349897714
3.5197956903700005 5.983336098423214 7.361221879854299
10.07688020358739 9.089563750226835 10.184705884276338
4.1649765816506 5.548714023420931 7.473440837803611
3.920046849257485 4.840816896037263 6.780832765196139
3.3809756649435765 4.222053527255525 7.263664227601961
9.047944048680886 6.95081638840709 8.583595309840238
8.685813916712442 8.122593082396955 8.999502373059917
4.748786648978743 4.198565554196521 7.113441751424069
7.386283817305869 8.800600678937796 8.873118847542088
7.024575843526155 7.159201543044985 8.611359248425089
5.3608916932815855 4.984346353063559 7.130813588590694
9.856031463516175 10.567254240471703 10.437285152063497
4.758551505767687 3.9551415800876275 6.724837202669211
12.110107590999606 10.820210015334533 11.570493121865354
2.568136673727741 3.4908751108630525 6.512331930652336
5.454868618623266 5.661537939854397 8.260415828418042
7.344646936350202 8.487902177541685 9.155978802496733
4.655643880199781 4.075486378423785 6.737731450047216
8.494540984775877 9.893009249488902 9.566687659484735
6.747554939821909 6.003108258106521 7.5364429136561215
7.816330317518766 6.832515470343305 8.525350411422826
4.280986663046533 3.959408803834389 6.939013263880388
5.364540523261109 7.572071722007416 9.367651100723903
5.719998272200474 6.889117611524258 8.511754883827042
6.430648886768521 7.874735955062395 8.993728548227436
3.411894243048772 3.4780333228480025 6.655183571487985
7.142577143122571 6.888506592175031 8.226868881967405
7.156205985300772 6.16525582985036 8.879178801320364
6.29981788007913 8.02039223501752 8.86884495913224
8.110875159186563 8.633397935883815 9.98121623385291
9.446951067202415 9.608421998460704 9.415687506045503
5.1887921073783465 6.356309272962335 7.824924690046937
5.606462147831548 4.853846700561485 7.5066723679542715
6.715289562665813 5.142801356485918 7.669457097622559
2.5364745853581954 5.316696103405852 7.341544297758941
3.378830504499333 4.129741495488265 7.024018331283812
7.247618780075382 8.372882786836175 9.38772244307738
6.536220835714738 8.288453345566788 8.818031006145501
8.852831812581458 8.12964749034514 10.95508121563947
3.225449681095496 4.470157033102097 7.549759493613443
2.9442296574215847 3.804178854864553 7.21723619562285
7.833902008979616 7.049092758926932 9.687492616901308
3.3702657731922048 4.059891059636635 7.7759037696740005
6.884551169681593 6.445770204840475 8.761358402365124
7.353126372735424 6.198362529912329 9.069566659506908
11.085140813855658 9.053823784233366 11.33036254867498
2.627122451848534 4.331802615484017 7.405088534183803
4.993047630357367 6.137856963643808 9.774372884189262
7.634156194374879 7.399955085436677 10.068350093655734
4.312806479055965 6.1192367786809525 8.800381968628056
7.401722596028845 7.583074027280684 10.999834122506396
5.219286571964517 4.999489700713684 7.432392621886811
4.790752874913694 6.81965977211353 9.899195483427354
6.238091142796723 6.012756715055522 8.542404798211214
4.154169919545238 5.3527402773952675 8.48708946011914
8.860345626613459 7.240012545367462 9.654976884884189
9.357400647682844 8.426770920503966 11.477145041131184
6.995029992553839 7.689289143768735 10.923743152791408
6.2232996506172675 5.550664846309468 7.950792058376923
5.961217592900051 8.120580585493537 10.93285056007271
4.221351357904739 4.765917542704192 7.442021725388159
4.460197285208821 5.803303739812529 9.081853583757562
7.606654882882845 6.66700796604913 9.265580223644495
10.487919137354018 9.945954876343407 12.965929906038355
8.689384114108545 8.44240608281569 11.551583283495278
8.037254939634476 8.592501262462186 11.653327911461378
7.8549992057215166 7.316178019802323 9.492800665700102
5.573355840373955 6.379255102602806 9.638115965402134
3.896082554853559 3.922105639142263 6.514310657453265
7.843104686152852 8.288927417124505 11.407276383901015
7.685423949366385 8.355582372203571 12.288372283705806
4.8931667804210965 6.8419517645735475 9.493997235539743
6.656860112273325 6.490370031058451 9.33891185703486
5.165849701430845 5.153734018590875 7.458333251907499
3.9582551913420563 4.511706049760307 6.949772688140611
8.402644127029827 6.914186637761628 8.82010063891826
10.518660832699696 8.83098243540487 10.987131999773299
8.027435167902858 8.707300688164446 11.99352268901976
5.170228709668045 6.566412241930247 9.090215134928577
10.442289429071714 10.070849250805344 12.631478417769525
6.908421366188394 6.00857199872698 8.638660119753744
2.794167314814743 4.144134576428518 6.922193954253678
8.963683623316502 8.566214395897543 10.999417136036435
3.6687469746605474 4.581692859565905 7.441991230247748
3.457653472835113 4.358056253128678 7.22828428147444
4.118475704304845 4.041338358093795 7.081752630140631
7.898481397322662 7.5773067555950755 9.7168073524144
6.8308520111067415 6.714237525841359 8.29587906702838
2.341956130598489 3.99892599050032 6.731808221841567
5.978466802865436 6.954855590280785 8.345384781311697
4.210452929250153 4.166333100488127 6.760245515821084
5.336701143660464 5.967868063869319 8.572244638270215
8.18404330870883 8.563334759138746 9.885196871431114
3.708792616588937 4.477814945880438 7.307533881918643
11.000796293584681 9.952625085016635 12.40163865694953
2.795636720566039 3.5864255383091717 6.653958443305677
3.3526452368329576 4.471715648977162 7.1794867919672045
4.857340680064787 5.892709780168453 7.727414980185343
4.100240482104616 5.374596898417198 8.227785107962887
6.088700999960137 7.22778911555866 8.249906707925954
6.189417535832952 6.0367823542442 8.5590395525412
6.376841610610766 7.347982919628353 9.33100260170484
2.6355843868136706 4.150795600832138 7.148759234531029
2.8559077379725455 4.5671172516923795 7.582242289339964
2.3968584227966514 3.595611985884623 6.529230530808793
3.0345667829366003 4.238144443684981 6.603952230531855
2.508058919249457 4.293259440283429 6.835112970137922
5.617293362826982 7.059040006751566 9.09443670191035
7.122230960464659 7.175968602399023 10.500385234245051
3.104330034732749 4.784331159100409 7.104893806871744
5.457974393517151 6.385693942609431 8.807409097741354
7.499037800889264 7.0278115960454315 8.121219527600047
3.148310591348333 4.160783673000115 6.932456429542346
5.088943531766247 6.228986638225191 8.890416383257286
5.994920439463984 6.035409603453696 8.968432921562492
4.080214671175099 4.876181449814197 7.628846416860083
3.2523644841159065 3.8972598114445014 6.796565710101227
4.35704381092936 5.188585106919809 7.313005797591124
5.0154159162483785 6.184707212625646 8.16934238586532
4.738878717495316 5.747849639227326 8.79615445263305
9.573138570422902 9.266113537898917 11.653150244994219
2.8286317057732346 4.450541119016748 7.036192297064129
8.708688229586727 8.799411780565626 10.71924149506764
9.147058675287285 8.107348518687225 10.757364709557507
12.57316762859837 10.583647944936187 12.805840395696293
3.6544587465216063 4.389804982528073 7.712576500683264
5.550811213495389 6.382870403880844 9.64709474257573
9.261889081349048 8.988111571648847 11.533021074439432
5.813107338847788 7.456399750051062 10.210802502164272
8.64462113114107 9.274748233605234 12.496492862452952
7.2105941973137275 7.005382019730677 9.265373701603814
4.736971061906377 7.642972124165592 9.790207054971052
8.125742611731363 7.928813389230182 10.192200326858615
2.745761262832875 5.697204436069028 7.6198770565676615
10.522442030793 9.098797527659912 11.364522359176767
10.737311238901096 9.791549288194082 12.77863442056891
8.107444941154212 9.17845045389886 12.291540733352706
8.107329877851532 7.358202241694841 9.404578245065183
6.763623952119499 9.17742157571531 11.92091464905822
6.123936430729731 6.702775459184737 9.370900073299616
5.3808238039408565 5.5458400123429925 8.584858123399359
9.27142704937026 8.345112783596086 10.781391587822014
11.889991092450073 11.685847136401144 14.56665113771107
10.0990702845701 10.249642310150184 13.285564392532942
9.393297899935176 10.524342599646925 13.376294415178155
9.56991912446618 8.945077489233258 11.01041961665115
6.512595302209223 6.096531594566134 9.155981932135957
6.086660175402177 6.411966537627721 8.462083524014144
9.215387565539137 10.191946761303836 13.171336876497753
8.34584545516223 8.848183582044063 12.464483994759092
5.597799142542087 8.232112628020596 10.966599482251032
8.382009850237235 8.797511548884787 11.349744908823018
7.146342649778187 6.894744972331847 8.958512580598857
6.003307392301734 6.44502123710217 8.66917578626793
10.114748487390818 9.207457220994405 10.784226494065937
12.03223565483909 10.47606477721064 12.761130118680963
9.18542089978664 10.25481896961881 13.406577523101864
6.956957016270264 8.917087579483836 11.08674539018355
5.97443468821977 5.198327140434163 7.727085051655079
3.628754800414993 4.620077384650758 7.936323864059623
5.176771416304855 4.774364825082101 7.064175404261945
5.5409362785414755 4.311981075429919 7.113161469679148
9.38259337521498 7.144078565881254 9.182338088420776
2.1803985024779924 4.05229699298519 6.796215741619665
3.430466141235427 4.670127462009937 8.007729787869183
5.693551054081166 5.480306722336609 7.940400612740681
2.4128739732064712 4.915396039007355 7.2266042155903545
5.548466052419861 5.576750197675481 8.536855235485872
3.8314124934859217 3.9226993313179617 6.709133836621111
3.9624475683668585 6.120817475208856 8.400546799945742
4.357568844195031 4.2284549479432005 6.710343945000627
5.389291456150361 5.94702850543697 9.058667638517774
7.098738361407747 5.318659285186281 7.632142344887738
7.537428270243838 6.544899110172166 9.030573751188607
5.0269572036380525 5.953956201432108 8.561983639671379
4.5687315636066845 4.27545139441304 6.401090370010748
4.175295104823331 6.611662378626927 8.890168465021816
2.8416958205731713 3.4920018905411894 6.440081483402113
2.8279943649749932 4.727091488192358 7.643255951200352
5.755792949966495 4.889830144354007 7.215234462830744
8.5896302244338 7.90549115086259 10.568807215214957
6.686791853556684 6.348406177961416 9.207735801305168
6.025373510980253 6.55619948117819 9.173138431562034
6.01358789452686 5.548815815959834 7.581070850916667
3.9165514299634054 5.11526150409398 8.215767824548873
3.7193485866802156 4.339523094609779 7.469859480073026
5.7927210535060265 6.319365812574018 9.026266788876198
5.9184734294235435 6.548330115296795 10.099865010266765
3.5588401242253362 5.485770901952615 7.398012636282612
4.650769109911237 4.654607165812696 7.357176533881102
3.686840741779207 4.434795962058769 6.703634014428609
2.571330185216199 3.68148697945207 6.340843248651068
6.878630026752471 5.5469992789507145 7.522315445655312
8.748937544634165 6.9911912406075984 8.974064971158894
6.104816719178649 6.729125790166179 9.453169119484905
3.2769424127562825 5.2509879820468 7.4838149916279555
8.226645002951173 7.290523051784794 9.991948504439984
2.1577111600641716 3.319111212859775 6.567685080996933
2.189738107298046 3.6865688188954837 6.311066451527733
4.521946394498821 5.583579532995516 7.613328614766281
7.09248476836256 7.440023142001451 9.412740113257668
6.511282071915553 6.020160346844686 8.320748869042246
2.9036144230334218 5.737488912454303 7.682146809594132
5.1110531250019795 5.081959111880389 7.117744010977649
4.989255687048389 4.914519508923903 7.498232357464259
3.7437159677658323 5.408677587890195 7.760619705918546
7.740901467305903 6.887998280278505 8.80120725872748
2.5973129743226986 4.9719250970567535 7.272056327396921
10.20207268785721 8.145560133167107 10.898159847193297
2.241344887305757 4.241173327457556 6.593766309292419
4.583999001255537 6.143488840283537 8.265047501005315
5.221811433297841 5.028946827344256 7.360193970262259
3.081424479717838 5.729881571356112 7.998524275495239
5.993250514986574 5.812464093097403 7.457330553684466
4.796382544288836 4.982816835672726 7.415408132374384
5.781890677772409 7.3345304834547935 9.191164253383285
2.7495058446425675 5.245430017109812 7.438074945333739
4.489944813810825 5.117627726449984 7.843940831493463
3.7847904759204014 4.090353833295647 6.836974010430552
4.196726316727021 4.410695721345282 7.152270968635428
1.9350290978307774 5.614137198405046 7.347348681732442
5.141899646183045 6.816305688991451 8.583822439915558
5.69069283157795 6.343714137805002 9.435878087800104
3.8818802153027763 3.940560691248977 6.743659297659617
6.134644586016465 6.268995627714509 8.933326712443813
7.190366664232002 5.749227552864665 7.439379730273371
2.7115316104126195 3.1560776140738973 6.503226480974673
3.9610087507981047 6.5045353874760155 8.482678233919067
4.81817282483639 5.965005287620769 8.250250159698282
2.488670531150442 3.52167529885918 6.608437438882284
3.954518627585267 5.741921537694025 7.3774405872308195
5.253049583113541 5.390120773126057 7.793528947645939
3.9560553896287804 4.115015294692105 6.928935454327474
7.4821481412839095 7.062061912583071 9.272214843099192
7.723714167653736 6.586294451209854 9.115136398191197
11.188564277663126 9.554630852266452 11.455765735764418
2.739797121640786 5.145485825491771 7.781331234665362
3.9992103014863707 5.399404604689167 8.256849890918499
7.789009525287726 8.373353404977134 10.43346683368852
4.358706051990412 4.985138920816557 8.405736068803634
6.984113030375165 7.2655390991902715 10.62438893578422
6.232123388142856 6.621711270113309 8.836371203129282
3.0405655733107273 4.876050243689132 7.628901295494315
6.867808989430427 7.309521836442537 9.307638366220752
3.750905554243385 4.411488001971948 7.3551569880045
9.164866988399876 8.025757148650962 9.974563390580132
9.13583921467462 8.558788843252703 11.189825618067733
6.3318277702471555 6.694248091413249 10.363958555390571
6.803103942958357 6.819392745935445 8.731975197438778
5.264634081530859 7.196298425191136 10.199663972009192
5.342459832180416 6.158822617409306 8.866587328320676
3.9217290299890863 6.17638703991625 8.235146672325094
7.798364309731625 7.4975480612160235 9.584154330345356
10.339480211566059 9.589226129906764 12.644887939943189
8.51701625830346 8.256977339476672 11.383219948371051
7.797551901979426 8.247410458283332 11.343198252505236
8.24877199198231 8.496045427549738 10.107733734775513
5.1277246728709285 6.38384379196739 8.430688122174983
5.629562232515033 5.972322027213036 8.483903429495879
7.585426913560987 7.807232406600227 11.154664001019993
6.664684664559635 7.369058981110799 10.656712339582032
4.182211939864717 5.81383444285687 9.074599769699859
6.8704108326533575 6.490743397757069 9.402124155123703
5.942740054816753 6.636417111869012 8.385488587313615
5.049874557611317 6.189009754462703 8.359970228408896
8.879398855965535 7.329368308753226 9.424281975249505
10.611643570762052 9.550267272557827 11.35644177068918
7.458453896304119 7.979308291294504 11.47359934346444
5.56959879847776 6.2717143272572855 9.344330993210681
2.913406618703726 4.261604973580635 7.005204959267656
5.788202199284222 6.157108266142098 8.593041156563363
6.293693175085738 6.889151622122425 8.662703397325487
6.122910636155089 6.385973084623433 8.501442158897653
3.387450342303662 5.504709848561939 7.636149042270798
4.653585103848757 5.732521384596864 7.26906800300176
5.312275672594847 5.736707572885327 8.086393212709876
2.8427549130498466 4.710078822875621 7.0416392814717454
7.260648062723976 7.40460360315983 8.936438012111479
2.149131069692414 4.293734551618365 6.6687394597138585
9.361095897653113 7.8715690445155095 10.083701210831746
3.302486351523807 4.3394081430803695 7.011614497917909
5.563490927064374 6.797411056244751 9.148178304972232
5.492631521909678 6.145704807665307 8.330161130449767
2.7424091850893206 5.139495092978139 7.36684323622397
5.777652870494652 6.70077049853571 8.346454887832943
3.833535807742203 4.368712339146682 6.765450335258675
5.3381331723117915 7.207898091912329 9.005408508498085
3.380386692697008 5.116967927936555 7.425763127222436
5.667048074559531 6.522801994179065 9.489092653072833
4.666170181256729 5.232559268713707 8.048237155490071
4.651408514534599 5.410480272546601 8.079900904110184
2.4786426790449814 5.096023364479914 7.220121013933611
4.978323513213128 7.0310689072900985 9.028255646474888
4.625494468520517 5.282672798285202 8.255264064290756
4.435511810114326 5.253038895719972 7.9449795615558925
6.517964155780416 7.453868170480393 10.166215779768395
6.6772505919418395 6.261661380119385 7.571063032529743
2.6792498036420045 3.4527783655868927 6.567271695248015
3.3461293805184344 5.79386685902653 7.907104051626044
3.886601281813001 5.142614737731077 7.505606997265908
2.7249962325485226 3.175819123536268 6.273030871457699
5.211848668499214 6.174982856173637 8.40192415484467
5.792544431571784 6.519937219383978 8.792446029879418
3.341418204021185 4.350816106306824 6.743665245793092
4.776859618943461 4.688809069059254 7.254682748297074
6.593804968598523 6.0019023330977275 8.402559011178793
6.282843996736539 5.6011721523073925 7.972034733075983
2.8782251040238958 4.480446169184782 7.033981660033948
4.694557838908496 5.552456844546439 7.1952868398552585
4.878119773840793 4.833198215585291 7.477622421433898
3.403632461735474 4.208617437627461 7.018889097805194
7.38467518338547 7.328242309865886 8.90081629408262
2.634705341500995 4.0016845509287995 6.766599723603569
9.913212223520192 8.26673378627877 10.612967213092956
2.6187438063287862 3.340252745066173 6.0802769578919875
4.269247982848123 4.737182123176798 7.5962246789889525
5.000689572815231 5.474886695900119 7.556818313544966
2.5488794945632733 4.082580283031151 6.923362705859091
6.091218217606453 6.953724330996555 8.222416855715762
4.670996255791039 4.596324883535843 7.202807042566986
5.322209679296728 5.557885050198249 8.080740810086775
2.4300868742480595 3.689514826409347 6.68790641997422
4.943004142119346 5.8310373278889704 8.419633324282763
4.105583495173598 4.776303476185251 7.327801392313679
4.613888282503777 5.613361807412517 7.842679854896541
2.3615593969837096 4.550059123636792 6.875641395421559
4.814242420882289 5.426125011361544 7.8598525022901695
5.279466582492125 5.618230217940215 8.982400065436238
4.26762852166745 5.324786409769992 7.499746320183541
5.964754298269452 5.954322075989994 8.774523114211274
7.017952839262738 6.624947808058742 7.88945852553411
2.9976983142708993 4.0431043405769005 6.7646857632357404
3.2048152426096217 4.793238527739988 7.410563745563241
4.4740280476998215 4.860450629235529 7.70532272523907
3.1736379083342823 4.418792664572782 6.98011507241804
4.207918550182426 4.752076367268462 7.039699697904665
5.1502319745858625 5.704543483691979 7.909082934791393
3.9934816765350463 5.4478846112517125 7.4556162159100685
10.275348189397668 8.040574224350209 9.974284597539903
9.502980246263347 7.985846748906036 9.36747870056278
5.031328695899216 4.3670733728023565 7.205733034638677
8.426559498129885 8.422544455299203 9.21736768254374
7.003439703149702 5.71606449803029 7.602249634619474
7.136635596775475 6.536944683256585 9.037098352579937
10.701763831180413 10.190795789454947 10.707487411586298
6.077406967731225 5.134713419670186 8.01954792681589
13.308707163789535 11.456267042047568 13.059059355078729
3.0977246112624033 3.4745850573875052 6.647983352149021
4.557829898105224 3.9200909655137615 7.004997872644554
7.5450206808164735 7.4366260878305575 8.576156794458889
6.004809749921365 5.475747519115842 8.380614938292895
9.064791212076482 9.09310472558595 9.246977023885444
8.376892191369222 7.202396416092234 9.321938791721372
8.79260310347946 7.520765965280524 9.5209782675199
4.6461817790121565 4.136657596119536 7.2997056643396
3.8474481208740037 5.388415746915269 7.530958658836258
5.180694907579793 5.174350712431601 7.198274955231685
6.298933627818842 6.501837623479352 8.031771195010169
4.280395558431097 4.339186880428197 7.290360708164828
7.9032990550089455 7.080111936416186 8.666734115096574
8.90007914773591 7.844504154159498 10.922902477286309
6.243572472874165 6.714732644313225 8.09338750870557
7.913377222482517 7.150729565593071 8.602993484866793
10.279744556974574 9.098773640439497 9.38616445248193
6.086123437106323 6.026681034451229 8.07890471618602
7.016116686799112 6.306489317493534 8.989156429966414
8.19882689347988 6.583439028998679 9.282509647688398
4.5331453800323 5.89232477939181 8.390117167832468
1.7661033415207152 2.594647749906813 6.104384830402381
6.956392746004888 6.711381587264039 8.165594373428872
7.683771939948436 8.134583903087956 9.324586464663868
3.524056998614158 5.392433460309652 8.316481740862
6.603015799884989 6.256467924828113 8.700931625929766
3.2907079028618718 6.85977559497161 8.496394999211033
6.21923437105396 7.350196163287482 9.6646341098752
4.828446375517668 4.873264996002432 7.4654284660444725
3.725458142022226 7.847851800507508 9.37191320153132
5.479734861375587 5.275002432519959 7.632957715891825
4.704373926437315 6.9535616367661035 9.276717720136379
8.076843931926762 6.549319546495777 8.704896167212581
8.263846529948356 7.4270467238660345 9.895991042030747
5.770144363462201 8.07113118023602 10.230622052118896
5.495247639272847 4.944810423340771 7.058825681196463
4.724900819376745 8.519109266853581 10.27518387349083
3.8503887855260217 4.893067866611149 7.702637944129151
2.8498828329033974 3.943565188673867 7.498715154962951
6.6528101561456925 5.608399306934041 7.8894609983903115
9.50690821322651 9.833028915516463 12.081204280397715
7.588004765308817 8.223066668554383 10.530854856233447
6.909027889402108 8.777563420969138 10.774515081504237
7.0151758854955855 6.100599512531109 8.23116895235516
4.05767883857229 4.620227446202631 8.084711680255598
4.399807157782982 4.968029145535055 7.602632825414432
6.72269792498187 8.664784479919229 10.727382839368698
6.288418931545016 7.695550557873132 10.851940648322271
3.9211697907771024 7.573471706628476 8.840843413576552
5.745413762134601 7.0014173365686965 8.867112263832615
4.521972397494958 4.41439109952158 6.648428561712932
3.5196551032459835 4.097731962520054 6.557059846836141
7.860290595732633 7.413893850528294 8.83524927426752
9.663169153995147 7.8220811431487975 9.874225512797711
6.8394703008659015 8.751892094068214 10.979529421283264
4.431335827635173 7.904012999091722 9.307854528542714
5.859000581759579 7.009285589759696 8.673606328146063
2.8985327556266194 4.304159349437667 7.446002035341877
4.901591217879534 5.859876971369986 8.262683155775752
5.5371612085182855 6.094735498305889 8.46136472626489
3.176520935680899 5.306483250265261 7.182893739093668
5.350576728059774 6.428439741689415 8.368996833688414
5.890815831067835 5.872723592815561 9.017908271958317
7.513960358445375 6.788952296094268 8.284569955825342
7.182544032153687 7.26665912240226 9.110082251356243
3.9093829459389515 5.219453630122258 7.87153029533264
5.651404279497623 6.747151052996034 8.565743233640084
2.7476522227564555 4.826599411886571 7.4798116694650645
4.627490516415239 5.213773969349993 8.356090902249944
2.4092056327586766 4.624238459278117 6.815553990621968
6.041089444824692 6.66499362345085 8.439755794681822
8.209888251215801 7.836959430310452 10.069698282699003
6.1437234200458795 6.292595956145476 8.788537267002756
5.364198561844776 6.560186354634244 8.808352340824655
6.561603043732887 7.234245784418529 8.541456606724914
3.308971398246822 4.189331598353106 6.665722237704171
6.127100340342031 7.287730512670368 10.125533521266842
5.189758001424975 6.1242479145181035 8.739395572504312
4.236018365422989 4.589161976198955 7.633324371190822
2.8017141270877723 4.843451457604535 7.6573224142858844
4.982690413863272 5.817353467101261 8.171143011487324
5.223682326347848 7.127672146935569 9.058219261246084
4.779175612709049 6.547323186338644 8.959211186708286
7.680832122920625 7.053794839627109 8.643144368696687
8.83293465519405 8.029878464961957 9.267860067159965
5.168573660506718 6.337528264957316 8.74420061748642
4.40053124209701 6.106900306081453 8.554300249703337
4.973544027302377 8.023933269645276 8.70791671991369
3.4438927997130895 5.353450406638904 7.122464926354034
4.358272428034911 4.922723856777496 7.782187453231184
7.144665678945314 9.442793199874275 9.935593679113529
2.8359849776602792 3.4198293431819584 6.675287932808952
9.964637554578397 10.10012964265977 11.939914380514624
3.1576598411012147 3.5683251804157234 6.672335105524563
3.226594637737771 4.282619136971992 7.087035837382631
4.203053487784659 7.292435800327052 8.222619030293457
3.02309843709266 3.8149354241020923 7.098661772956995
5.425795919018958 8.781203298783675 9.143353000988427
5.230261354275848 5.614983275679866 8.065641824100531
5.121742627046299 5.921118747216589 8.30595673762457
1.9884198494003331 3.0931256606402004 6.369611664584478
3.93907145830738 6.6338216303363335 8.63221137707741
2.7853906861705853 5.6507071502832 7.627062498854997
3.0146739447862436 6.41878541443162 7.827024476183323
2.3493116193570556 2.967467847422493 5.854040652251503
4.4690486941636225 6.182161367743532 8.416613120163776
6.090183576214203 6.418918901817269 9.833458804052702
3.00672745154066 6.8417316540767725 8.092269492149404
4.819312298113568 7.228658871008355 9.17624141333246
6.605148933472327 8.252732595048437 8.537142097903425
2.520359611551076 5.608817179007536 7.407894984282856
3.7881431831840824 4.5274230381881235 7.655484217179442
4.83779396943323 4.754257709734017 7.850566201925489
4.197797534610602 6.0276067139817755 8.088587713839305
4.173171949483793 3.890542425414461 6.77471559517613
3.8476793321172273 6.8018240920857505 8.051985456011275
4.042997674908275 7.570040002078639 8.57646499251408
4.846376771307843 5.7107926716227215 8.05928814083841
3.8113360824403038 6.768507230735521 7.828492409145866
4.1118198092565 3.878990435804493 7.390463255319904
3.920191222860012 7.143975366587226 7.999042149391931
6.378154098472841 5.438603935885728 9.308328425342134
6.2344327624243805 7.104422554920966 7.965612976466573
6.547385999402319 7.755397871831464 9.022055392016007
3.9944501295972117 4.3209546939312435 7.310907737127604
4.113719910776183 7.358175277323772 8.198518654110606
3.556455396728162 4.32861254776616 7.422641250218192
3.0829378752544265 5.764944544222137 7.399312802342751
2.6616412086505865 6.9068113122566315 8.435101259837552
4.920603190807482 7.248062712922564 8.076428028771257
7.548350835211666 7.231105516061959 9.40581128473379
5.639868331119924 5.929900493920468 8.292764819407703
5.102289498191034 5.840963438884944 8.22777799936067
5.340473321290689 8.159174201752808 8.399003275475312
3.3669538399750683 6.407187634895832 8.34639376404287
4.465181634022498 7.130853510740947 9.137799875188575
4.808734093975504 5.051005671685664 7.725351007078006
5.067675036150818 5.479497231915134 8.988912758581183
3.45974825970424 3.7468868351536093 6.819452562292996
3.825948137378041 4.7819216501111335 7.026655386724539
3.5202827953160756 7.689903702534696 8.503260809636593
3.2645933351244105 7.0565374722713905 8.339628732106291
6.174155353707223 6.090934103686947 7.271075387749461
7.791160732726037 8.556120263399663 9.145106259647505
5.224413721557075 5.750171017936291 8.339114073082857
2.997662996371869 4.261355363056212 6.951279438412147
5.770704645319837 6.83442033938775 9.06240463140675
5.721718160824522 6.53672656485121 8.88459672561069
4.641298368165564 5.82913438774073 7.935713362795404
9.086399528404105 8.724710765427547 12.09122716544053
5.57628201827184 5.3391266883681325 7.413313961431391
3.830471297850016 4.375249005020136 6.718784800741819
2.611704003760668 4.09846297553825 6.863049660653512
4.837865422308994 6.216579618832773 8.45858786186158
4.250753020490857 6.034466018691905 7.850392312225497
6.022628120571465 6.650086495104864 9.126261186018537
4.828435225486266 7.109043805859941 9.184947402280507
3.8490760344906074 5.037047218238179 7.071404462475399
5.014463703163309 4.492936854339808 7.545386328483958
3.136678027387179 3.5510918002898393 6.597461481753789
2.606279925155832 3.6248649944813938 6.515034817720798
4.851919931182649 6.2311718002867345 7.7958218456290975
4.53065964403078 6.851240998364718 8.955453405983635
7.044635470558504 7.738718176014903 11.0089383911003
2.5712677844134513 3.897452036205975 6.817823683668971
2.9458209014607264 4.780788381288349 8.016546462754635
5.37404391378889 5.440253062011901 7.53301628556768
3.569747798252734 4.191876532806024 7.015440243330402
5.114356408338659 6.877247597142813 9.088867311078118
5.536618040559948 6.675812273911578 9.281179060876658
6.330530545798636 6.164817698593835 8.434158526802946
6.187728785439981 5.650732959600256 7.370723593886011
1.9181998419397404 3.3245650612846114 6.341645235560833
4.459550463288147 5.5901823315095305 8.093061720476951
6.426176150070013 8.374599396839992 9.515167320369795
2.5447218334208346 3.4860613167830587 6.5239785852848575
8.023667107075655 7.816588546270377 9.620503838122017
4.73747989713039 4.608606101164798 7.247249956091839
6.454848337729105 6.7553546736592445 9.336556943816174
5.7448036966089555 7.526711478398622 9.176300981965879
2.7359620734315326 3.6369730014747867 6.67108569654804
5.714442038710875 8.21738357636401 9.44050502785284
2.3660373177881375 3.1074942629670548 5.996631282563921
4.456398236954349 5.059909411559047 7.855695286781267
4.185325697631471 4.515277417418707 7.364081836537261
7.174118399668868 8.407835070320155 10.697096070695856
5.896151959407609 7.083029958601624 9.39476181506981
5.758290202058463 7.568524978993625 9.47434103793871
3.8204646574295174 4.484492887550342 7.251472189626875
4.550572142822374 5.550355154193864 8.325716287880544
2.8515137798209467 4.063296010415101 7.40679155926975
5.477292196169311 7.420324244983945 9.291451909551075
6.740305485818683 7.943105043476456 10.63660698228737
6.072988232553906 7.675823772443584 8.577449787196024
3.6192022132911874 5.548028906583839 7.728022195625628
2.4256566520950362 4.0110023867627635 7.023332150795179
2.4517956348266634 3.606860593465535 6.723353989647229
4.028421284710861 5.264896251013528 7.036822776656762
6.619966759258633 6.380930795968186 8.826813706369196
6.362477247846413 8.051579692875347 9.82670711267105
3.1361786759228134 6.446245912213398 7.885835915040102
6.652960221228736 8.685098543937602 9.48870803008185
4.6558616786465485 4.792366886375735 8.22888646190541
8.77871780887091 8.86910954800749 9.686212040563511
8.3134055850475 8.95539594253255 10.031210382260989
4.854953612134083 4.821273036416449 7.982037868761354
6.792469509834017 8.666497596126474 9.37329664076843
3.810030382878851 4.878303004600134 7.825184873196708
5.548212233183594 7.40970772764393 9.248120029073222
3.827896659537077 7.851922978695333 8.285180385247108
7.310616922446202 8.752189795942849 9.396466224381614
9.389457071651282 8.298395033672321 10.395111703849148
7.407990632843021 7.281504764975802 9.595155893967439
6.641552242908356 6.751232155964853 9.291582582791982
7.878297684511586 9.850184326623271 10.086066073198232
4.946546253367076 7.614486007635072 8.199550336197515
6.500403289351837 8.491336412400043 10.547175620899418
6.340200510534495 6.014382669793932 8.768839635186275
5.180453099653904 6.101041805411582 8.344969915765216
2.958268562192366 3.826219015061752 7.3771706482595585
6.191231502271539 6.0670910461641725 8.327037535854746
6.160036225455988 9.049069306377042 9.755299838558903
5.48769637276527 8.442566488718054 9.664143707505831
8.6796401251793 7.8192540105468975 9.117844005200046
10.042422251629777 10.230516090534234 10.631886555612208
5.991514011462731 6.246438755923587 9.058799399963007
5.106996589897821 5.064720733918183 8.075014091723125
8.870088265017444 8.817823311421158 10.582797457455374
3.5906635353736194 3.3612556274587297 6.400026129170833
5.166983003865457 5.5638383419092845 8.26146481162599
4.861885316867868 7.240828630105432 8.752272634306822
1.9531406577244195 3.017210859486026 6.170017278996108
5.247958147497058 8.246657782592674 9.082883091624467
3.487050104407124 4.098139060424886 6.799930744528779
4.4672437578271 5.514620317209024 7.956659575341736
2.7787090111186763 3.2721712832793024 6.528249760057679
5.770180237103052 7.323110232971872 9.706620485310813
4.440838691352478 6.059334243458166 8.35598342949292
4.308471637638562 6.629408274977392 8.507588665577499
2.428058499957922 2.9541741438820357 6.20102571122729
4.192584875037237 5.801791806389026 8.284877248102235
4.298261718681928 4.729851976739145 8.145269118675156
4.149712775351444 6.8105112541545125 8.676891590133042
5.900532523805638 7.585332546867705 10.037157030224119
6.032620198300563 7.632890182176706 8.192463109727981
2.289255739138183 4.920805306269984 6.93826103150939
2.5023472209464734 3.7376574575131856 6.709105423101476
3.115905685117639 3.3825459433699008 6.699918591488223
3.612460028427902 4.905434209929891 7.116145597249831
5.404862830278194 4.834790833669871 7.6993238785562
5.23762444902366 7.319808129272225 9.090879111721687
2.9684755591152863 6.581038575843527 7.733077273352425
11.28463575154852 9.643343546467241 11.485168719511893
11.47649505848301 10.609100038059536 13.008761712153508
8.36564545033446 7.365509954400723 11.13552647733728
9.056627307716859 8.7257143545691 10.212509283272823
6.715796725405967 6.666803117786178 10.475856476361159
6.704671850944741 6.677185393014897 9.300473896916147
6.273120914450534 7.46635005844118 9.146791246420168
10.078457534822789 9.494727411765314 11.371843542121415
12.412132985057369 10.645465623773562 13.67332062539856
10.533753341646927 9.329877511681135 12.624540912555595
9.772514229471366 8.924961019110473 12.365997672200505
10.316839802707348 10.145304372605784 11.594884462777285
7.458809038425908 7.569365774242399 9.520377349559407
6.999596947978675 7.455486460789546 9.383017130256523
9.517962653251208 8.351234085961726 12.041180327752272
8.730571252520102 8.150178147010681 11.516694152893871
5.345138241265653 5.698957164699997 9.682782675394723
8.908320393496448 7.528084773567318 10.50071273132484
8.156711540423046 8.766581497937329 10.137266443584071
6.896260307400374 7.967866987988942 9.747275930776606
10.8366724784931 8.524913592671526 10.28127318438601
12.756490627683126 11.380263750303305 13.015676052214836
9.49137623975967 8.907655396674215 12.47197499717937
7.393252623614146 6.408009357048503 9.713622186841539
4.101145158211654 4.4212559620633325 7.13399120509874
5.999580295353685 6.687049925263194 8.133803993731254
3.6052828313468726 3.8846167027579077 7.0613874317951675
7.21804495009838 8.098731339135941 8.636908230400794
5.996838443057751 5.19298811726686 7.47416171851153
6.685173611499653 6.332821642624873 8.506025583786814
2.735653496057626 3.2293972974602863 6.677549681958758
4.070331394846898 5.8345875617538745 8.427417592301309
4.129000704927239 4.924664887924822 7.221726226559201
4.878128580489104 5.942036159796905 7.722225814307497
2.017569950717958 3.2701768170333745 6.387107484213464
5.918820684268466 6.1826532609279745 8.171457932207874
6.6021934896212455 5.920739479834209 9.233566595993675
4.736011423036499 6.013559039733973 7.612179831774438
6.710137851252088 6.9498562647618165 9.08490479873558
8.3366047129407 7.859342643857696 8.435798545467609
3.8497425624434056 4.641963388714592 6.92762871894214
4.667663368311593 4.7397103485707355 7.673265334066312
5.811353290191319 4.799893243988605 7.7561482599494305
2.6788089788758818 4.383416809176328 7.122231216123229
2.606722294162937 3.491678441349118 6.523050803693672
5.807809257228756 6.503674391024475 8.135179945726573
5.367799300655009 6.593738978699835 8.013554463730225
4.693237187190155 6.267835994936447 7.656762974202658
4.9071862977199325 5.380099824575645 8.328127674387105
6.818392884601869 8.66734658033587 9.377646380503766
7.289019818076392 7.353454817211526 9.542201746348647
6.614018272029579 6.790015666990806 9.006581885121106
3.14745699687745 4.004395227483042 7.03713879078718
3.1384559045797698 5.334159850196751 7.817876448301571
2.9324537282257794 4.919922265200072 7.190547427527296
3.755724877449472 5.957520422636744 7.599468485211921
4.187897730647873 5.191247341713915 7.6103342403053444
5.804570050256251 6.76618493254082 8.937658544075589
8.045301355117939 7.9734809984701585 11.319430576981897
3.931100787162338 6.2936753903352 7.917076956386629
4.824214565401493 6.102932782582047 8.437145970946592
8.01376792866286 8.243517727758267 9.075253735556966
4.499419206893909 5.870385071925393 8.110988203628256
5.6654150159347125 6.0670770604982565 9.027861248921749
6.860620031813622 6.594072746671534 9.49750764276602
5.5588012030346485 6.710080976000361 8.958131282023786
3.8384478858869095 3.9030276708885987 6.880613588868319
3.7522786741417855 5.413156848773591 7.0630506357859835
6.180241185790787 7.887561274715807 9.347963476868971
5.093384611179652 7.436215140579115 9.006393164938123
3.4024401866815364 4.718788420093037 7.28789819011197
5.618241928845578 6.90576758826831 8.945945169102018
4.262349536946429 7.400444348659498 8.813830989178246
4.451231041998093 6.834926124704125 8.18181941073916
5.750661541044652 5.052623381456598 7.5079437301761
3.6592119406261086 4.458007835906253 7.1127038677434085
3.195106751362971 4.160153638677117 6.9533483751875
5.313295318417259 7.918507984597807 8.747756361361303
4.331906955280673 7.059774222464855 8.849438998292449
7.018176260049403 8.396204918298075 11.278947460070007
2.873592712960652 3.693105186067575 6.763590726737223
2.732334001827054 4.35308191116782 7.641031790161096
4.326028932718661 4.244271515907383 7.114146177313355
3.752807025591572 4.4945184040760955 7.348621180958852
5.220315465053319 8.136526057977779 9.778594195705894
5.535812464687463 7.83668196724607 9.870057513646707
6.605514298719932 6.304036222387638 8.438608264036057
6.789665681877436 7.551322356456025 8.433310093618303
2.3053164267429183 3.3413663615968483 6.3814747565397205
4.347813431268062 4.745055403768144 7.761364816157583
5.851814933716953 8.926453216981866 9.75324614663254
3.9425148934565257 4.69832210262198 7.158448014651825
4.473291876098924 5.22978668690047 7.724723477885241
2.5552702097774724 3.286202457166026 6.672043254445799
5.924239897862452 7.835463908359738 10.33498415820509
4.812317797378663 6.759155916180237 9.164917400228347
4.810271851702353 7.389477593303153 9.357972332157544
2.7976894948699402 3.791875656051085 6.874315681333807
4.197200497419402 5.859281935611977 8.303798043845699
4.216340518799019 4.470853670153267 7.689182414575761
4.6612903097071365 7.466163231998059 9.332150968304513
6.093162070849475 7.86809482840041 10.389138347462055
6.440152961132625 8.089456803515066 8.523224101653183
2.721604276195552 5.421236702655444 7.532584199408069
1.9424155330042123 2.9677166334447715 6.1256544275343385
3.2199717018920437 3.2768533969748006 6.373503940624908
3.6544533950405236 5.322039076494759 7.555233017339827
5.369642068198195 5.226792217355426 8.215479342428686
5.470241545975081 7.669689053550314 9.580548146659865
3.436386552230493 6.977458796091546 8.118654416115731
4.883689970878251 6.924466056930628 8.937953537539379
3.651859958978028 8.002169155748154 9.247932869776953
5.865458059138857 8.524666296321087 9.118332795565369
7.325654496319002 7.0004297172818415 8.428101714288513
5.2461571922244845 5.800064895919148 7.525018832555759
4.3577422476343886 5.481662347812995 7.63251501265018
6.2447736445734705 9.070012164518836 9.262041444549276
4.066996650478205 7.183300367059023 8.526470754162295
6.590258763660156 9.080501178827168 11.227360859450638
4.018323412272031 4.542293315797939 6.743602990817362
3.863448683058029 5.001022068988659 7.703938143484882
2.8763406467731447 3.7854352113719596 6.854418914304722
4.486146516720553 5.757100509457653 7.734778873834277
5.626117764170643 9.52726884165267 10.420721569389388
5.2071429035548595 8.715567472882876 10.042939013243645
7.387192702429635 7.473516831965256 8.642326723038089
8.367886409334893 9.199963642419092 9.03231644431707
4.331100712656852 5.615208752152488 7.709992808800201
3.88747341262453 5.042450782249092 7.254066753407697
3.8870593089168737 5.138542555057706 8.125381026349865
5.258565258343978 5.347143872377557 7.838651745380037
8.025340121308693 8.319122696830792 10.721521270064532
6.38168393802328 6.716295502746733 9.265283001896469
5.977350174659571 7.0610501769026435 9.269166563875388
4.971755558437667 5.183231698220745 7.341527287070907
4.344980895783772 5.30485920428936 8.430443388762358
2.980339050301153 4.463420497557193 7.53633688344608
5.720286742312121 6.790702409494516 9.109489344916732
6.614404130651132 7.348394960326855 10.549034870260082
4.967066013674967 6.5146924055607025 8.15777424710836
4.195788307408449 5.169256551550608 7.5552339178848555
3.30332859075911 5.001228131964451 7.427065430354453
2.43155783350364 4.114050013767739 6.780796244519394
5.4014527649447 5.251453481145598 7.042204521522722
7.839944596828191 7.026497656159989 8.991875188995053
6.542537907683732 7.676340526622524 9.761611720596964
3.1465835930098467 5.736476017160543 7.663334108925215
5.214917641725777 5.685679378092328 8.162067922025333
7.844709503757065 9.160438846495902 11.056924941251731
5.969781049616591 7.810522547766545 9.889380210868534
5.378298948525266 8.463919899427086 10.017670566806121
5.696786501726062 6.099263552795391 8.195175653507308
2.1927813600116237 3.133514314707468 6.390820671100397
5.113024489589849 6.536783567309246 9.627831443455511
5.157669237621972 8.278701642196436 10.024487624510597
4.523488640021841 6.396138574089044 8.73053723943794
3.956740061388918 7.717068639409501 8.862906821296546
4.4932863904323845 7.193243153119905 9.027390463762739
3.9787728765562274 5.388027288006934 7.943460936892345
3.668186076706598 5.368121734749078 8.230222598208483
6.803727833755325 7.745315326367162 9.184161123876384
8.143402453913188 7.3730615835046365 9.36887974793635
5.295199771752583 8.092837890558494 9.766032805523842
3.779555144348497 8.12580883144083 9.439921422126933
4.212349461168063 6.594998237458305 9.054869562032396
3.234063499625725 5.53459961566608 7.863137561429795
3.6744649523632003 6.394918428385574 8.066767911149505
2.2366153520303413 3.260122622526322 6.494235966597057
4.584656730528628 5.834149934931621 8.11980073530674
5.856013931610265 5.601836871121502 9.023770252934545
3.57709833045218 6.615307497921302 8.239052302587524
5.222343715800529 7.011466776702857 9.336908141993842
6.900143968448049 7.897325433854024 8.26152463611839
2.6481817476061176 5.054990678299869 7.115310173308028
3.4764622192970953 3.890534673480437 6.994100635499004
4.705368809786047 4.154767056763708 7.213977568509635
3.8265929287189406 5.329409691547092 7.665644782840421
3.8586354277710795 3.8562427070581293 7.019610876104224
4.328759245407264 6.599796883887632 8.26866695082258
4.307762985967889 7.036695451141896 8.150812729048134
2.981113863282075 3.665013136973922 6.88446142845579
3.9782625973320394 3.879764573536865 7.007371666916629
4.425788532748658 7.302139796046002 9.228585047620918
6.944235337892302 8.545522308938427 10.277020929383712
8.936983351785944 9.604853332848082 12.816438314949382
4.084182342842271 4.069465690795691 6.891820420411101
5.860868495502654 5.846035446035684 8.277268402182294
8.887889167859875 7.281826352975597 9.084446418522676
5.008371922453451 5.27214090667996 8.443936251640388
6.888014857312596 8.845355920424833 11.17017038491154
7.825593200994341 8.734007377002342 11.289536760490474
5.497583680070774 6.469727527914985 9.364054777161106
3.1776291791957596 5.649905491819633 7.613856164010088
4.739691103345994 4.021828467947408 7.0326674193461916
6.67397341708115 6.554676965256093 9.113253805243929
2.1566910768558936 3.2775458277012226 6.360085681891943
3.7700923280846426 6.155546108314102 7.919789405549982
5.260270568380913 7.208534675113057 9.243462628516289
7.578256302601201 8.16895767142158 11.416120270244596
2.093867192765492 3.2989082747388494 6.227308180871413
4.056591741776782 5.076702817615186 8.014044671006658
6.788969951861261 5.881276187078539 7.957549688757075
3.404139908535452 3.962967655790264 6.889980805054267
5.493307916321174 7.544889163986151 9.854794282532305
6.2643131324533545 7.29775039330515 9.891549128490338
5.344309915910921 5.539896391558395 8.209985557811015
4.357778045358586 5.221969502610662 7.0376570958081714
2.9227871544273016 3.7059041931469263 6.622916395075987
5.0449816277149075 5.568940434329223 8.253423104036992
4.177608283395087 7.049372528349737 8.231826436399476
4.829531246178878 8.036541305644903 9.671555951743507
7.254974447699011 8.549598270550193 11.573653250958024
1.7693904138210828 2.9041204321930936 6.159790219602774
3.6363927041352837 5.541302637619936 8.34227805553584
5.8900325223800545 5.28185501238791 7.447221731060556
3.121992806711336 4.021603400621501 7.035696736646117
5.377440591384455 8.205343598690785 10.03823713244159
5.816389744384902 7.82047001924568 10.020467768913322
5.754653698233637 5.915708965828976 8.24906499592384
5.450585055514241 6.522859864673368 7.795063879868285
2.6168899682958395 3.3189370114537193 6.133222595449105
4.441653244882792 4.947411484712937 7.935688331658891
5.06534090303668 6.215173920758031 8.19933985152847
5.700531175861415 5.804753586305004 8.904753620221964
4.085721373791703 7.329396209645248 8.43208696473484
6.110605714592326 7.9014422914254006 9.741988156654017
7.346003812362721 8.696003049766784 8.741258287326202
2.9251816807719657 5.819673940543288 7.466954068617196
3.7585539954096205 4.2685997594721465 7.071444691268175
4.726003260649225 4.313929470246422 7.221225325535052
2.873648276697875 5.521165477405779 7.56807063150373
3.6169176993646386 3.9983928789750247 6.924656193501753
5.264963728924498 7.693572987270879 8.734586704958925
4.338211542699364 7.7508632094915235 8.550669093962224
5.561871443909791 7.046518426561183 10.06231848453687
4.662591060354322 7.729912987040809 9.493161994132251
4.187132138684087 5.5417079938872815 7.758838826686931
5.043069492714568 7.434174857093404 8.98688857194826
4.17237321889015 7.0064588404666175 8.95660831499902
4.081132547284895 6.150679741180038 8.538678189412265
4.14812754210671 5.887801888725477 8.570182836827499
6.238942533652338 7.569244789516608 9.152995528810512
7.2827074972895405 7.048149550051488 8.521509231695916
4.958077490932453 7.746095574122867 9.574538250994491
4.005342240815967 7.941596445741997 9.515017716727412
7.08062557300761 8.36535709762109 11.430963176127554
7.983051043236074 9.25402671492497 12.772379759156888
6.313834767826637 8.000163920038151 9.9184799064797
5.218090643300836 6.118016689670909 9.243643306727263
3.3556194814398967 4.041274456331944 7.244798622746192
2.635302934149169 3.4950152632656155 6.9448729828929885
5.772654691591209 5.558883033167049 8.335402675464035
8.415616454236195 7.663400873175474 10.759983934876724
7.759652946164753 9.077212785680207 12.135937531377321
4.219472841200279 6.764191929336059 9.149839434557734
3.5628014712187754 5.162698786386115 8.307490570306651
5.669707991006509 4.735293647524777 7.257230755414243
2.8732785503190703 3.843838408968981 7.081262133929527
5.183172481913739 8.279887160661414 10.084327134441825
5.615693745595145 7.80243661280287 10.007716473120889
5.515760368093802 5.706063307105525 8.110652887859457
5.4149567386809245 6.806416141125539 7.7902774674942945
2.5014502045932487 3.463672535962485 6.361285547238298
4.027609746416912 4.319193172101405 7.530301161716498
5.257593040062779 5.7072611095996715 8.765494767184416
4.9306067795808595 6.2218176467097885 9.185447400146064
6.222800197167572 8.466804517489708 10.840602787551704
6.45959127190554 8.224151608460476 11.017278048868416
7.522983717312906 7.824582616515357 10.098826682307187
7.1844888539853855 7.282177922891295 8.788292591336285
2.6033030321082133 4.530749542986603 7.848307359195085
5.436151331705794 6.957328077043509 9.860965060032775
5.5093919976053884 4.986638162614355 7.017438116892779
5.837796881584627 8.440738396211714 8.970864753639942
5.1729334744711615 7.725198676624615 8.699134762292314
8.292152748145488 6.955917029174051 7.949692495590359
9.616250904985076 9.102636716652752 9.348675520979091
5.571252750865139 5.2240984613983406 7.661003561759838
4.519307679867905 4.30984316226907 6.925616657663479
3.284392926051198 6.225561189896842 8.184642817181846
3.9146266471487756 5.686366163176705 8.039351371852515
4.01850267797546 3.7030386844015544 6.47643795660533
5.305189089626619 6.024151013424856 7.828832461731659
4.07427214196654 4.769983519727465 7.650106067764739
2.7249346162103087 3.543602106307484 6.3920231292245475
2.5662264676297224 3.0234332607840892 6.053572162506153
4.495248312470075 6.031276453493322 7.991815217764773
6.4232388733503205 5.996177490905742 8.716803850383402
5.800206247279386 8.445563891341966 10.358112697285774
3.231831842412537 7.646351381882711 8.733427629467132
5.407861708633962 5.598858392882632 7.802093386910533
7.587587681415561 6.272894278017708 8.975274707977855
6.291404438365324 8.259504442440821 10.59225660350258
2.942191963685369 6.870521417936061 8.356340076076265
4.252128442129157 6.018952005171351 8.349352208524918
6.706718668630586 6.7553382466143175 8.95402789250263
5.008467956489819 4.879604189415914 7.002888117330469
6.200952147536413 6.837405592283403 8.045166160682687
7.008591036067689 8.263256603377757 9.270696259111576
4.966402809322027 5.62847202391432 8.30614990206545
3.410324258916035 5.953027615295329 7.4358877946769635
2.4067903929813177 4.001909929406771 7.256750802572251
4.537574613170987 4.652081588159201 7.273353023244702
7.891018297456136 6.6613706357810205 7.875508146194994
5.354668720372348 5.354249035339827 7.250236566229838
3.7518137364798108 4.106123046609869 7.2076043089533
3.4913329008454763 4.537249036094239 7.608198933011227
4.712151263145485 6.247802801441407 7.831883145865509
2.736475837063816 4.915646221534955 7.426413360685716
4.591880878453025 4.584523561128991 7.306046684280049
6.937112330978912 5.842911047771046 7.208835081181054
3.1391825896402032 4.7112422110749685 7.328337267885858
2.5107828674771313 2.9622463868637183 6.008446527846338
3.3727385698479426 4.511369802982064 7.797437185641208
3.1757708233307986 4.270675315058508 7.034274124973268
3.0006935001013058 4.348962106697873 7.272678666606774
7.201980509371743 8.180735371038839 9.6636868276291
3.55123028058818 5.1228911539672355 8.07825751227205
7.227151878542258 8.064021766319863 10.157799369029084
4.730631871916684 5.105181262726709 8.071839202287464
6.720013798899988 6.8496188087761976 9.51385382705454
3.1193129928043954 4.183497832681977 7.492014756497118
4.2962345188274496 4.656335992221002 7.589360805888219
1.9093506774288065 3.107638052736538 6.1686795899804645
3.240167970434488 4.5912603604513285 7.712583934234726
4.692456937010378 5.771284610690452 7.4333421087617255
5.083345044900624 7.149908272918058 9.379372325344336
3.6261017601624426 4.958973694849738 7.847176189704541
2.2889673474215 3.6013173347478915 6.567123215680434
2.9234304201235166 3.893727477250449 6.845213840687488
4.2655717190081255 4.390575892827467 7.010984261788692
7.819210879264945 6.620771752619126 8.296581330242974
5.904899273355761 6.995260334441585 9.139267621579668
8.391737876329483 8.073833057482451 9.218057084672912
3.1340427145829706 4.071793588240466 6.834954491855343
6.039371312905215 6.847820446199261 8.656486287354195
6.422505150327082 6.3545438683432796 8.128550269047329
6.086951474173657 7.612957960252836 9.679330792465676
7.793776579863808 7.655891918502247 8.834071177201254
4.979067624947786 5.413982229241074 8.43408388165493
2.927181475300028 4.048018755361914 6.749234770154631
2.665416440242029 3.8838294029944493 6.6595940232471005
3.175663109187748 6.253267063997381 7.836719504937836
4.816802367878783 5.627780629489444 8.73740928729925
3.9080570433901154 4.3824677206294425 6.825482824755498
5.419590095678543 5.648203079729004 8.504018636653523
3.9609751278197867 4.898875140787333 7.537294345614049
4.984983517676728 4.87890483797014 6.955452085718358
6.885323680350389 6.46154141712684 7.631170886396624
9.189231731007325 10.471334422904315 11.531085629114756
5.046574816409352 6.8003547289184185 9.458733352838628
4.772267792901079 4.581079126465745 8.140487857689905
6.590371481753597 6.848730521750484 9.097760736617865
6.74790767274513 5.350789212548969 7.1510333558301165
7.916789967288272 8.040029008104629 9.895119835545213
6.042023206793545 5.246617622861514 7.314474786746102
8.027168647713227 6.902594803142158 8.941845704005196
8.282631826079296 7.77070577690559 8.485557972596618
3.506207305715952 4.988801839340104 8.09910448686934
6.835337699610035 6.586941848331122 8.582000156980763
5.051799248646609 6.642693726660258 9.51206304966615
2.00899273499736 3.696002260221951 6.661809268032609
5.892722572116002 4.945351494291902 7.3222263846973625
3.956215728902713 5.122982172146144 8.575735480853107
5.131451455556158 4.83234016075373 6.90479583128236
5.6527754447581975 5.048425066082275 7.266220897745194
9.438291571042683 8.193735790956351 9.538783185929336
2.792209384874496 5.7029686386322105 8.067097958831962
3.4400728834643663 4.151867354253111 7.587792458049513
5.725911715995002 6.836684726693036 8.263535672365776
2.770147946888851 4.078729370296141 6.809707600277348
5.434366311505829 6.013209476519905 8.433712564411891
4.021442298953916 4.940755154803163 6.96588270687768
3.7944449736197985 5.1366677655198085 8.056128475283062
4.530371318320608 5.678217729106561 7.380604841527545
5.325370130533942 4.983855182764436 8.550323772541566
7.1914575031151955 6.353984656190466 7.897667375695317
7.638606296200903 7.761156561773083 9.456101261637107
4.90776010988117 5.329216408375466 7.82113792052292
4.937764970138244 6.0583272397684 7.624922804827751
3.56101803782852 5.054009670185972 7.843096969959425
2.967742040592271 3.859557797454991 6.513662988538192
3.0220329819460128 5.567202115725122 7.795851403637763
5.941138979582298 6.496537838063215 8.106527187851592
8.43764789098514 7.8221405951636775 10.088547822866229
6.513349354769373 6.346280613297939 8.978814878744771
5.842191871804863 6.252033740733216 8.733787567930861
6.091955403088259 6.930037893263527 8.09947545785362
3.953353743497524 5.567435643725745 8.234194034047439
4.22216165017642 5.8314887462152365 8.490772029889616
5.467631502410571 5.691996307064637 8.416043090569286
5.68296928985747 6.137289366615476 9.404498999951791
3.4754795380447767 4.574185967133251 7.090745873635148
4.606922691590082 4.7761663805658765 7.349468364188429
4.225629785642754 6.498112958816719 8.115672322102084
3.12311977666599 5.637353157857048 7.568212206358808
6.90028458043182 5.7417947124225925 7.404763608973575
8.80687531128277 8.164041274611924 9.372553541219899
5.907890888685119 6.501913355845216 8.936646287271882
2.9715900982019097 4.328647275804237 6.914047178400969
4.471175145653496 7.981296659432764 9.359009396345302
2.83233679489458 5.0609691670164745 7.182978569737661
6.089412579218956 5.1903858563318055 7.235095219403729
3.564325893330831 4.3994225923141475 6.775445064683937
5.610677844040182 7.379165504574053 9.308016536939888
4.775594942499425 6.113122682938 8.764018828851366
3.7196072559044495 3.7625156769807737 6.942610213822241
2.608878047576794 3.8178298835920486 6.551623111635103
2.7807258847787573 5.322331758992351 7.322257100484833
5.273140575376529 6.148012842101203 7.734798928151346
3.4278769494037764 4.373184642265373 7.077301524791975
2.526970675315788 5.584672743776378 7.43173230162937
4.444018045412228 6.473341515732596 8.380799177212621
2.418953049740013 7.142088519410242 8.189201253029161
3.4151783302479393 7.19673001310916 8.430114397551506
6.392109723220731 6.144501657283305 9.033051963000105
2.9887615172801607 7.197921567155596 8.605821441090816
7.255529882101216 7.7510224897941455 10.42963137426301
6.50265708142047 8.175448355399636 9.992659127972207
6.8646206689011 7.405139715841676 10.407340627459146
4.1553255311816075 6.542390118414916 8.666240606163415
6.066859585976802 8.131399282433874 9.048624701033916
3.2657087608888755 5.488921051323784 7.242342486863413
4.690560256686769 5.544514000631024 7.943351386817257
2.9456691360182465 3.8263218957002856 6.540385883336193
5.144654591111696 5.593379944283249 8.675814037602049
3.2360661819523338 7.47444327658624 8.742024681089084
3.509234397961284 7.605239750009775 8.559048997887459
2.1903798794010245 4.39858540748808 6.634286606961635
2.2632369846905758 3.922332745459297 6.608764398042312
6.6772727838549875 6.220499934537924 8.804935806025423
6.1411568165977934 6.754760978303878 9.59614097292783
7.071018601035882 5.889449869407308 8.702166035544899
5.396213207848737 8.139254932766237 8.954441337820738
5.594490397966062 5.749353387532024 8.63451261370226
5.28449774704858 5.063582550646005 8.13870961975465
6.184660824755547 6.681008229281285 9.424483786803926
6.578605734447539 5.4299132637994445 8.083041252037205
6.8452529044222565 8.631163276917263 10.304787293067854
3.4238841057388023 6.925084410789793 8.251265581468948
3.0632573735766155 4.035865183082643 6.395175207179811
2.6942281776388532 3.7645514170731524 6.505682189857899
5.822399713893854 6.24020365946513 9.341067714743852
3.9287053961377647 7.176906560052286 8.423409440472323
5.952304202747308 7.74442880403014 9.910608140359953
4.268192822359155 5.528181568302972 8.070825726482694
3.7369535559862244 5.066938333906315 7.231453524138427
5.165168897477889 4.837859546899067 7.024707788940946
8.163609047542561 8.110124136716983 10.749553738497921
5.963917244656078 5.799107633528883 9.014457875193651
6.638375872054708 7.401379935182787 9.031112090532737
6.437930798350244 8.615535109489983 10.364596483550581
5.233039192205795 5.810046843927987 7.65913934338949
7.380835874503716 8.715817887729402 10.682675617573336
5.027407260942863 6.341806460627894 8.216308270794524
6.990958225295832 6.5146741137678985 9.34181507507723
6.581972227266155 5.257753925625001 7.4477617169810495
4.144325865186585 4.990222360032682 7.397131153427128
6.282381619857884 6.803045983688512 9.226436396825239
6.116435446980704 6.384397895464304 8.73848113296002
2.985018582798902 4.2199189338084055 6.636748638999938
4.912422244072137 6.78460600390614 8.720010085366814
5.221424598337239 6.624298505935215 8.706539322023547
4.129396945440991 6.0844840568483844 7.792071433116561
4.33300882617292 4.948446410537168 7.484455624551146
8.134149836384536 6.832324786397974 9.32925658006109
3.807760462624378 4.099171058065006 6.759860834230808
5.169594741859012 6.6383996393340405 8.838202334057046
5.081587572087272 5.043927798610402 8.030037184254411
3.5803499422703298 7.673228728246176 8.605362945186839
5.915608191821698 7.357313568673951 9.45466033916475
2.1959128363314857 3.2810207974771814 6.273419611096514
5.754546865791813 8.982169563151867 9.846547008198899
3.4392036936029027 3.872646622376008 6.718171303386882
7.103280788568012 8.301177735688622 9.80049034123987
5.824998126818995 5.218526683263129 7.760538234713491
6.962885447271897 6.717378187617054 9.450330192886824
5.861552510947393 8.299263910750355 9.833441079053934
3.365848606301554 3.393986176638692 6.3654895362742066
5.624670606637781 9.302138708726261 10.334544604149102
2.5003683583967153 4.377196116678852 6.781179201775426
3.866357617801592 4.532042736555479 7.55172185120308
4.864483410779999 4.541503704338204 7.4090912958701365
7.9717377079460405 9.286135639721607 11.442641233937742
6.58351221561945 7.9854195634563006 10.17866127314134
6.269097448430639 8.604939848199407 10.309008533125626
4.885808269426816 4.700765364547501 7.436217321899055
4.295848430390421 5.400440013554275 8.366952543971903
2.5377439941345807 4.299654182980548 7.330162248922132
6.00352751464017 8.56060669771621 10.262415561334215
6.693831097658892 8.347625672206345 10.974332460658125
5.648610902409678 8.492791911169613 9.099571220881085
4.365213001716215 6.60609158347964 8.368197931049977
2.631569770209199 3.3699556080815527 6.504464997423417
1.8599458290759314 3.2898977203431565 6.4004991308624
5.358162640986562 6.45389860076579 8.003698665776609
7.591849810806048 6.626345520999511 9.263276078571922
6.575656561470457 8.744020054152497 10.467991069823016
3.354863694067111 7.713961949292285 8.610531052227694
5.582203272358621 6.764064966152826 8.987814746729326
8.578268032649698 8.323703638793429 9.198931137752089
6.347833202006024 7.402442542586828 8.959411543399497
3.9029549283205998 4.633263759143012 7.716632591986105
3.3396210526327046 4.655763736905949 7.027075130280858
5.419222051211148 7.788177105585701 9.061159184853935
3.63376246319665 7.048055031709295 9.232604284230685
5.616416343879319 6.5393598547552 8.96398642129973
7.754199763211273 7.767266174810618 9.071223456954996
4.064095012218143 6.759904262825472 8.8816725916503
3.432595895292879 4.569532113563655 7.597121008400127
2.49645109391769 4.0673875052201796 6.89031276687822
4.321040081705388 5.368584629375296 8.360829418838398
4.030122635611067 5.915948608435451 8.803525516902894
7.825709514780009 9.633052010207324 10.751876611942073
4.410922808381901 6.444717898123963 9.402925389116842
7.482730389179755 8.60789365892123 10.531237147144388
4.3225999518901395 4.694871432213597 7.541372378969682
7.2250048402466795 8.020605216747407 10.454846986654715
2.611276225392313 3.724505644727377 6.536964477285919
3.9736579194768544 4.138903866006012 7.4071366264336485
2.3206330238563933 3.986823883426581 7.121852216284444
2.1929991942440172 4.738100212765672 7.036038822191977
5.724223191123872 8.065024490487517 9.44296987478466
4.921687290241886 7.578399850745993 8.649509616625433
4.6702729960268545 6.436349567318897 9.20861302112862
3.103396526528223 4.081981767870463 7.60340421625291
3.793591441343142 5.720175193530495 8.524940018405868
5.04997652742797 6.08411259356352 8.426936199868603
8.486951284244897 8.251561030944234 9.508180568420872
6.42401890062431 8.518385298442652 10.532501532794337
8.9913731525261 9.615756408494338 10.333554402788598
2.6385815618275617 3.4181633210865328 6.436913218767784
6.750026157922716 8.657791268371568 10.216334967328134
7.22418029715909 8.292760573313084 9.493973460494786
6.358414229983052 8.567342203845445 10.7910896584802
8.468522761017788 9.405414521630151 10.08221470447274
4.62095757277248 5.086563036617594 7.926627376243362
4.04680142907685 5.42727016358186 8.081078387615037
3.145152721268057 5.764290510495756 8.491574423101415
3.4242865988849527 7.39374766543941 8.579279781878371
4.3017826784349245 5.872355556098037 8.118735460550827
4.4047912513993355 5.411733420670594 8.213198159681157
5.7120135566117405 5.920443965281621 9.060610008357852
4.617254815229656 6.638346849218207 9.031836599964297
5.883658850309261 6.8217346070278655 8.679737090368118
7.6853970968018865 8.382172196819116 9.329214881524072
9.712418423173657 11.694942627788468 12.461776201893052
4.544973271986208 7.409520431171056 9.221133952610947
4.04545122016421 4.46918872952771 7.501528444013831
7.188732313856952 7.885610308591683 10.23133360317661
7.5404534191581645 7.0664926826925365 8.496689256388146
8.444681101314968 9.048608986795474 10.85108969987829
6.8425597411549965 6.91170094807432 8.893397672832553
8.623261959886563 8.22695626744076 9.989347990825348
8.975500005244884 9.583855813185265 9.786651321282841
3.855167619032471 6.436119313811263 9.497534548781505
7.530714139328225 8.263515177304853 9.977531788788625
4.406072938539348 6.882819101172137 9.261760575441622
2.7178098006944826 5.527075443685395 8.291470931842307
6.706285390134459 6.242500441957174 8.098663450612314
3.214971686885479 5.372702023550413 7.982666818080116
6.075152352523416 6.849413573383003 8.703587401941915
6.4904416466711465 6.590030703576705 8.400291609370385
10.051077708252375 9.575298320734237 10.556643197030091
2.797753188534833 6.915124907163235 9.188860444284616
2.5484544753922074 3.8741244347847785 6.845759670281694
6.527328514176387 8.881207706501106 10.056161863602323
2.8818158237645823 3.7536628332604702 7.355742886099245
5.928659249756885 7.184976999708348 9.750252616253837
5.086491174063286 7.123597204019642 8.734285495140998
3.134332075018604 4.374594502876751 6.897351824940297
5.495777360676398 7.900718753231964 9.29293529132879
4.733002285361043 4.52335928880923 7.7085362664271075
7.92000769009568 8.129728803023342 9.234697475667327
8.14540407164322 9.071427627951365 10.622806828929662
5.083539985375786 5.560875107035245 8.518705501487469
5.82286134184065 8.183727834026092 9.43668997709744
3.427916723497579 4.312804120728882 7.6591047583622025
3.9076721520351896 5.91501934031812 8.320625779439467
2.74185159197314 6.391370508161744 7.711949974717911
6.686426814233496 8.371829252074317 9.680988324512027
8.980135819432085 8.606528491902822 10.763706629363206
7.050777899523177 7.313410192407119 9.739758954512764
6.290156602080311 7.255270835878237 9.80643686195396
6.945390381675829 8.967887339989272 9.8503936773573
3.754000511793343 5.78526588368636 7.379122637460088
5.255228850927096 7.894330072971073 10.165370114646342
6.00049624915558 6.41543851497421 9.242612603239202
5.456481247993775 5.667485620369564 8.437367976865941
3.202776306026614 4.655703708771358 7.99471820823732
5.406507296675281 6.338850691284901 8.71370495223733
5.191219700804496 8.556044053325483 9.778802777943202
4.1948268378044835 7.7816391429176495 9.459259955958663
7.708645537476848 7.446244785472469 8.82155134728562
9.43950103162253 9.697543421842457 10.460316656310404
6.273936494357561 7.113615890851159 9.771257883649698
4.0157516840340355 5.57758817933157 8.320355792859246
5.014419187270713 4.607943926660199 7.267303078378008
2.794174906205026 3.466005967851888 6.567461905811638
6.630199959657514 6.691693554858186 9.355691387226598
5.878356675838631 6.634838012649608 9.464619834223871
4.435050908258216 6.120383376966448 8.528645643877661
3.837353757400236 4.081908680930859 7.0797520514723296
1.9107287783167393 2.9616272515921924 6.224871201371325
3.7352087963836413 3.5213028020422295 6.255322678778118
4.470934840160221 4.781752814486652 7.810756774777119
3.008456422224955 3.9742154148578903 6.744888077746106
5.786712720235894 6.46412806572132 8.715536282157883
2.5543361653986283 4.478435487775679 6.857533591456444
3.425391569466811 4.130418282973435 6.7511274513475055
6.542535226422686 7.905286413016732 10.461203139428838
3.164864996157177 4.431193465276813 7.0839091232906295
7.94494313118251 9.053064431900921 11.650608082170946
7.585175781915229 7.7367450143337475 10.324774940384346
7.158596713975762 7.69416559932476 10.948288654384534
5.3789070199943145 6.413028070952681 9.070987308080984
7.033162193924408 6.792116415124491 8.370437594375439
4.472815607992349 4.9678804304900765 7.3173535440641135
6.092656969276411 6.535060117623977 8.836230550241675
2.0942459649529037 3.7723418248141773 6.6807611442638155
6.169123380718331 8.16252873305584 10.655855922933457
2.813319826467592 4.180934842808405 6.727755255439873
4.114750340598014 5.337143161713933 7.417655067219964
3.4054103465794636 3.7735487732087987 6.650867172159544
2.369939740458954 3.7325300741968057 6.642226857984171
6.055560324943873 5.904530463989035 8.94847565464226
6.637149194866458 7.391291749818531 10.361819817174062
6.793792372210393 7.576053030285992 9.971353902026838
6.548925832430121 6.885598680105544 8.59735965204041
5.718718689891654 6.460917573446798 9.401985534581177
4.83011837620354 5.715079989669163 8.742776407723902
7.152481141340984 8.38239801988821 10.989257806411908
6.195905972282707 6.696374463645614 9.190049640048473
7.958087467907182 8.152896567814032 10.62655935713957
3.815900326278136 4.784691789610726 7.416257526724079
4.129014394326502 4.0439122028709535 6.66877328325776
4.254891691085693 6.576775467773331 8.29137762936142
6.967225810982905 7.482909281873675 10.439647545002627
4.457372381972964 5.470221846506345 7.821992393993633
6.5724069097986 7.2673934271891945 10.12992702756737
4.856395644660591 5.098234149441891 8.213890601520585
3.64990629331077 3.9139066772759397 7.0643920374171065
4.230475365079418 4.384722436437699 6.938827169469441
8.178370519009073 10.180967414128297 12.330129131496372
7.239965890536032 7.995482239672301 10.780994791300415
7.800620611225946 6.439119713384289 8.343093264430113
6.334518119054355 7.094059896188636 9.896653676043762
4.32012053718978 4.1221450693580834 7.164901684681231
7.316986464201738 8.234223638745592 10.814564519346497
4.538277801610987 4.834361096487766 7.893143738101821
6.724809553781297 6.753806590800799 9.668288767037826
5.618976845721512 5.949048628691692 8.11386783334984
5.439285309344296 5.120935888061019 7.473786807674145
5.93567599605415 6.1834863711629815 9.210779523005485
7.358126913616078 7.594436532029933 9.547333607038286
4.484691703207198 4.370102606435297 7.214637272999509
4.2309147308025565 4.6611418407253185 7.967053743797041
6.601421979792671 6.359764354247649 8.829718318130675
3.244413043845989 3.544012372183907 6.761827046140942
4.186743689212574 4.795899667444443 7.856681440206309
7.5319917749100975 7.31099535462164 9.88945231842803
5.365554824103774 6.046215956299265 8.22444580639123
6.303990436102942 6.556937970581522 9.179359267356697
5.174444018440906 6.294333089225149 9.01244309595412
4.572973379683236 6.064638527473157 7.94801205834072
6.5868684857371615 7.025196560678279 9.77334809833539
2.000232794277701 3.77866467493951 6.640198926919191
6.922751561877181 7.62441147555224 9.62419333410966
3.4675825335413752 4.4823804310472495 7.373592067532532
8.078985978720242 7.0286527631205065 9.142706882295816
5.248455437797758 5.282919797686505 8.182711558533986
7.20438007896988 7.8353474737614475 10.590606116322816
6.605851926976975 7.221561260981647 9.819489284121014
3.6432360372543724 4.881438350325337 7.504937082721094
6.326752699655517 7.606522714831914 9.634101855090856
2.791119063226782 3.6094373031535407 6.582843048196533
5.313563045541024 6.786634648682082 9.221826658060728
5.014241053368742 5.637535388021394 8.468153137178419
7.683071880131755 8.28609655111178 11.292660256475989
6.585389982746569 6.976168946880384 10.049198055949745
6.441806088943975 7.1802074584716795 10.021210175545217
4.488341592047843 5.689050685677658 8.322945379361558
5.361410720543125 6.894076820975924 9.484376294464525
2.6732519989070607 3.8365295251801395 7.031826834819577
6.172886742201056 6.853426100710703 9.70770287049964
7.528166817591382 8.401091778029075 11.423072942894102
6.6175100483188825 6.953443616923867 8.679740536021727
4.314624510123319 4.728883411120718 7.83437612631589
3.2986053231425947 5.2746435451753 7.71168528143996
3.1099374983817065 4.451015314113976 7.211558858940751
4.068858075501538 4.005232974186704 6.902874466263706
7.0943908455557665 7.336204578731946 9.852640388545495
7.151753066504549 7.994824832376474 10.617385510322347
3.652416123672611 5.100621107091316 7.61550424314669
3.7332365701533794 3.468673543514831 6.3883546155934265
8.548972349426634 7.643859195516262 9.16894612177285
7.584825792076695 6.836633544992016 8.356895672837487
5.019003425988133 5.118621593251031 7.169149650410812
7.4601397516844665 5.407610179471792 7.720119908018091
5.115455962846609 4.803046186452543 7.17202179553257
2.434884017308625 3.7290129252093496 6.730859323901461
6.609146882659414 5.12060507128468 7.386126649465198
6.61108308705846 5.993835722164534 7.168834005362487
8.889480590849097 7.7848749137588475 9.335320709367641
6.068371259122189 6.469158792051051 7.6975983713387635
7.434390340788373 6.880917999688341 8.274552245565323
5.316132513546884 5.886498161028643 8.272199932144106
7.054720428001257 6.734391284548651 8.588100178385739
7.53999052367405 7.464275871314712 9.539671053541772
9.236094850135391 8.368626716250628 9.790498072855991
6.78424194698576 6.808950154876628 9.299072516798509
7.454038456961793 7.1515131374140175 8.710846125980918
10.740058083604715 9.224759891830095 9.873452296849036
7.90209472745127 6.64738809469264 7.685457122742205
9.151982819910023 7.684919992471641 9.275596332356379
4.319030988351535 3.991558537750849 6.823787715801329
6.927943709979124 7.202665688766549 9.259918792746118
6.961304044829024 6.893931070126722 8.685484291931893
7.953358023325888 7.895896179782008 8.53894401359383
7.030304880442205 5.476764431775296 7.431994980733241
5.127004245602258 4.620797342251901 6.380467918821757
3.707374901837427 4.448734678600067 7.311609502294004
6.918358789193342 6.466186626913227 8.947468158957768
4.328501091944722 5.369093074657007 7.903735415606865
9.71211637577014 8.804097463678366 9.394794948410318
5.464114664215717 5.14627148476818 7.960269292987358
3.858035851296282 4.713715665860904 7.157409191683617
7.425011346291866 7.125896978038897 9.467152652899705
3.850050758246775 4.604273091539587 7.179012974287441
9.75355851825013 8.924872768499476 10.233761368839476
6.308471760342023 6.196829091621817 7.661703890922299
7.7393835016597 5.779011311365621 7.665264538832879
7.413581470967327 6.749477059620252 8.483005883009966
8.293542782866803 7.238292785154961 9.448373374841768
6.002300397200286 6.37948850344842 7.686943532508654
6.987858790257251 6.96275792346901 8.655284842750902
6.180983240654197 5.213584763576103 7.419756494723321
4.24896516226955 4.0029955843188425 6.859532831303909
2.0215973092193735 2.767525192522108 6.253865087332514
6.057744643006203 7.800958854489129 10.042886237005014
8.608878870129008 7.417613388419076 9.790645214325094
11.135803233060193 8.636006769331098 10.009431143879608
5.888477299656441 6.728864570716079 8.945784475331248
2.4639657091654388 3.6163577143167798 6.49959066124319
5.934232690002311 6.958031887047469 9.143330810530186
3.7781437787142704 4.472014165352575 7.044058086657758
4.58855581697246 5.257165170702408 8.090888655057304
1.8545248213457508 3.403811893547067 6.385006980288682
9.14384955507258 6.8616878082682575 8.636500983768213
4.903498906864671 5.205227769826334 7.876135659947564
10.761679488254149 8.801990063003359 10.567172783148646
7.726076721278187 5.675713447695772 7.544523336651546
3.6164012306318423 4.844422919532041 6.906409029618291
9.592310398006115 7.792866658188736 9.56520753914715
3.995232639724363 4.475602800994455 6.936397113909321
3.902745224895311 4.155272287911052 6.405721990461213
4.229516986817445 4.855864478876842 7.594635641674219
8.58291753676892 6.604856354546236 8.406259907307904
8.408532577254945 7.442666221038946 8.828610829140434
5.0428603800741785 5.04117372688997 7.622651447848508
6.984057431300569 7.410919624883785 8.01628366443243
7.164352730115334 6.740994243916592 8.670033739011785
4.885950881863101 4.548534238320566 6.779946962509867
9.492934256336696 9.161640380537637 9.858001496405334
4.621553216821821 4.106130538211457 6.827810157620454
11.588277861653209 9.449546269761203 10.815520370442075
3.0553990248740988 3.4948946697594283 6.556573927172591
5.893374482021342 6.018183126899682 8.620957156110242
7.3671210461539 7.483189323392628 8.950337134227555
4.413681442075924 4.088469614354852 6.998620968263953
8.350626092662758 8.914403668749197 9.31825355233645
6.236466863023489 5.270097933346016 7.030915655991751
7.492715535238963 6.8031560933322615 8.695371172870635
4.435591445999265 4.2213436546176535 7.173776565434177
6.080982757867465 7.252871093865769 9.666637560392626
6.122921704435096 6.385631572701962 8.38791174259156
6.698189876616239 7.283260653411708 8.989265254872034
3.6723599206015423 4.266270214032971 6.943039874825445
6.907818014489268 6.718180332745209 8.424603834777699
6.535169478096062 5.257683267388933 8.250529252659362
6.519083963425343 7.152304337120909 8.715045873134077
8.199704145959094 8.207968687902767 10.193828161094741
9.157544171902437 8.464814621837826 8.885038746508938
5.137289759036992 5.2178002364339235 7.373242809192863
5.21762276886398 4.798379641515602 7.45989561101545
6.266302880006634 4.746450991249978 7.378544953569214
2.313051329741921 3.8141638025881432 6.733456877456039
4.229103643467334 4.943726292208429 7.628529227134857
7.45340875196842 7.803676136917067 9.4633725969132
6.258235842987558 6.863370722856524 8.210893814345617
6.731824706469772 6.6746301367465 8.846235224639786
5.796192830193314 6.318599389583433 8.677976386415505
3.414903001019731 4.872175385077215 7.227534217539611
4.78578818414535 3.9346159540163637 6.759006178030726
2.5267060290797807 3.2877416512597235 6.333055704268227
3.1639764766639287 3.8102105816127954 6.614878418540893
4.212410682683551 3.83284062307577 6.733228662971065
4.22954627500852 4.860893995769642 7.003094878224875
6.7161447549386075 6.7430159544769825 8.673777569684827
3.394190002342576 5.062031029377026 6.862278785221972
4.890758377874578 5.408963832989136 7.221585030340304
5.019413204570382 6.157195804511958 8.780486475336646
4.497042258078094 5.33200478772781 7.689196304324349
6.955813799987627 7.610697743209401 10.169016438762519
7.5733807127323125 7.505953212045502 9.582858137449026
6.1101465181672046 6.596359831920489 9.673363639819192
5.4725104543266125 6.350386075819057 8.551083316170267
8.38017403584364 7.886191945886846 9.057511959979298
5.429030200854827 5.375254206439563 6.947754273390028
6.9728510485863415 6.7308963731385045 8.784918635551849
2.2490733962633063 3.241790001979722 6.164454103996834
5.777498052706742 7.155810658390739 9.63463946148065
4.436501311320848 5.486804456852922 7.752158998792269
5.485542659862971 6.6384699603527055 8.002295013752438
4.356841362050366 3.8570885653725635 6.3125161807954635
3.053399670157257 3.876346937368939 6.54599757167831
4.64115527772651 4.709617890782386 7.592915363188214
5.803830055260469 6.138861170816293 9.077662494712149
5.201556430158161 5.921301849191488 8.443761456653922
7.378385308966841 7.458576681935734 8.513059129337826
4.555987775634242 4.957245170080083 7.984711841849497
3.470902293511168 4.718427956757093 7.548930069461937
6.348506874075407 6.820129145634728 9.34149420497036
4.521729012221462 5.112880349202789 7.779572866436156
8.026948569904821 7.974315321471648 9.853144292470457
3.83709984674337 4.871180696669962 6.847888789866456
5.368375578532176 4.577952402948617 6.8476732195080325
5.128523210661793 6.189186612426047 8.099829817293024
6.780734198046237 6.668890218338495 9.401728862998107
3.980153090400581 5.224062625984605 7.1724010323338625
5.91131113830402 6.56483040257398 9.009799526830342
4.329576140089615 4.1241310062471515 6.730689193859897
2.4455088672961334 3.007414642647254 6.127350850399978
2.692196324736493 3.115689634973991 6.030962202588222
6.716269057919868 8.372129094164121 10.664154655971918
7.1292078398452166 6.941619949861059 9.559343680308308
8.892242220481098 7.262863913807936 8.974859370611403
5.35699896164392 6.332982326414744 8.866969230900738
2.7645988862318496 3.411831878617258 6.458068936618713
5.838459911669159 6.8138377047438246 9.217396242115198
3.0580355551266583 4.019232332806504 7.00159406899089
5.2418947492025785 5.436961176934623 8.507578989456109
4.131235412493925 4.593219003356693 7.090003702924755
6.61855261559056 5.4068012186272245 7.7313434655053594
4.621038825348653 5.040634592230134 8.074233896960228
8.548524813430593 7.80058585141175 9.753499522835012
5.128112585139479 4.130283993063162 6.613801393827573
2.913830382110971 4.242514594470225 7.046548060991219
7.405914893308978 6.52491164938251 8.632828924108901
2.473749629192845 3.679035543488652 6.471131446767442
2.541132988755622 3.5975537277393945 6.77526131115357
5.901473910739964 5.6286939905728115 8.49121674801971
6.176632846410339 5.617792644155707 7.649350555798265
6.5088645617027545 6.561124297626189 8.601686172095642
3.9851919109113796 4.810570423719854 7.596240989979113
4.684394469782074 6.205431727626243 7.377892833564137
5.9078141189547475 6.027802182399716 8.521369872521682
2.3810256912023875 3.6475152700188467 6.391428032219888
7.398912680464875 7.956935720339597 9.098200114514265
2.57948870608544 3.37999436538102 6.359603067397537
9.351259221399896 8.15856571254207 9.952086153036237
3.5885339699182865 3.800404309000955 6.888722807298079
5.82229361242489 6.072920410760188 8.838305634009615
5.983436471448322 6.794771879200404 8.872005981193801
2.5523835267124086 3.5788817931310017 6.4970995790048
6.527204473208699 8.021627224017076 9.351285816117349
3.832347371983105 4.1754553361993 6.576116295904989
5.511317281147673 6.2743373729821625 8.528120973439558
3.5482733032420617 3.9238296296144997 6.947757733517562
6.41660007616144 7.348518435908587 10.048323350588904
5.4822520676677655 6.108638367237729 8.800992116447706
5.692280684758144 6.6483859752958745 8.887339864562552
3.061943044568184 4.298453603457199 6.988058122000187
5.307951625604544 6.365788610881163 8.5694241252504
3.9341181720643545 3.9380467519077915 7.330426122336026
5.441853230181943 6.526619621699993 8.871800841231428
7.060371692516227 7.774886494724539 10.378782257884096
7.0303498014016235 7.178244858038331 8.126783151646993
3.5166107514647145 4.353159339200861 7.000939277104316
2.719592316030928 3.895460386176433 6.65948908268186
3.707126142685656 3.6505542348040154 6.539880869287737
2.9255911690563057 3.736696085982115 6.601463105773889
5.446338783901208 5.575747446270561 8.274320461544878
6.391294634895633 7.269830404408603 9.486218980082455
3.877118106573376 5.6188415842338175 7.369173242834997
2.6360061343666232 4.002420770602506 6.661630631350383
5.168819322257119 6.82915197801279 8.319790567975852
5.317096712646795 6.684325576694089 9.639238471484358
6.676337857640684 6.356573705802317 9.28037930880646
8.01179210274176 7.299884423429975 9.16853018302614
3.678103151813749 5.197138871405412 7.78960948331692
5.091359202760104 5.174242682365643 8.299659353312304
4.998092719485796 5.454218489801059 8.684126359821086
5.482022279598624 5.74210274280045 8.983782343317829
5.66282452544093 6.170732479858132 9.40202518061585
6.549808356762209 7.7547689965727695 9.031667444608486
6.141614162331786 6.727438033644489 10.352069127637813
5.5846801844992005 6.439348083894382 8.423529275579417
2.241650376854867 3.2254103540512906 6.519435423119988
5.498436366152623 5.641797596387457 8.287704131167098
3.5177557147791583 4.117976976577059 7.206409095108819
5.9141097299784935 5.990202274860846 9.446652823374869
4.412989056461539 4.731690686904468 7.832228262572571
4.712962695416542 5.659727696501222 8.50399725468577
6.38262673838173 7.337881775910941 9.342707120849399
4.496960930645717 6.9902139216686825 8.567095723519147
6.188905033473305 6.67104263262952 10.081054308945438
5.019932429094851 5.292818280029392 8.326221218149207
5.540166285138901 5.739306260580284 8.99172553105866
6.406217738694074 6.226227055663582 8.824490298330213
7.846290724973564 6.66123564240646 8.259023703210493
4.622087327880876 6.073941913515791 8.114480832229356
8.220615318517181 7.9108870236372875 8.875097609221802
4.013232065572784 4.076236950062678 7.057737458004139
5.379726300753902 6.520326493259443 8.166924765241255
6.746691829417941 6.873668715594435 8.466603887824407
4.474882517556398 6.387361260866135 8.505238515212797
7.696556007023525 7.7533619266167255 8.680354219817303
2.6722414992662102 3.3663227677435223 6.560961664697364
4.059369368599783 4.556675043443372 7.6182629585602
5.35959095830609 5.982725616935488 8.975597296934613
5.52199608207176 7.549603614264246 9.399873107337967
3.1350732338914917 4.549383021651377 7.263085293816437
4.900056592003434 4.404636580123731 7.503346430071665
3.8788579352001316 4.152610161855863 7.41427193538531
3.911677125602278 4.927055830478585 7.703586082261346
5.698821343113934 5.758957489353237 8.224224680597006
7.647403385601735 7.453322439066397 8.877434849137405
8.489406304903335 9.796227996914375 10.52965803789562
3.56876714180563 6.314881202363345 8.427536979629334
5.738416273910562 5.702736249621849 9.383442479448203
5.64777495417993 5.779967901855165 8.2534015815024
7.411786238464329 6.063050547406354 8.058223641224668
6.9462871651259555 6.748579387128825 8.682112182833626
6.26917998479691 5.405340930341911 7.637792231399937
7.681971193790815 6.490837548714791 8.423567030780466
8.687054533172054 8.458446065073481 9.215590928685112
5.818927139636495 6.689043379878024 10.280348395111737
6.425409975635883 6.22334732907825 8.174669870829874
6.547679487378508 7.866690972662297 11.227445235254473
4.186314173482075 5.007513332960225 8.201462165078972
6.414291063184249 5.452706702283394 7.912850586002366
4.899131063620422 5.911529780410381 9.507393422835818
6.197903569426478 5.986206803296996 8.148369534283697
6.24386839368226 5.533099492095156 7.853763014463663
9.239641071848546 7.9179688683766845 9.165161809738178
4.567870190326616 6.871788821647619 9.542116227002966
3.2996831644068028 4.085851194639051 7.0852474656188225
5.455687492387799 6.908938294401025 8.16181663473438
4.099879766962132 4.379785453928446 7.614078817578726
3.6864306805818323 4.64510711362593 7.416060535227191
5.934544738415916 6.729527731314936 8.744592813037585
3.179600498624195 4.582969120286106 7.494578250172798
5.549512450151645 6.697382699414632 8.491493657414326
6.579397518874464 6.121635459739744 9.701800012797074
7.441183852743315 6.791095721033212 8.358537097618893
6.624795543968 6.820905443882208 8.437711039951845
3.154493130510916 3.5341432350657542 6.432713742437876
5.867755190274241 7.0164258797674215 8.865250954500805
2.7745671095520614 4.330627471244453 7.257097789642043
5.426589617670226 5.900410940250308 8.593190042330138
3.6763567642104125 6.061263012635973 7.69446031595242
5.88710044438462 6.783001990164723 8.395642106404976
7.5834306078039555 6.474634846795229 8.804217909520624
5.4761917935161355 5.215294227371822 7.941720113181532
4.676413814503836 5.015045024940341 7.617557460472655
6.496807338176887 7.580031249916402 8.650696556106434
4.287084548976523 5.935748391736738 8.01387296621992
6.6944568187588525 7.768565454976076 10.935422843220616
4.304770189695349 4.622667854059593 7.599687517370198
3.5638922674955658 4.242917567440434 7.396832471542532
3.2957076146568114 3.9015412729184162 7.0404596744007595
4.7796576349888005 4.904091434448306 7.684931576815927
5.612260460896727 7.582362879173873 9.458745780505094
5.2428542962884155 7.0991695994814865 9.523862088714791
7.671965643997422 6.628394465186167 8.460239092167763
8.533096435308893 7.916350346030552 8.966491821584265
3.9028702167131257 4.499571118303692 7.245816636920065
4.234732132941767 4.893993119427473 7.835379052943181
3.8555862203663978 5.042370684902496 7.525815542628905
4.798191138464817 6.245736452401484 9.371324043217493
5.958222099319785 6.557901218276813 9.522448189032994
7.167778525352331 7.304569868385085 9.291355839099948
2.9967882799494068 4.9889562811781 7.825851091723629
4.3459447082620475 4.916220737731228 8.175150770208012
4.477274514883042 4.950993253360598 8.077589422973121
4.930027591895445 6.647052432295595 9.35587396744827
5.34129250006017 7.024868785961042 9.769450501429928
5.586836442077491 6.4890878273329164 8.327501380045806
5.679384339114338 7.564497872957386 10.574955094596673
4.921708742766543 5.624585206052512 7.963837524277145
3.217431097743464 4.320313233392555 6.766384271058923
4.8400268130286594 5.441662815539101 8.203787304530323
2.2605203053540737 3.538419413886785 6.554709271240538
6.221655799005365 6.5035324881857965 9.363598561439662
3.7624748984790095 4.113988130186064 7.481376814527336
4.250563230938901 4.378747038318729 7.5465258016651
5.519651628623088 6.593379749173374 9.090040924991147
2.882190018986003 4.558593909678296 6.754425036633155
5.818288627602311 7.669175104526653 10.529944381359977
4.735417403606477 6.052662062509156 8.755181413711828
4.86877699089944 5.5098971553088 8.861618164570945
5.388118736644739 5.305175139484061 8.439033708756318
6.889617768305918 6.118471612888793 7.783228966776962
4.094907394566938 5.877788253839788 8.368887541726728
7.1440899024700135 6.613183407326112 8.020166674067037
4.498867650451355 5.35105782679755 7.518802055687285
4.565135912484838 5.984028778896946 8.24781706151533
5.64783325191021 5.799774457995435 7.765206783800624
3.905272978144007 5.7359982453109915 8.478792324735835
6.697901237711652 6.629333750079564 8.122026789427899
3.8640656054427187 4.925299149455937 7.082376228363777
3.6085670990441234 5.791240693802672 8.350480185989332
4.751413688173968 5.177979282788052 8.729850433166904
4.456973472017067 5.788626237693534 8.518304123265795
2.552793181246374 3.596707362748734 6.770548744514468
4.040500769467862 5.643767949575473 8.150772030477938
3.211580509892483 4.355080473609916 7.305433961982074
3.2167067749497535 4.9788356066879516 7.752838658025592
4.786652394778549 5.936914190091396 8.40815379367237
6.689565953172015 6.915092880208415 8.813753852079445
7.5604689351335645 8.386125095702983 9.707137107008077
2.9335895168142705 4.732781852303419 7.576096017568915
6.179090259474254 6.058188919649245 8.990658580750125
5.073101963103539 6.94791232892789 9.196418945458465
6.474999541499354 6.245386834597574 8.338270429929956
6.278524379165619 7.322201015870959 9.22247777683725
5.337406939158732 5.902655712597886 8.129679283977625
6.704348338231476 5.830328066437007 8.043260430299682
7.729495984815547 7.302258425098339 8.374044823456135
5.615441621728211 6.398896225616946 10.093234395451146
5.6311858344844445 6.263608502647415 8.409757332616193
6.49832945360953 6.789965556795434 10.218953238987352
3.7350865070028334 4.693473727473766 8.092868344890785
5.459337059039951 5.834618807077591 7.938320807827973
4.884583578877081 6.074589155001872 8.986403872959247
5.361130787291222 6.381228439578325 8.562045620886712
5.1635520453070685 4.942349906539338 7.499489667022592
8.303135461688505 6.997829144080363 8.440722416000348
4.086622750340056 5.468152778890053 8.78086532512891
2.5025332310221913 3.26770687581486 6.483839008308044
4.524316208969229 6.131732843423816 8.156043703905356
3.198293909221292 5.193724906586473 7.924503344904651
3.6195013016190463 5.456355607871933 7.981565468761431
5.023253062105387 5.7922379601571725 8.471188031400622
3.8369383529498218 6.159655653761777 7.731098086181793
4.555666568460693 5.907594348889437 8.284787632452343
6.985435611568246 6.792940449577656 9.709001026552446
6.4101373917823885 6.027669113843336 7.997994632783401
5.797058702248393 6.340103163982011 8.47272611411345
3.032066457990365 5.222801166319566 7.541034840430943
4.796423076297429 6.15102022498269 8.541337398430182
2.695711582807145 5.353952286834197 7.3199647136240085
4.632937455357957 5.150664753205033 8.348440484484913
2.3170429285981284 3.975588245946283 6.6989400170123945
4.859053718551136 5.907583834577237 8.157937010093775
6.8654033757174275 7.191253512153857 9.195635278341681
4.846781610954336 5.86129569511638 8.249504523091812
4.211820255368676 6.417213776812625 8.596084976454446
5.473061059403904 6.5330437668963555 8.34279668694471
2.484423366505184 3.4701675466857673 6.309695733862816
6.078589991394994 7.284145123317695 10.61550476982639
3.9077488151804958 5.969688367810156 8.305496854918443
3.063670818383325 3.995347154096609 6.863433806197085
3.8368211150094282 5.63589689227207 7.869843073481181
4.031706998784481 5.8064220241608036 8.230666456497433
4.611549611753761 6.646742012471398 8.9965343099408
4.523409486170565 6.266677006595002 9.071451234232416
6.803322358311066 6.935562327452008 8.789714003781048
7.615327108877231 7.035932876597868 8.378302348551243
3.8661484053435897 5.96202196341283 8.303737153874168
3.7338114954074575 6.47350582035416 8.653712889344511
4.806871028715591 5.294754381762747 7.938800199898141
4.365771001918624 6.211511345376086 8.473734195282976
4.904056441348093 6.556422188644123 8.433417694417402
3.012599449930191 4.335599079712664 6.786679218704402
4.231838956312487 5.826887819709396 7.733673779202506
5.963181001921211 6.865775029591694 9.167395757326512
4.162484519373586 7.627507339407407 8.768107264955683
5.443111853970216 7.914804665968724 9.372636168294072
3.4756828506499513 4.1326642853922495 6.821836527690431
5.260922780822433 8.170830565822762 9.965982650919154
4.776298587638897 5.795231497249877 8.087590834621249
5.933712386369014 7.3991726978490355 8.971718109675763
4.207414875881274 5.726557711351078 8.427101990438148
3.9816719110097107 6.102006926998031 8.240932475871828
8.04758131483892 8.870213688221718 10.277018478041272
4.831672305330737 5.5825617474107325 7.535460937319097
6.087229713491062 5.912548790552705 8.652247966988803
3.6223418533136647 4.585904465130992 7.4633245897932134
3.516422272564384 4.082445854480955 7.501753393262037
5.429427328393893 8.396831644487756 10.05994900839707
5.4697445922766175 8.063337776472611 9.142455949952293
4.495083576287735 5.371825618062544 7.7121661926593115
3.848134869988561 4.682652769273277 7.453263509329348
4.442874167066281 5.049642593062387 7.454576476801586
3.867211598543511 5.276345664395563 7.845800031283303
4.494044743267264 4.191545525757202 6.774086924720275
6.626639437442257 8.30550312023911 9.178841025971426
2.973350968179039 4.3668292868685326 7.093660783236959
3.124821664397178 4.026578737609551 6.88517250851573
4.159948411754308 5.154600588688821 7.566135421131438
4.0254545212935335 3.993458175843001 6.577653599402983
6.525496185690074 7.994702885936761 9.37965433355314
3.439167495624155 6.861519282022828 8.014504435312796
5.17175651952806 5.023784005132683 7.684130772309543
4.556410110049279 4.590987055755531 7.678317109669992
4.885883710187235 5.141755296282089 8.12897830556039
3.3787171270802845 6.98344519701164 8.070984527461862
3.7394265570115612 6.254720210388679 8.017269805612656
2.994039546389889 4.939584055250695 7.123106211083546
2.4764082121103903 5.315936189454201 7.408951603330019
4.016337496902684 4.978693599597035 7.214395423639636
5.4381838452645335 6.061855270528247 8.412379372646093
5.140839423057723 4.677525251037495 7.983160656267338
8.249107723326432 8.108770779437585 9.956965546332059
4.052984184961482 7.634906421700101 9.042418952722908
3.863731518094006 5.731748897409689 7.5276845832625
4.676434157360345 7.345780638134593 8.924535231971118
2.8641111505033394 5.796754945361885 7.521859972248582
4.317151451746211 4.941595679297855 7.52031107262611
5.0669975129275215 4.6575575830691305 6.836806183329561
6.397589071714334 6.433676219916945 9.02617404088182
3.7746423673868206 5.614143390679873 7.812300269935227
8.053105756691936 7.393430194452394 10.183754334561621
4.4966662808793565 4.814444317454715 7.203634525849571
3.123800119336412 6.15997618180058 7.631238977659612
6.643635848533293 7.37274191045933 9.490607775170659
3.414500800531389 6.1532067188365716 7.966955784671039
2.410502594273547 4.1778415728780995 6.541089370714081
5.75339607688424 5.1900105596256125 7.558366820259095
5.342891177317967 4.729902461138705 7.46902446030962
4.9868278025549895 5.938171246374359 8.120424687905945
2.6233776114983276 3.87694271606661 6.633074726921355
3.772767284572412 7.416600445070862 8.176866661230589
4.051650683452909 6.255386717196182 7.8743937410015326
3.385773622993908 4.227467672805373 7.204996458558291
6.34930331510443 8.968980813194914 9.626609070393403
2.418643284104602 3.8792296244993545 6.721306417201185
8.928255079525638 9.131026283381805 11.009640867165775
3.6239872694344393 4.213084403042662 6.635324530980236
4.154728587430067 5.05288218242392 7.527731232830684
4.212756062738493 7.4737034652054195 8.500020866056031
2.285161790414296 3.7794220871209503 6.704672544038575
5.103353456735934 8.552108075919792 9.093991853672243
4.160500851575397 4.9278789230813524 7.465579536829896
3.8773832008725204 4.04980479719266 7.203621791485515
2.2937230756607505 3.6876235323337068 6.5910636464578936
5.315466350127458 7.852790889280402 9.461392547901802
3.935212361340626 6.599673890974947 8.188712729695402
4.118723805617713 7.645109551422722 8.818291946071522
2.861568135476609 3.7646211258107702 6.343118069274239
3.3738430984455814 4.320059034191912 7.377911310163232
5.048413525996391 5.900334657902393 9.021073474967203
3.859329223152762 7.561629756990299 8.638643200831883
4.9050913594178205 6.781172594609468 9.052643287307324
6.010995064997194 8.242078088272722 8.608987273145043
2.8352358023909088 6.350035370778399 7.939468426113809
2.6953660841823925 3.9493574269841645 6.5830313706509616
3.721812406841992 4.301645878969861 7.2472894784890745
4.374152813113664 6.503143193928371 8.016803233697477
5.106742673316898 4.99989858447322 7.268380946985441
4.488533940850243 7.597160636108481 8.802518399249678
3.5953179918191225 7.914856964323683 8.76992015661644
3.6475984510301913 4.008830956490933 6.901676598097282
6.488255368435956 5.424377748585497 7.573605672903379
3.452945644920608 3.9104601538036188 7.29964373906912
2.565042120422726 4.800480612463796 7.261783870381272
3.644226750775563 5.871556438423196 8.459513468211124
2.7436771442777745 5.50083685611967 7.547203097213267
2.724895138946974 5.351030900633547 7.437491614320346
7.470492502222277 7.324148229930777 10.009249340839425
2.365808605389298 5.1344724721476265 7.172263171086611
7.9493766264749715 8.516775484120144 11.379632248178478
6.1127532886260525 7.477321935184143 10.280466332790846
7.536767184438668 7.690839337242999 11.101080465868787
4.03732218706642 6.202158586365858 8.973253264049513
4.731908280171968 6.600021032664567 8.182199987702022
2.5095043186897876 4.863073497164218 7.366088598107594
3.688076478878098 5.461131180320577 8.356895721598903
4.0161310800511165 3.911643736335086 6.745287819098078
5.7157607149245955 7.083663545807499 10.05485684185263
2.894126243071455 5.521972565039956 7.554086789415078
2.878065783284139 6.275545885699431 8.156710869265224
1.8166493635585634 3.255287956376549 6.266084265525418
3.442641374839995 3.885120529193775 6.920972766923753
7.914407104198368 6.501215244522049 9.35187787258526
6.57520426544615 7.015061993085123 10.314999749147788
8.445763342376457 7.268782559208748 9.723753972189652
4.157065784685575 6.78818802000563 8.622908771803573
6.445199155808003 6.157919708040488 9.061408352405563
6.490512489240893 5.766335809159197 8.6505226948861
6.7012023374758405 7.3998218360053505 10.389637870196582
7.796158682506896 6.531680868280061 9.101707369336578
6.351184168010672 7.830947034179999 10.565104540723434
3.5331711954341927 5.491434462897445 7.879283824692063
2.00666154710507 3.4710774426088475 6.537292150862181
2.6117729355941814 5.098606735490506 7.498958529896131
5.79921073419931 6.571748715597357 9.987364385483943
3.995238099059443 5.9247879357245115 8.228120721370612
6.415739614611065 7.465949502703411 10.332031763050322
4.390040374874425 4.887008747267163 8.04778982605738
4.713547210931138 4.260734648760672 7.085557382148464
6.467428635246433 4.901248137028918 7.32210231827294
9.426521582018538 9.62972075214542 11.939324640313153
5.888282615713102 6.629305220188413 9.988419346088161
5.261833182427103 5.789202229002961 8.102002597092566
7.156915564279423 7.84661957435879 10.415990065139443
6.469915240333172 5.261585463517387 7.742958127059167
8.23372922359555 8.529109895686295 11.12288756530537
6.115531957958353 5.789106265619652 8.499465299643552
8.252962617849445 7.081006297406516 10.001520705302454
7.972163734605579 6.192668446492125 8.248873800047175
2.696972032727516 3.432258430048176 6.394608666850344
7.164420508136097 6.702388520930869 9.648556317032089
4.916995523608897 5.828481879875587 8.090554988808874
2.003462903931732 3.2636976210233275 6.349001871192835
6.022425622628039 5.960835533345509 8.617300622070088
4.260876409803782 5.277919727399573 7.928266120096604
5.003203554617327 5.074507919507061 7.719171613710242
5.6306749261126505 5.103241345094442 8.068195193501461
9.478778582149856 7.62716179811407 10.063750931701215
2.7540617764261874 4.2445609088195235 6.871837785428737
4.533886892763292 6.300449921232766 9.172656260991195
5.951453430123369 5.732472804854364 8.682694920563309
3.18467764195369 6.465475621731626 8.339680426437097
6.248276757881656 6.87374045667047 9.853018101751942
3.411257558581468 3.6762928797511445 6.703188337707457
5.0318001770312915 7.576650963548201 9.521548529845536
4.290071567509023 4.191244619763565 7.19798970032454
5.757608690575857 6.691187228053917 8.87648693395335
7.104899792579117 5.633235778739174 8.506293864441373
7.9316783942908575 7.396373166683374 10.302037123767528
5.962874463476645 7.5062510859458325 10.029068421740597
4.425940711594542 4.030483058670567 6.850909588937168
5.229080002416496 8.24966143210714 10.184641234502283
2.58194466972312 3.8525041450020248 6.768061287448904
3.7286027809997213 5.616577755277499 8.49917259405664
5.938751053624069 5.105972077041726 7.8854310785089226
8.96968325860648 8.995541083377926 11.731623177045032
7.224226438388631 7.596418437558827 10.487845464593807
6.614945014241076 7.778196646257765 10.452354148329901
6.015924488293397 5.519027672573775 8.084644174255297
4.594138854683638 6.191796450764553 8.974685309520662
2.7028257258192174 3.0894985476572123 6.242524633810515
6.435221506952654 7.6682167166480575 10.32171989507577
6.901739142675386 8.30319599776184 11.474284443794538
4.619116077571566 7.009863109402094 8.693288966356812
4.913024066084053 5.532752278572573 8.301634797222917
3.45085945215997 3.80610470160239 6.704636021281139
2.1893545127037664 3.0870032646095176 6.2328685288430625
6.6331207491703275 5.678423464512433 7.911235377807636
8.880227012108342 7.423508435301489 9.897865469138074
6.923847564477759 8.202194617766429 10.865503894855543
3.5567860148043007 6.157422921845248 8.228382140954619
4.107464270653325 3.9771598383944347 6.560873578891481
4.304835938299545 4.465769755582499 7.662991572366631
3.224270512096836 4.155728295064685 6.8236362964349
5.712694648664928 6.098752904709188 8.539586376741969
2.3938185007240067 3.7106364472760958 6.489996186439923
3.6032907033976005 4.049878886263488 6.707178892682884
6.471271372417836 7.787526064648557 10.3188902600875
3.095846857244069 3.909255861082163 6.898629419214142
7.921676604785126 8.613659434583465 11.37099865819387
7.525540936353403 7.230885859609552 10.192491775913178
7.229945115411389 7.567698489640147 10.949524865308712
5.336705315943834 6.004019864223025 8.837078074657459
7.031725247715302 6.538233893749815 8.324708328160378
4.484550491765869 4.968419304076907 7.359527484858811
6.031967609547743 6.506723105692943 8.912046520591979
2.3540841504729126 4.337832926560216 6.706603058272785
6.239536090640742 8.113002707775415 10.586261249711338
3.0305210227139376 3.9903275003920027 6.963039373418546
4.281896906232914 5.27528431311564 7.59435156241398
3.1447338499776 3.3342307742805763 6.283827970337176
2.390927013823043 3.929760334027247 6.744226024845284
6.267863667681044 6.095689388861326 9.100047055367508
6.662173384611029 7.193409747823145 10.253685786421972
6.868540798042752 7.606500445460688 9.919094848798668
6.419933902028309 6.378958228694128 8.344497070466783
5.7613906127761005 6.352200630273123 9.294082582027754
5.041690918997592 6.136506414646985 8.914777425740658
7.08114472062902 7.892542449412295 10.690586268372053
6.20030807175557 6.818139377852369 9.192633674425142
7.894344972141128 7.629519183941862 10.488373619242605
3.8132441362254 4.199224408547247 7.1990831462853695
4.133423900907542 4.394564863306881 6.954160756653172
4.217962787588786 6.723966273909945 8.523263658609839
6.939841778578421 7.147219988653079 10.376044210308297
4.196890133552513 4.6609628683149555 7.632706900362036
6.631307898892763 6.807909747747279 9.934370782395963
4.781487467802067 4.821042658636376 8.047186210524378
3.5643352118729275 3.5679971068399956 6.8055455449188145
4.288460916833759 4.564667683472792 6.898720263869124
8.180259648275127 10.054976684369917 12.172935163421075
7.234911408594792 7.773848471088438 10.606574418532706
7.710894545532046 6.186224400289181 8.67602410351737
6.476918404175244 6.654222007363665 9.736558840797203
4.359038201006043 3.969467890083378 7.132625773057757
7.225239648116284 7.579783015494221 10.367838565940142
4.602899057427614 4.496943937709175 7.840619750734964
6.803166788047099 6.582543956366965 9.626777082996316
5.7485168610939255 6.301740745599151 8.187141001611607
5.225560602658255 4.756729999967437 7.452061590221554
6.0440003574401 6.074850087835995 9.139426675547629
7.284668209914747 7.450737305042436 9.58148733711204
4.2921866676310465 4.0787450308145585 6.947357665233425
4.355575509459069 4.422459467600631 7.691809564543793
6.474154045629364 5.788840229133275 8.637143691779226
3.415586203720944 3.698994107883465 6.681517957797019
4.0524187220691035 4.447273920879914 7.618763602422472
7.54774795079791 7.2133890811267625 9.821995888545356
5.241432396301539 5.965536391272296 8.056466804995852
6.24312122768024 6.375708781507619 9.065406421901653
5.24653299330881 6.42497241378938 9.018334357906367
4.348486560287153 5.3188890618441755 7.596711396871838
6.583879795227694 6.450561281131605 9.484883354223477
2.0748071499976213 4.258428926094634 6.934325416048524
6.838054603100828 6.980795891926883 9.306824848014621
3.4857713445677923 4.791441962866251 7.388819538728191
8.047531211316741 6.818226510287427 9.217587136449948
5.268355808647723 5.2732308389924505 8.048585304500829
7.18138902449881 7.415628888552174 10.331689784132557
6.51981140387587 6.592787551225072 9.53512857604786
3.5116878091356543 4.955211005841739 7.344870465148387
6.449594667640343 7.25401372745378 9.492275929844993
2.880048110023991 4.118034918376014 6.861116782038853
5.29623418572237 6.903974324347814 9.224950898010878
4.927420859805108 5.538700219653298 8.257558973072118
7.838718454048436 7.936182953545233 11.115612667534146
6.63983399701926 6.543722012532083 9.758970300018941
6.557310280914878 6.795608289902232 9.813489978149454
4.565993527543983 5.967329971448911 8.267203238399386
5.470393501906184 6.968901573304301 9.507680647848375
2.421778612039115 3.8530679540779698 7.0151087634786755
6.29543122286125 6.399854945290221 9.509335448935497
7.571395936679471 7.964812137177543 11.260385736297986
6.502775780950579 6.333060774659616 8.29541610246762
4.380611180149349 4.3119517918921115 7.582696219934264
2.9704356234352454 5.111378640393136 7.551817106657308
2.9998620404274403 4.478221107497618 7.136762244124258
4.318271517311745 3.9875520337151875 6.84970913646583
7.123820898988253 7.224800528900567 9.588775119053347
7.151131986395945 7.437817192941269 10.350348064015211
3.807261834246076 4.661635218373079 7.489408814388009
5.987847021108551 5.537569779266499 7.835640065997744
5.537411700520762 5.2361932755270395 6.689568712794923
8.09821629613237 7.694323489075671 9.195566513501324
5.038275284487873 5.3276556903413885 6.903217560093135
6.131223777045091 5.317541853529574 7.029935956109111
5.845007535175948 7.712600778966741 9.891053017061227
5.826117989288028 5.32922945717181 7.459455224952199
7.862881990216093 8.937236275788454 11.11436199864216
8.821926258456884 8.280223895157341 10.09375391251363
6.913698077470862 7.634683422876819 10.361499867371839
6.937567411908338 7.215079326471943 8.972981798634251
9.726055524037807 8.286563760469152 9.107486654331122
6.998958714793603 6.316998561686951 7.548304087862914
8.366544217941422 7.919808087048547 9.425025487603465
3.180829166530615 4.166114994727906 6.630972522606479
6.873389699802904 8.705677785630359 10.572023872620356
5.548300452644347 5.143426624400392 7.180016202306656
6.830019303965748 6.764870892323911 7.778185076155468
6.104123647475646 5.272142031747497 7.021140784678123
4.294221292781704 4.970359154638585 6.912603302191446
4.160670795571447 5.296858854213934 8.23377181216441
6.836824742280717 7.2846374536569805 9.755836061694728
5.199150705521193 7.248404657229942 9.431763793992793
8.845188874267617 8.03412662489027 8.887276354929796
5.45988911311067 6.206549022405444 8.815405607337329
3.9056403936039605 5.806048184935759 8.216675277031847
7.515169886572154 8.48054570762117 10.586096845294483
4.574543555463861 6.247890191587358 8.543700174582499
9.295755833399909 8.752654125396413 10.47941811958568
5.403631346080284 5.270952783756737 7.251453795569822
6.720721924167318 5.590534521903931 7.3091798083937025
6.66733467415576 7.776314430240484 8.943466741901757
8.031152002295217 8.047945630523207 10.188277215657006
5.424133811718608 5.826836227238957 7.509759928458451
6.858121096728811 7.253385778243307 9.42754215791514
5.653485724303298 5.451166998288015 7.904502442583294
3.742801726138055 4.056701814564165 6.847737207245482
2.24073857367555 3.664142088280964 6.599202801515309
6.918757638977306 9.771209570848452 11.708606262753458
8.361354141723817 8.57133200587309 10.632092189724759
10.246963338150291 7.893901318615458 9.27995624730191
5.7532352063935 6.4815411617883525 9.221085495222118
2.482145997530331 3.5165182809563476 6.509015454035697
6.376980955114897 7.579420823180954 9.945869854691562
3.6801257038527804 4.317172112509204 7.127993185526793
5.240304714037655 6.375645638949236 9.176115717231324
2.966149012186179 5.135210605242786 7.50036462864601
8.188613374676644 6.75173069533672 8.326163052573344
4.904779187338629 5.570054913871744 8.383409541220267
9.896653317300427 8.997887024430533 10.37816816172569
6.878143392112709 5.686023000958408 7.554677044762187
3.3208189547329745 4.347246037405762 7.189408896473921
8.829521429728256 7.580315104661447 9.404310391176148
3.028318951032417 3.3709739747047447 6.431465874576656
3.957568457836131 5.013711908728861 7.47620602629393
5.357640148084903 6.472592314468938 9.162582928198598
7.791962258504399 7.210441401060167 8.753850141746845
7.830948927891873 7.386504238855323 9.057894983717313
4.931924205305125 6.237940375718386 8.517576742618177
6.3403420441841565 6.820731115593051 7.804522691239835
6.960544585969321 6.988945373336104 8.99935630324727
3.9355268587750345 4.920961079776582 6.795967535359608
8.816868132155822 8.511634122813053 9.643938404085487
3.966139251016791 4.742450500270424 7.147458516945934
10.604192411203952 8.553291608471117 10.02153217444844
3.585276124662099 4.785954840125943 7.571105363155856
6.412897140861629 7.525595430257763 9.916188541844233
7.150160212315713 7.293558299084965 9.249683672840481
3.977708257868081 5.28541974051369 7.62009557797199
7.650697013420596 8.092372590070825 9.213007652067805
5.205648844453382 4.914913694923706 6.637008052354572
6.961129340296515 7.751413774370421 9.347063689405983
4.528003279386865 5.599987696378252 8.104935013958094
6.414883877088809 7.595843057087897 10.415938631601799
6.147207082231196 6.547648364173774 9.212253747369758
6.428544796150486 6.910985306474276 9.264277966068368
3.5857637645366673 5.42603330869638 7.736377677547892
6.552906224525083 7.635577027506966 9.46968323392788
5.444009270571984 5.079842527777078 7.65983494695752
6.216502724134909 6.735592448136439 9.031269390771904
8.109038186017555 8.63908024676911 11.028615451560754
8.398290466516244 7.616494828803987 8.569115601729171
4.53703780515166 4.677924775995397 7.320749573134801
4.646681152937813 5.907167086026961 7.959883943574794
5.34007859214006 5.319760769319204 7.525821888981738
1.903550631320627 2.8559260173588377 6.114365732590873
5.155184675584133 6.5690331008462275 9.011536758103896
7.364956358990078 7.8738645989234675 9.911725153230439
5.260080785334598 5.6059719441841285 7.393512720818175
3.509957005254865 4.851461910633699 7.633156697236938
4.8411745993910325 6.184805151423757 8.976719513760704
3.516789069542164 5.524810911053668 7.818903176589343
4.20970694100718 5.671410677152912 8.133290681197426
5.131407603094215 5.412313044769273 7.835074385034156
4.289734951528535 5.8976021907969685 8.795312734364703
5.473634650148849 6.272997569069864 8.841073718266559
4.604592191933885 5.878803131600307 8.402921454146439
5.004366905911918 5.336173126819736 8.581909747188812
3.1469423828119147 5.519668008786942 8.212045105692049
6.433068268909331 7.2992972859568654 9.434101902825695
3.482311232086041 4.880972343275476 7.396640996128251
4.770184796290742 5.772668077468775 8.542884369832592
3.9792346407996537 4.173596225097723 7.075767510864737
3.975262949983798 6.085032935398605 8.676319635562814
4.470638637105632 6.074921080205632 8.823979254850553
4.241241779468686 6.4584146388945625 8.603606820612136
3.5962509455720215 4.033117639293421 7.276389279253996
4.144938773877022 4.4164361554886735 7.444035014709972
6.244694071537242 4.911093263814982 7.753152333199413
3.9631735740515346 4.484663655410995 7.5330479907607915
6.625016478739745 5.656477712572718 7.898917385848765
4.784192652790661 6.415947197862123 8.14996497804818
3.9486374117255183 4.031686689917784 6.978582760186922
4.8180707100376 4.467547114522191 7.333314534113361
4.264646422364961 5.230925914172677 7.812726602143962
6.006716651830798 5.023866753498335 7.385651586202409
5.095846342184349 6.292509140715261 8.67307737467963
2.2084819217364524 4.469884184696987 6.865454671853204
4.035298019279853 4.296716855926527 7.403889838453597
3.9606806283138876 5.785393496415811 8.242101529717567
4.104659590272318 5.0140522054702865 8.143138409483612
2.9299316427086564 4.819240111735092 7.164816706813555
3.910224041284429 5.329521594053864 7.982270115442228
2.204614604423063 3.056410017278059 6.404510234565667
3.291050419382356 3.5532814693241517 6.348391535171494
5.528632843798537 4.755389071810821 7.112849443739647
7.285455043341236 7.746580701175576 9.63616215185544
4.401777391635039 5.324542724549356 8.230330251395085
6.618741541290936 6.493813636338457 9.181423394512734
4.758899361921692 5.738393253452775 8.038897843546446
5.350856700019356 4.538803048738707 7.1148968668376416
5.815199049328655 6.10933900674044 8.427020180381353
4.337902914270997 4.270793363290052 7.009897495635972
6.262652554676329 5.037003424407691 7.9408054341355365
6.830833463229327 5.605916809990467 7.587296229268498
4.9472097445333905 4.940836427702557 7.8864290608955345
5.006331369458998 4.607586771116743 7.492805328329627
6.727961388177604 7.133412032194165 10.066121645413704
2.8667131862293767 3.225197463389157 6.380721003440016
4.529014292287349 4.764876793646804 7.487280426804645
5.213386184217095 5.887902670932419 8.76360944492427
4.09363417968395 4.557197716347914 7.246457739524454
4.06957897204649 3.823371315337613 6.884234238664906
7.753247769489585 5.86846027437727 8.118304861328195
3.8251973364948726 4.80413590019836 7.391232527191299
3.6997138101217972 5.39684841519689 8.041669476723671
3.692756275478368 4.048542634645684 6.772649990337881
2.644141530659015 5.738246843621841 7.52598979342974
3.692118156572473 4.484124345088231 7.331895749048983
3.5211757478088237 4.064599415256585 7.0734466033828856
4.649664628099545 6.864278397111113 8.493031980071779
3.053555172653799 3.496535428905629 6.563473946142915
7.357269143462443 7.467557699041345 10.212770762998687
5.5544178501136185 4.232070752931607 6.986881931650775
5.538602110367463 5.1436678681716375 7.845910821347318
3.586891601574678 5.7349193414188715 7.9762061347262065
3.229637785739677 3.5928322636497216 6.420210038419402
3.794306031352182 6.991318855315922 8.579607732271691
3.4930770017572867 4.134913767961257 7.054590891812486
3.044529438994472 5.2322762194915935 7.8794076208772506
3.8495114083198683 3.6378668350136145 6.445107193798401
6.698406499775192 6.76849541074695 9.315547864457093
4.72137049344756 5.308227760925586 8.029464977167216
4.162565036411436 5.629418658233186 8.058598049084944
4.437666028105894 4.405996859934156 6.776016083790973
3.419388660187047 5.5819623361692265 8.103449776068546
4.47939395548146 4.825671915643094 8.43856604491036
3.9475495347018876 5.710740341687532 8.10076143793795
4.643426468296733 6.342835096132641 9.24468215643881
4.104341402583909 5.915146749134843 7.2968807418856345
2.8929371584146364 4.1195849749220645 6.890745208019844
2.828641129095378 3.991318573956193 6.68251025182315
2.960243671155678 3.6809834950504343 6.683145200496342
5.713312815228334 5.178723927201874 7.510941412828433
7.020089362330386 5.552596446030293 7.684638348809211
4.2984483130597715 5.933336345901067 8.305983336223981
2.571305814287018 5.442976590974798 7.562185876744142
4.051018326621144 4.979121468701083 8.083788989753089
2.1886354207021586 4.311194779034964 6.870612642253063
2.3178157650510918 4.099379597819699 6.870701684162538
6.856094628149092 7.8923462444459 9.588622875523535
2.644923027544266 4.982307499956912 7.582519715830137
7.497002853222122 8.287980826383752 10.472007646748718
5.997989322611132 6.168649537812792 9.166847315674374
6.79414267468426 6.970068350793168 9.716066508526575
3.82523313822086 4.812162950660014 8.102669160503465
5.237390484178063 5.272207147247076 7.817925482232415
2.3269829094739745 3.203302899171645 6.343969913924777
4.124480552524092 5.0486493650739765 8.238622564067786
3.3369234580502773 5.121403102092245 7.135773126209746
5.325831081244993 7.1192742236532505 9.646400613220049
2.7345666954290535 4.823718604073062 7.426911112720595
2.194542994403233 3.7951050265607336 6.552793533315674
2.2518399267016247 3.730816325802581 6.579199076319972
2.7476815896611098 3.6747871934263676 6.389332968695906
6.946337207606302 6.263406847094615 8.199447092501753
6.08965935396926 7.147258333971947 9.644685813587582
7.612637456174004 7.734646367108103 9.223795913032978
4.49723328505166 5.159514519538309 7.650932982072775
5.8020745339826565 6.6867133738209485 8.858611826693101
5.5681243808022085 5.889063869687513 7.939689452952588
6.537749303098169 7.921304190987693 10.29942758240847
7.019014494075658 7.190550666709934 8.616088152601005
6.333532006464032 6.561965668156586 9.593601808688103
2.992236313270923 4.41096381421852 7.0094658150337175
2.2129773372866057 3.574069404317011 6.6251020492983255
2.882740741370115 6.077530463860811 8.035862972346058
5.701849858350388 6.2098193347457284 9.533050994209443
3.6098654128178658 4.800719539745111 7.232244433175931
5.7371751454867965 5.941617744409377 8.675833376837044
4.002302616692331 4.921773201712349 7.792921040392541
4.289581805088656 4.760641586410326 6.824794601612058
5.7055515923424105 5.910516868543111 7.326130965869707
8.687903756244078 10.15385398015869 11.580302228407641
5.927032883140227 7.114187588535838 10.142917657240478
5.917254284633005 5.343845015179146 8.554619504982284
6.402733071927829 7.07658322609352 9.446084757484504
5.655771162133968 4.993128773907289 6.903464066057284
7.620531724431894 8.179606767338413 10.147999263605548
5.290723582412409 5.216617104381312 7.522660941722551
7.346221608627469 6.6797314470661355 9.034047792832627
7.102441700216181 7.0906977440986925 7.89793930641876
3.9772767456142146 5.09900186076242 7.899570498173924
6.338831268679828 6.413287872845317 8.67350085299597
5.81132173037866 6.906901210508664 9.579975818816447
2.667237886492072 3.9224592495406982 6.865162499446173
4.951185857758325 4.541262771774823 6.958993733486314
4.995231113756511 5.748080894211279 8.856676225488917
4.1018603744881315 4.483893996920541 6.787819540156606
4.851066518600926 4.673426243713883 6.8676174700490975
8.58709163512371 7.752369077471243 9.372136510911774
3.6000136060821286 5.699691399100639 8.197252706072303
4.40711425516827 4.654041712394715 8.030182975401628
5.3877803049888175 6.694740053415268 8.538999980875193
2.98467481270072 4.608781573793851 7.045013888832901
5.919312689048176 6.4783545850359285 8.962275923736652
2.732848634075559 4.312603987271335 6.63238092342979
5.212357048564002 6.208473896858521 8.799680529596937
3.7408040187993414 5.277610246296625 7.32266270315874
6.315442418827293 5.760048151277963 8.92915275447468
6.2458350165421646 5.83285341159361 7.5441370737581
7.405232414846719 7.818485656035502 9.846665486033409
5.5444313340852025 6.068641477552219 8.563019223639756
4.196653661598345 5.808666315514942 7.667881206063811
4.549466243730968 5.632246200410415 8.165005771278814
1.622118989773616 3.192033778918447 6.154309933884709
3.674511941672597 5.6753136984517765 8.32188597125381
5.427965970660246 6.238614479868074 8.243776859225905
8.0539305355863 7.948736638225898 10.261475057207594
6.4000737938127745 6.428462656853166 8.99888236867397
5.938979183422469 6.605978426213636 9.102174592650696
5.2408298533672 6.41620177281809 7.968100427603081
4.15375635178086 5.490202351059343 8.411492961918347
3.1495497599263214 5.292043370761995 7.900599701153277
5.599941937431174 5.988516477408243 8.475446954805184
6.393579371556704 6.667360745012443 10.010857094256556
4.710581028042425 5.5477687567820055 7.826792301925828
4.268333102149987 4.918128831426956 7.501747503736081
3.5793256389724193 6.193953752912461 8.014337736774895
2.4699161330568273 5.283733246274298 7.398387278486647
5.688398292301584 5.295546995459309 7.1013446624818855
8.036053698854651 7.7447404972049325 9.150223606405481
6.403332097496422 7.119935106230361 9.384980167112197
2.9106691794638153 4.8092690227622334 7.19897391867548
4.718159083235244 5.768230877066772 8.603961010218182
4.585274009056821 6.638329944389263 9.156083797828508
8.473042480211443 9.082412444962221 11.125903882622403
4.520259114646891 6.419010299220113 9.209300296981864
8.169112801100372 8.283156126843046 11.173345133327786
5.303135689466798 5.422909171184753 8.519235320232015
8.27569286903017 8.491935214939703 11.640095014547708
3.2970016037814123 3.4793636686376974 6.738087350375363
3.6339774645160396 4.15671683661188 7.080843196853266
2.8582239479971348 3.997471671795256 7.4143809727256205
1.774557783880748 3.368528823108821 6.166825908662165
6.090499458536455 7.327775284935221 9.07687568248
5.2873199451732456 6.426853543974895 8.526706451978098
4.901415893753303 6.791852105001926 9.30704097390367
3.811978855529959 5.352278915519039 8.438687807920694
3.7803268910669354 4.825465580318675 7.966225530077499
5.176021629898198 5.368314470856826 8.165080580190772
9.185092587336987 8.407234400451449 10.4219865263377
7.382564956042277 8.514238556868234 11.216884811010058
9.552230555322572 9.060604977245923 10.784383252043432
3.2966457902415045 4.522104063897258 7.139193171583733
7.5903570248782515 8.327334182117319 10.542252527055874
7.961760018046081 8.172225668545552 10.282024811918527
6.928208388695342 7.750050504553645 10.828763637619712
9.086620490918136 8.886618006254862 10.499219542425479
5.541551315178364 5.7897032833749185 8.887230526487802
5.0704554697200965 6.1739239555970045 8.890657642840983
3.356043213389687 5.056112487948345 8.141112761287129
2.9646305626034577 5.437558844339571 7.337563041639567
4.876118794557289 5.1784147733967645 8.312186431768755
5.328912330816077 5.983489408578979 8.865360445002377
6.727316546310161 6.748182540373017 10.267898328822959
5.671865998966237 6.654583156389419 9.476988511284091
6.383811612993215 6.19407360215104 8.286837240882232
8.116139390402191 7.624849381068068 9.054597446724259
10.276783573413603 11.070746599436655 12.772454490749455
4.9505556885475155 6.128873989298842 8.764561108441711
3.6578210620297495 3.9293240270320844 6.795528898775921
8.092541566881389 8.584287630332403 11.187343931275787
8.050049950277616 6.938867331535274 8.892724732503773
9.225917859388266 9.299646277465328 11.665896292107082
7.556539376092257 7.137685640074262 9.502145307156042
9.304162994311744 8.301451726723254 10.813791511553113
9.39869820129909 8.942650179110585 9.999807762096854
3.1589051784580713 4.890691389777264 8.49094169211005
8.439734753433967 8.53299298993796 10.794631228697993
3.183233204774147 4.64213974196838 7.469995263942537
3.1097321429327924 4.739916772745892 7.9994052266031765
7.507713444048022 7.0890194611917074 9.59710731470404
2.3298317309078445 3.6611822336185833 6.560566119543097
6.781883812903384 7.144956922721005 9.155461043345095
7.088155563436936 6.294773495969543 8.700660173363874
10.598932490921383 9.336235870030858 11.183751756788487
2.43100655896626 5.20454498360032 8.221504944821449
3.7666913107434876 4.345695391270201 7.513428544991281
7.297265652529984 8.345055699345528 10.202417342191273
3.754329969501101 4.7168304501617815 8.071888225246017
6.8424117592758185 7.432416507180216 10.439354129584645
5.443865449235919 6.4033774837169215 8.527189146846084
3.6664804081664886 4.969441785026294 7.291689189571403
6.196249711133524 7.257462027966935 9.119219027332596
4.2804413452647285 4.341305568133486 7.040098667058779
8.52004484529439 7.903388396342232 9.778414291590423
8.790501487362855 8.576416644114 10.944094222296897
6.246705546899223 6.471280737364863 9.679768045017465
6.18114785450185 6.999188215956165 8.817159900431495
5.053721016291419 6.533530614218949 9.472451173921229
4.465517795754058 5.764803162908049 8.524696602717755
3.2516588716131243 5.134960013497834 7.362221422616089
7.294951716509755 7.589292586747195 9.532844092662234
9.868951020004868 9.428029890351388 12.112862055916157
8.112369701970183 8.164817227940196 11.095029132949309
7.451789275598212 8.283357359159487 11.078547808959936
7.608104440850785 8.409744638184092 9.971977732775805
4.290439154924084 5.08407117358071 7.643844685967284
5.0142174648197315 6.710830129100664 9.2630737525492
7.21825113281 7.713777891089715 10.726619948686274
6.486429946592347 6.491200789910518 9.848118474676149
4.4213839655787766 5.891754777028573 8.911117316509664
6.369276856175185 6.702577722060367 9.280329825237347
5.3827662952276905 7.142324701182545 8.94009245259925
4.349612330206433 6.557154858617381 8.806951793023961
8.193787383370935 7.478420189228895 9.261293030062607
10.047992190904127 9.405470403745243 11.11079365427489
7.331762068296413 7.892411680610917 10.968729257785503
4.97306509396861 6.473729589419329 8.97320085074526
2.676403299115605 3.654063032164248 6.7400851141961535
6.54400687149104 9.030656795382386 10.374338638355466
2.377661904517812 3.3856002961801837 6.864428572009657
7.479357116472977 9.058658500412893 11.259665237830427
6.394108255560287 6.377567659389509 9.667457083112751
6.793832185339579 7.912711937414328 10.53868394218653
4.30622140306335 5.659853003606279 8.706899169751196
5.873375455137872 5.610592964947035 8.287431811096784
3.2767827300371715 4.9821581197178615 7.300002018140489
4.951911260358885 6.750744808683887 9.173853117056842
2.9936942435315537 6.281006549639824 7.52170438186957
5.718211071755447 9.017931076736922 10.849837226423423
2.476997636220738 3.443939609612831 6.8333597049166634
2.9132289449364395 4.0972262711334135 7.131666789180141
2.1959147367054523 4.118118428338949 6.584709903420221
2.521837554116017 5.110218631994239 7.169429647132628
6.622313265038848 7.092134063252 8.928737533352296
6.1358378122691715 7.921374562834786 10.186295392291548
7.246526390824254 8.968164022058128 10.134267020317356
5.111025445428375 5.158563969538294 7.979388141882001
5.632528805728784 7.562069117526549 9.317628122739464
5.327981386744875 7.546348356669156 9.110907071235399
6.525134386364728 8.508628276299621 10.633409743381932
6.648374189112275 8.417149417393146 9.53217909930329
6.686294000417181 6.600094431147803 9.884574706202347
2.8391258835392708 3.3960576209107267 6.4165710642784966
3.1434616372640694 5.418642762761559 7.429767586051502
3.513214850032431 7.957427310254292 9.136029688728248
6.0991136651655005 7.354215717487733 10.276385347966473
3.4266762537519813 3.8240095111249985 6.913166719961852
5.8728603066641805 6.3800878509453405 9.2676480788822
4.077753296701793 5.412308687718618 7.830226570167722
3.7152745958934323 4.62287342555957 6.954232939432985
5.111122975885687 6.306664350267901 7.3989398072529395
8.380090611016426 11.28544919609276 12.28586451889958
6.38527372847682 8.475480802713804 10.728157431488034
6.54022890736344 5.543853956102069 8.721008944031693
6.194852054628691 6.339442515214981 9.066143128500038
5.068707964130045 4.912017630966966 6.971051358263987
7.246183625398459 7.710213788123167 9.952847238250191
4.790779976619168 4.91105927215458 7.418316883470974
7.001641370639286 7.358904998801577 9.599312437148958
6.616868686116923 8.17291666656644 8.789753309454072
4.3135062946925675 5.519926860606726 8.061521143696748
6.081241908162046 6.896805686597868 9.050928559811936
6.389954552092232 7.896053112040943 10.123603268440668
3.1215783562526753 4.806637240382778 7.171675352182098
4.561799312007906 4.516867661915224 7.260393340780165
5.425253835852915 5.453018876002279 8.760229280426115
3.757942811035606 4.601205950051253 6.895313316881986
4.26711330097092 5.38925993665624 7.609554334239757
8.117457147258378 8.39128989424304 9.90638599309624
4.221718351036078 7.091876591688939 8.658877789565505
5.131440919416138 6.106802531253665 8.997275941621897
5.171617268849264 7.873577046761282 9.177528572034056
3.1802182212415238 3.798117332806747 6.503739362858389
5.8649456710526 6.414214835050804 9.141078362514135
2.370303559169969 6.010591914811274 7.522835566809621
5.603252449057243 5.357098064817734 8.450512015566916
3.493264229172096 6.520643448934221 7.832966875607171
6.941823963775998 5.937120575037443 9.369957522541313
5.807115728872681 6.685855137013438 8.300508205973992
7.119923706725564 8.280757195113836 10.155208273069839
5.601151693150989 5.697327743888074 8.826700405232092
3.770455310073472 6.770793118414593 8.005656385767312
5.168632979004583 5.8216221638994785 8.601544361789273
2.289756239186884 5.234930219575984 7.182680697109705
4.373931653243736 7.813572626661348 9.595288838460762
5.044030824224937 7.031357821958767 8.468923578427184
7.801560662474497 7.719263832778855 10.39242403293293
6.2913106154898895 6.462908909177879 9.307799777948418
5.984861931500717 6.322770296059235 9.214509520342105
4.918619965564382 7.7081544779195585 8.654366835495615
4.783382895923557 7.586066874958157 9.60307031745514
2.631476381971399 5.697958357073897 7.897648163251383
5.604293302566096 5.551316152260947 8.605943645161378
6.727585183754642 7.459357711185606 10.75324030498514
5.175249853719612 4.967368228300003 7.622294531700594
3.993438777160697 4.323412160895182 7.2324357180549175
3.0710480021167776 7.066632420125851 8.271472362233032
2.4298580955552374 6.206058546223972 7.729815687019588
5.079200975564221 4.838347362339083 6.814027642088193
7.577348457475407 8.478151964881226 9.727817487846973
6.405155463040538 6.841593082525919 9.737797338617554
2.76534056128662 3.4407484772772343 6.620048110940776
7.790510432368798 9.4858549703524 11.197395144862268
2.33296590714438 3.6527782846890635 6.721898074864733
8.459119547225844 9.932856389422035 12.148938240852738
6.556798948110072 7.116789357015721 10.286686055695268
7.59223184195071 8.23485117236664 11.127825854258619
4.843320606058425 6.609126381409773 9.330620468941042
4.967473465283248 5.750661316199955 8.023648682891082
2.969352820199382 5.06490857969249 7.5082911131203165
4.618611703485674 7.051469585455374 9.415448753244545
3.9184700899738347 5.895173879391449 7.413046059481737
6.444149706218743 9.571403047164624 11.494558972014566
2.1112425124819283 3.1783355609135677 6.4319000562410675
2.2105952268214804 4.133091886686924 7.048430501544783
2.7604020566656 4.593504206196612 6.985446425523565
3.777182640249527 5.380875584960985 7.517455172594644
7.740199923704615 7.198448422254334 9.334089235695028
6.782637813211015 8.049688189193313 10.592020980216697
8.57808944733024 9.33862458323393 10.739488470097914
4.573119966141234 5.524151754935276 8.043748761728137
6.596908594670254 7.702217444657297 9.888562659401458
6.384947700471268 7.340271254755468 9.238720606899866
7.4145377120484595 9.320675431145512 11.490992575026434
7.886799604015171 8.596992161774875 10.079114339352383
6.799969717714087 7.353503682804373 10.569462406893146
3.4039729441113318 3.963357768083374 7.088487245569919
2.5858518187274573 5.083088977615997 7.293156533601838
3.7927750936962 8.268832018345853 9.45103709733106
6.544020121378688 8.050905291282655 10.987045606930824
4.412155175418599 4.866436877119697 7.627348860774505
6.670612637424056 7.1431624585858335 10.162893243617601
4.643260377464746 5.4648539017688496 8.20790520703304
5.0737556124658605 5.2132601750043195 7.309896413023884
6.4808764701936985 6.625514080422125 7.936933840273104
9.661426644118611 11.772243749297049 13.10425333257787
6.742838737003644 8.963073504323228 11.316286901230631
5.825858418025956 5.723722883531678 8.62576446688379
7.078671148103913 6.884664325916765 9.72420348857905
6.416252220877001 5.502512391143414 7.581616667304752
8.33181013360502 8.433367857141565 10.617329745412153
6.098932884239634 5.522586327714507 8.137318126317913
8.30476767413938 7.914890737271096 10.286227230519888
7.918975268099977 8.285788077275335 9.162897416577609
3.9232042173392387 5.717563773557744 7.9709262651357315
6.977370963702258 6.920822150208155 9.410102183206826
5.775268803617643 8.208996520627613 10.1283653361147
3.1597965106026695 4.949000401767922 7.3602965558797235
5.733575051143151 4.895523791899037 7.73863206341803
5.271646539677018 6.300954536324338 9.0691235606407
4.617253193485837 4.348786307098811 6.924032538437483
5.849111972248473 6.134236067174027 8.42106129840196
9.460849387539364 8.880007891077767 10.588462037623202
4.063868187775122 7.227760007708298 8.801042404169264
5.133871308883032 6.457357608941364 9.29043709612571
6.1628719175799205 7.865030600018645 9.639387632459178
3.8484180987899417 5.1283053327580355 7.7636875107318675
6.590877890596072 7.045518228097601 9.884829423597807
3.5466528920923857 5.842876153946986 7.663651558767539
5.560838417917811 6.370471918119534 9.173022294574738
4.4822818867059695 6.290680190641342 7.947764434514242
6.072178957814002 6.039391461010281 9.046106753744597
7.104449600270295 6.9407108730288645 8.788737392623911
8.325019415845372 9.010362062223672 11.095313383545035
6.315635048815162 6.657085740819574 9.566603030993246
5.0619365518187704 6.970621607712843 8.40372326198839
5.037005328483496 6.116770717442571 9.042556282012306
2.4138812993812278 4.708652895593167 6.9976190507760165
4.748049119115629 8.08261973428468 9.985167987740864
6.323098881030306 7.389403504306302 9.092028210622237
8.787486144402257 8.38292296698891 11.138402320155166
7.1178865446897595 6.813735726704291 9.644733194525303
6.476800811820244 6.492163482737789 9.509799074317666
6.027238236604988 7.5560020127931695 8.893396099844383
5.297323102688637 8.019422931487789 10.152658916957625
3.2184590452882342 5.590343094002517 7.714254298237979
6.236301380288672 6.051013248163121 9.24025513469074
7.243520568627796 8.246690899113204 11.45684557227651
4.919963691407329 5.350894169354346 7.836669808172619
4.888379534885625 4.674035056178971 7.549557826962447
4.375419620829757 7.255650554588977 8.492117645629918
3.068558148666157 6.173052005747054 7.815801930963009
6.3547474816049485 5.203838026350082 7.304555850109308
8.869171057293133 8.863347490850806 10.408573544150837
7.163531299711735 7.598677270181168 10.471132498221666
3.4264473258011052 3.985299756312229 7.198870234853795
7.733566259540721 9.647791629723397 11.836977162898224
3.4945404029887626 4.540517282895622 6.785617181580195
7.052584492423547 8.09188669419925 9.2954741758864
2.880803085875319 4.691791518136639 7.339173304938855
6.246965695619884 7.761706818132449 9.499287067085696
10.39709237251806 10.991310364574955 12.532130424410449
7.464612427378861 7.826313424650058 9.612742258025966
8.571948761042423 8.356938291961482 10.631751985207446
5.694401474918537 6.197627274843997 9.20457039996533
4.776261136625372 5.473606439976601 8.106962234640601
7.7562427529988724 9.866817358010474 11.978872194225215
7.94708747467411 9.930101604549792 11.233078056589777
7.162674398158685 7.405463842885355 9.839620092265331
6.354215860235807 6.9301083952396025 9.496133669756352
3.6667522823610286 4.670074343290002 7.292427002656105
3.3911344690752347 4.105464199440507 6.839444529891231
3.026870651251973 3.21043386286635 6.452623962337163
8.832151549322825 9.885454448342657 10.844434872994631
2.3831411540274554 3.4887212377157075 6.469833320110413
3.267165594955776 4.396053845234712 7.219715625838792
3.987868853422511 4.388611604586972 6.9080057656320815
2.8273999677858024 3.288375600901725 6.1211017796433005
7.665002138623306 8.607886626180225 9.55407799497498
5.53718344240503 7.78849632588086 9.055317894290978
7.888283007259478 7.450148342241225 9.948632030364609
7.330908568527389 7.205753134753208 9.923201652596711
6.042023614338689 6.09441297437111 8.439187255658823
5.462276247715909 7.725717842778941 8.98812642149199
3.825654649927813 6.102820523718888 7.318260613564442
4.594544104374111 5.409279444999027 7.5868662551113975
4.16244147079147 6.316782944398303 8.642588173867436
4.699745983690492 5.8887660663464185 8.491780030273407
3.03497453012753 3.7722117078209374 6.654784223213545
6.310092598832316 5.690335701220966 8.285995857748503
10.485281693311887 10.178897100068745 12.035095104569677
3.1310319683140686 6.8805059858227 8.331418645257141
4.461150478534081 6.48780151018696 8.669454139869138
2.4229990048165324 5.746319858239373 7.487491487497897
3.2517718216466642 6.044465765619206 7.925550547672901
2.7862168686138595 4.091943441169889 6.944610780933715
4.847300583587058 4.870990794317193 7.506215719495854
8.959566333817353 8.59759257683193 11.301529670722413
2.8558945278523953 4.827788819666985 7.265524601558971
10.441113113962961 9.704497369469589 12.278914500944603
7.111712296862227 6.764743113507478 9.022567470549689
3.8758968927982473 6.710763328439924 8.262291075025944
8.927248775486195 9.24305090721318 11.36162324616396
4.911606594774195 7.111852873542977 9.184345182030066
3.4481719841243335 5.0123711343938355 7.321201634890191
4.0741905266661655 3.8148827133607464 6.785622836298774
7.889667247166374 7.027663399402556 9.483192481402249
6.988737266538596 7.585832508381583 9.190913151258439
2.670289845310371 3.6272531919992113 6.670483847928539
6.171927360652399 8.655146287332029 9.416736925201404
4.0949268729788155 5.690062399433248 7.270220918631999
5.754244512236255 6.346891183376839 8.952901394919168
8.18318861110513 10.153665785189435 10.683611549021087
4.489775213235708 5.067338519033626 7.9250130647603845
11.197037265203 11.230770341641737 13.257203182154123
3.3633055829561576 4.23123147893852 7.068646919299317
2.110353619644787 3.5286336598799135 6.405361452644015
4.795133710155727 7.70549999354276 8.535797286963998
4.3502564663201815 5.084307288732959 8.072400746163156
6.644189356037035 9.420738577171015 9.568708538098896
6.708135239286041 7.062124835832405 9.348281203682193
6.303772540637597 6.3617884937316145 8.851530736441129
2.583458463754952 3.7771206148757166 6.893010387216121
3.23502982967157 6.579706863536202 8.26589336836658
2.775173954450454 5.842794548201169 7.346409443410569
3.884570777234009 7.158835625256106 8.240498984397036
3.3926298525515994 4.3126543090096785 7.147625862058134
5.487686386165558 6.328486322137023 8.459285878289501
7.464511936245002 7.804011332505764 11.174336938507208
3.856223290187597 7.4546317096043255 8.27638690353811
5.04450310822013 6.9179333243506544 8.621046088075126
7.859234504800912 9.19258127778095 9.613711629817285
4.133338044932133 6.806089231476288 8.477838948241548
5.093630166708605 5.612480422281249 8.599982507470129
6.368313228760059 6.135437949969395 8.937172352003701
4.992251076332278 7.20304819031097 9.141376634526141
3.3018503529881267 3.4026810462390644 6.377387071957235
4.115372590592715 6.970696201652414 7.96495335536774
5.7660017871167755 8.870912860073986 9.863195761260265
8.501443642570862 9.969595764565863 12.729346402683749
6.9294667712737015 7.41461239015559 10.954437901066134
7.853996008714287 8.784207373674258 12.094483819238793
4.908032854392901 6.682291256673165 9.753283439703107
5.315489847680538 5.815455392165041 8.049911752983675
3.4140745004319824 5.7349877371964935 8.17434019006271
4.73646518544927 7.287079042453534 9.765677170294417
3.733687794899506 6.224121313162513 8.021814627581879
6.49888909949758 9.733438719650728 11.966495331697985
1.867499402462395 2.956102533242024 6.44144569190027
2.9545068388389417 4.992426564777605 7.8592740321900445
2.2334123017036926 4.422805788521677 7.116337921659882
3.175606789633587 5.509271816174208 7.743906753748493
7.664913916454083 7.667902834916662 10.249764768800764
7.016534527859555 8.571914455769514 11.65048401104322
8.352977865460963 9.55580659388995 11.425132492240712
5.015730650910662 5.980544753802757 8.907596513577756
6.6670497483630475 8.09460548308724 10.653684300738494
6.450489368837012 8.046941501137617 10.361779133181354
7.419607555827598 9.244438602221457 12.017091889170826
7.72225061543076 8.855545825605358 10.746827993446683
7.173021589856411 7.5664537841180435 11.173295523049765
3.7535587208000933 4.366349550102868 7.809669300653336
2.6642850496930577 5.5388869858084 7.765219476218328
3.5568064823043413 8.257574958937461 9.607162462497898
6.713017882464094 8.219457566785552 11.448089892924507
4.200400432617368 4.889532000264319 8.254975494351626
6.85806638027173 7.518541723404533 10.801557977039488
4.837297377293185 5.948436258192102 9.04480338056006
4.695839925989785 4.9677507262226985 7.77451960460018
6.099191308301872 6.463387174313196 8.243684644887145
9.496341621223337 11.896623683121073 13.682903909571506
6.894620737271982 9.060075770255702 11.756498631932653
6.038102875503634 5.579720995177249 8.39389169773543
7.167605693486218 7.101780302481346 10.494128876584615
6.107751645946904 5.46672638645463 8.192576362536311
8.268511937670477 8.571679410779488 11.599013060625344
5.955895744148886 5.713203381316331 8.756201698862073
8.126736783135895 8.18636822997912 11.068471262401758
7.624486951615718 8.36797277900803 9.664549297430227
3.56103040639979 5.1206246340674815 7.330963937611758
7.083682695293314 7.454124852219983 10.382448578983917
5.712140857143314 7.75064614552265 9.486833754927694
3.2318258401081685 5.129396258564488 7.781954434237551
5.724461834349038 5.454162804937027 8.656517439527448
5.167637892122619 5.59351459706393 8.604917232273388
4.665984268956777 4.9451164316559515 7.73627219106375
5.600487019300116 6.292872694875196 8.979890493107687
9.239973282014493 9.025255057371107 11.148364786048576
4.113493728908528 7.218372203456726 8.90658553436155
5.460181237329329 7.01545548260572 10.029314426285632
6.193481285253538 8.283219561513025 10.480845238331685
3.841518402677293 5.222009424299741 8.18849315618654
6.748545382515846 7.271240898608119 10.66756385030961
3.351456387895736 6.194571631153987 8.075437931624279
5.885180494607789 6.310032093925491 9.54028900203802
4.383063603312588 6.687723957165274 8.808892590766101
6.308428542249464 6.022615582918465 8.946179274335675
6.90130468775023 7.228118373468168 9.61423347308653
8.1909103269332 9.00799765464732 11.706066857484425
6.53147270406045 6.809684123671886 10.370820643213735
4.614452997575698 6.914888545307811 8.701717336266821
5.756665632736973 7.037968900056002 10.094602713986395
2.755591442602901 5.52549659024034 7.7966182341973225
4.839313707130886 8.40003595529334 10.455772115748934
6.086804197640569 7.432671742149996 9.47923221220176
8.873273551887888 8.700334625327907 12.09285130181443
7.360962602042603 7.452103976506046 10.87991214674989
6.818453404175296 7.139166941517871 10.660026369135386
5.95197792296996 7.987283288165041 9.754417478035274
5.422603982716577 8.362244495832222 10.625502447266118
2.2830195419706794 5.095336538147271 7.119619085793148
6.62114074645653 6.7090348212545186 10.353780628852318
7.547987774627328 8.660350375715526 12.243380630334817
5.383870803617665 5.773148157638347 8.56767920210573
4.922743296009303 5.010191733804199 8.51825330097281
3.890602343791073 7.044293124839012 8.64910922277714
2.663080464830075 6.087917259185952 7.958827275962845
6.091174510130107 5.209425926440756 7.84766828284454
8.687085742168238 9.069703523203644 11.155395760897557
7.375262466975259 7.843407974370511 11.233229027045127
3.632533008962677 4.3274703103438705 7.884052060886558
5.666705737078457 6.21448596665863 8.428799526370973
3.0146406790288482 4.496564763168257 7.295900556871632
5.884675537413077 6.671212610486821 9.241842667410305
10.019540314827676 10.321719643612946 12.720345334957031
7.5631180585628695 7.827495951821928 10.15647848869254
8.164270786327082 8.040506703428509 10.826830305443789
7.320645065382868 8.220198363799915 10.84591381030621
4.238089835888843 5.399629797221602 8.046878842062217
8.642513944734254 10.244094973661861 13.000569454358482
8.230303301690764 9.637527315918152 11.622997964978628
7.788199853809942 7.995910456278155 10.85250732567172
7.563079188450077 7.878628814510972 10.58649184867929
5.991929988103039 6.175597727269394 8.359492170829792
3.131842786273769 4.6480872856358175 7.248532977417771
5.465297328664027 5.263560050695708 7.32723724088557
8.310800558517542 8.74905783929544 10.603945145532727
3.806612044755337 5.149586800496773 7.6807345211404625
5.541128293813386 6.473048268075779 8.59668366423872
2.376923360303438 3.2998635573690698 6.547332441839836
5.466706119577271 5.797881988825502 7.742291355258675
6.271891889433462 6.58583862021006 8.566553924867398
6.242875853640118 7.754705787547943 9.872511984106072
8.248341304215199 8.323378277568311 11.171934580206502
7.615306076426041 7.962204926531388 10.759768933394396
4.674816267707263 4.7277492692243595 7.842297446207478
6.14251825746608 7.242153064514997 9.37108714714209
2.906409832573756 4.704049292970841 7.01780016682696
5.108818852911632 6.0725443722160595 8.634571438581414
5.764230749481394 7.042626677745847 9.600424278731092
6.936147798013116 7.5724129427160625 9.901652628359264
4.714225356682463 5.321481296425748 7.2509302650255805
4.827354379450516 5.16567857527281 8.190014183428286
9.871267166717876 9.608614540139277 12.33381573713141
3.8414176586651623 6.395708600455141 8.515156513058821
6.637808237095904 7.269064014425935 9.572244997453705
3.671343109727041 5.173569464924282 7.619316362840934
5.386124561647839 6.558128555505971 8.877709097639366
5.02037633135383 4.854020750636993 7.422515404149153
7.255989906454068 7.266372614561114 9.171435955615504
8.98420087677799 9.055375352648998 12.347718014116001
4.813008151247851 5.906577072070752 8.255284787301475
10.017358372016608 9.664299058789796 13.167230815654685
7.245346409044777 7.258555924415347 9.996367568514765
5.92309578724517 7.214227524125254 9.133099912921992
8.37148353662351 8.664731961901701 11.706657222669698
6.678617062016359 8.127589577999682 10.294385435414217
5.485401845933921 5.799693648666431 8.316846247167936
6.481332373994836 5.361517763698536 7.471559376249172
7.718018656695789 7.769346355459163 10.583038710996167
6.320294682460302 6.750519285740274 8.971028519858457
4.328119876602166 5.832869100787706 8.088813019839462
6.3304530828765735 7.780676981762134 9.739750461012896
3.246289848874669 4.884278529042447 7.29367046746483
7.125870746431338 7.951137535481371 10.443742953929501
7.269391244066946 8.616847862749145 10.137507446279798
6.083964381179577 7.041389165416706 9.59156757110975
10.66848945885103 10.501973781694494 13.320468375017722
5.915255718080826 6.052802580760054 8.264858373944552
2.803347643233588 3.64000241414804 6.376778376638627
3.8979865545344485 6.078690732708675 7.864299545380758
5.950836820373909 6.91263730393315 9.560589816991127
5.997821263307152 8.210708053119728 9.215053746954531
7.5561021817028475 8.208805728802025 10.690144675260644
6.0331548788290466 6.556046214490263 9.1313662069798
4.532515543322733 5.606459145995412 8.132336148275039
4.50110158960177 5.871989223457336 8.186014622824795
3.5241314290337487 5.482545461118216 7.570631125982945
3.9279011675845936 6.563162417231903 8.242146528841584
5.673218341175672 6.805465583326059 8.902132020918327
5.360888249118185 6.214491993546992 8.608484799883094
8.556380045536969 9.251823475934067 12.598026520666505
4.0285920796763035 6.7023483098551955 8.336201210657814
3.2774515757426763 4.82403426705614 7.586284859779818
7.21457790245975 8.10467284883837 9.557237037172484
5.274200393133887 6.992852233058125 9.25442991190073
6.350009718097942 7.490980713437745 10.18615271918929
7.204636825895809 7.840694689640332 10.697968029905883
7.146239519802987 8.129059764137262 10.33330297567299
5.826315918306354 5.479321962861668 7.537119989024159
2.849933907806613 5.296778543898094 7.304998690648522
6.431296099059895 8.609468911399242 10.390540406079035
6.007938432414068 6.148272375628678 8.805759007264967
3.9267623738232094 4.152361590300488 6.950178551610124
6.201236148511594 6.222176214535745 9.59638973915553
5.19195016774608 5.481298209067388 8.444262924274158
4.907302479916951 5.942289141417729 8.370776864602961
7.351306794183903 8.336639279180755 10.130100178501573
4.830674687807869 7.060472220191024 8.098858239885294
7.132348477792667 7.570262693695421 11.018065507102623
5.881040657870576 6.210696650859549 9.458490454078238
6.312362920150856 6.491945865946465 9.740168127552385
7.209204704163312 7.158409594201147 9.73914221815209
8.530745822010958 7.473819421350135 8.991229920701253
5.136943824005921 6.439726073998578 8.367528755239235
8.781940591809482 8.535897224933612 9.42148613812563
4.239956831794382 4.3210909351175 7.483355331861863
6.103213411456028 7.121448006772961 8.633348675261411
7.558528480827423 7.853814549830694 9.315362234356494
4.651185849110296 6.223342047309907 8.494521964647541
8.333339286854564 8.438197936726082 9.327514608435514
1.6832160044903246 2.575430390924877 5.874977442334335
5.179120372227448 5.235201980754725 8.304271611256494
6.095459593149156 6.873130001840715 9.874611149984974
6.1279415554127405 8.053881165464109 9.794710198244385
2.787542796979719 4.266473021315838 6.486286514732745
5.504819473457619 4.903484207620997 8.099669732449911
4.32958417052457 4.087976506788669 7.499161118133012
4.736798582931068 5.605016973455464 8.282566302940547
6.593543457004541 6.533849704476356 8.971931214222849
8.414993469568042 8.258532747162977 9.705040662529923
8.864957271466592 10.020785241577478 10.755058423489078
3.2297385491426316 6.080937289677691 7.687491445160073
5.677271793296921 5.816032674181956 9.303927870549579
6.300230900672191 6.081238440393161 8.651717908844075
8.215330601121275 6.941056481520628 8.946400097249803
7.337481720134384 6.757649143676642 8.866342172440246
7.112087570974151 6.177082137776286 8.373013247223033
8.251116735098481 7.035576477074206 8.95756020356504
9.377575168578051 9.225221912027246 10.032973221911018
6.357686866855593 7.278956931699995 11.075422692102716
7.136114445618777 6.870423509885801 8.722405430514737
6.6177578197274975 7.909372934008078 11.15194559971145
4.971865442827679 5.728580495032802 8.958339376097637
7.275519761293733 6.26402467464552 8.699887233324207
4.966951400561619 5.895289149449794 9.276682266378856
7.172170198702231 7.064728497199564 9.187003493771396
7.04638652403708 6.313623807959741 8.597455985612227
9.766712419677017 8.381372760292486 9.58552168190809
5.115876832372583 7.226571684368565 9.882533843545916
3.3188782030442185 4.09934674444386 6.710543400471798
6.260762053534331 7.679486778923382 8.827167413587388
4.67434936308543 4.4412348431840245 7.98878329613044
4.226586216323118 4.7375751891068765 7.595969941652267
6.8863512721145295 7.757227281445578 9.665728985344622
2.8999553551273247 4.123559501030269 6.855754962943221
6.4922028160907255 7.590757768572481 9.270332307434941
6.548327688526746 6.417258066555534 9.977395338451995
8.171949823332023 7.541961896397812 9.0312161615962
6.998650129128957 7.008967097086595 8.667909019536118
3.4383861746891 3.6066588404750153 6.9394722531759
6.740204011288318 7.775438186653363 9.514222218000649
3.2593888024745388 4.4185352464766225 7.484178608708706
6.294781237400477 6.997467406279642 9.568242493273193
4.189126584567315 6.505327986193878 7.869556680285145
6.590466705307119 7.3537613500534755 8.888981308822661
8.10259215251517 6.703360530140958 9.222754272008439
6.053021146320443 5.691642819482133 8.483848639844794
5.2976077779866655 5.435971829375667 8.183822059782852
7.330245087701045 8.365396163220664 9.38190146052096
4.853285286150597 6.155725813158542 7.80843617194772
7.541111003383182 8.624261415778122 11.619648166392714
5.05740220550709 5.03787492890956 8.236787072549543
3.422458181913516 3.7495190681643127 6.790817927921646
3.4513466076362276 3.98267768424605 7.559685573118256
5.706688557071383 5.610045695805935 8.412909488854403
6.470372615957134 8.326626586344013 10.131457651449374
6.17519880410501 7.840795786880621 10.118551752805361
8.51952067230949 7.532410015163003 9.470009576483356
9.08906470074187 8.46919664864509 9.593107152003308
4.2480411169724315 4.536602316367894 7.710560937527276
5.374816279135663 5.763054198610565 8.784599266795631
5.890263255323845 6.822472707564878 9.760934518809632
9.921215143118339 9.748085823051419 12.517169791481178
7.1863310742743325 6.98849095286921 9.625060554631446
8.205479180834384 8.049337865539492 11.173725485340006
6.389885124360141 6.982949172525804 10.214747070185345
4.753384371601007 6.6216832616641135 9.349938669123022
7.844325785735086 8.741222478611109 12.044552765172586
7.569797155258291 8.293280075343917 10.75960597931336
7.381186153912733 7.241928847706608 10.567730435471276
7.015933405879568 7.138747537566317 10.355275078317385
4.61331772920813 4.2464172361647226 6.896622001011017
2.352944230571112 3.4963268518030417 6.927080423318999
4.53094487614178 4.829635051556816 7.015812707083856
8.14026149181081 8.083818174735582 10.483814419454557
2.653520486193658 4.1946439991240805 7.494152545128535
4.164795880792681 4.7463613446939465 7.445732271272076
3.6412270770311737 5.030883471185945 7.959861470029783
4.283250067928744 4.963815658307856 7.402139952662942
6.62621864664029 6.5596928889089146 9.003987568594049
5.25429821660963 6.1959896638778575 8.909600579351059
7.781633467232848 7.365876365487706 10.677698692221728
7.567892957961882 8.313581487983516 11.27280570836328
5.439704888156725 5.656281267283136 8.989635358336571
5.407540800624018 6.102379605016026 8.8076952779592
2.8089344480693597 4.1893695285015635 6.937005965241914
4.168627743791569 4.63458758923028 7.913644780386189
4.941313471400241 6.146830721233661 9.228650209583613
6.032930362789565 6.815248748605103 9.530900617598085
4.318201619157762 6.083509091778711 7.895566685932113
5.7446696274295395 6.530272092960293 9.631758710763174
9.936929205286955 9.198274001096017 12.349450560480774
2.7939519617424566 5.07875251356613 7.848915006126934
5.6166567844468895 6.0462657132430415 8.947577746604082
2.8954912014704948 4.672107283736917 7.527014141319436
4.160193800951412 5.108316096737991 8.107363605299064
3.936789370898347 3.574667099138604 6.5439972223907485
6.333886644775412 6.507826444645688 8.681048557569818
8.920241399778682 8.719352068152883 12.314248652031278
3.083497747351829 4.040771509131836 7.3306120913380814
10.244623920117768 10.1543291685492 13.74291322890462
6.910453973106321 6.532888718872967 9.836085990263367
4.529978859338772 5.394657998716182 8.115503530247684
8.650629239545307 8.857554266758191 12.147850689611195
5.37830421309132 6.39490489255639 9.356365734640454
4.599904045812782 4.930938144028877 8.024404975938399
5.570858203211258 4.761586499106151 7.061397271975635
7.754150073654814 7.985112049576223 10.987080558265934
6.25414356640648 6.465045060378993 9.187998810742553
3.1325399860311345 4.728664737839701 7.727718067173697
5.959269884548006 7.2057316270608425 9.449277553677128
3.202423192284055 4.107584608633239 7.252810141225901
6.366557520026997 6.8359992531290255 9.862649196895404
7.494269939797464 8.353097955613077 10.385700030482955
4.975382789178055 5.765091175091568 8.940850415718494
10.698998956330406 9.984373641128828 13.283817380093495
4.73405191363534 4.864692845376288 7.824305474539181
2.94177135749447 4.25309638824467 7.379831897406753
3.716178251718826 5.431021682202979 7.806660532228915
5.287488439504382 6.374648469272411 9.613938393492651
5.428131361939165 6.9387438917709625 8.519004206355799
6.80320593019446 6.832394085071168 9.916836285249389
6.043012081366866 6.933574698487361 9.870308030437082
3.7481438518886496 5.178661751585274 8.393953374742296
3.1446459658590378 4.244524862198867 6.846020816240007
1.8402021279452963 3.910549769859765 6.894230395272012
2.5480443815571916 4.591249963418006 7.204275034234889
4.378373892845791 5.66969419406286 8.36798385469644
5.339660957892604 6.568282787453274 9.235023031073741
8.061151831286645 8.519030200320413 12.376196577086178
2.5665914502076257 4.865874382028871 7.220088293668625
3.737593388765057 4.881179959673137 7.611865061334007
6.970701980621569 7.1167899750215176 9.033902436336703
4.10541624280855 5.5134039993045265 8.480324079851691
5.917560258118391 7.254008371442428 10.346229664973006
6.649815176465457 7.189108723413669 10.526492655331705
6.101690061036423 6.803034426879958 9.52076674362349
4.7484248782249185 4.776681956355964 7.277108432661727
2.803164213739611 4.46954475535338 7.1434393492843515
5.497242257033634 7.022142979185131 9.487866072106076
5.583774194875934 5.254498794383177 8.304346942498862
3.105398824286833 3.829498521520968 7.233487435603698
3.2509523050684517 3.9120830138768943 6.782102714711585
5.2238806579430985 7.042024097976622 9.128614490745681
3.2182822485572165 5.6247956072616665 7.384339437254502
5.220034695352898 6.916359629996291 9.832147245797941
4.2357502715033 5.285225849054466 8.335051026748504
4.048188951021065 5.012492528362651 8.384681109147918
4.68652318295027 5.245994199907746 8.101743751311812
7.2605012230976085 7.185297807365496 9.128486320291044
5.188244389842643 7.159008364876993 9.551707187358009
7.557629649498019 7.874181142931694 9.338995781351137
3.9898207398219117 4.328304293352755 6.97457448862209
5.369931922764349 7.106792171580703 9.171310037094047
6.029225497372629 7.146035536618375 9.089474937952229
4.778810918093516 6.541391317920983 9.317289369578088
7.087088703411651 7.776093635508953 9.124865348659181
4.477328329172057 4.620328206078447 7.4166000485486885
3.642738756957357 5.4164378164017135 8.174075858851753
4.04365496036235 5.226187378975433 8.462526915939453
3.4739333756234543 5.86686747092556 8.001857367078381
2.9824024811788057 3.9933793847019965 6.802891507926214
3.675215224722219 5.065885522706832 7.948255397409292
4.371306031221185 4.994224239065325 8.40541710753506
3.7134639911004146 5.681758235276758 8.44483395320582
4.692269473860898 5.727733250438941 8.257913387742231
6.567035647576485 7.051892267198087 8.75728987408918
8.21325420601736 9.79034552803465 11.156202693586666
3.429707121172374 5.475899174599375 7.870478540072569
5.535538812023053 4.870658603153294 7.798908116554841
5.919277330658617 7.1827222499323256 9.695665388593092
6.401412364000548 6.09986272584992 8.197834233113642
6.986821258637129 7.779425562052598 9.882360857427816
5.558884157772219 5.925331518517547 8.211924982941676
7.219861427537495 6.844209307692305 9.16264050545017
7.772882733683114 8.134715222272208 9.096880259898573
4.762709104717128 5.840950017651773 9.440159613690929
6.295348255733548 7.132777193019776 9.13242757537095
5.585822128237641 6.047372192338028 9.050648449777906
3.0701475858026317 4.652556094838134 7.963470852794753
5.646447294243006 5.993154575068421 8.4689345226276
3.88523906355229 4.678725448955219 7.564595588324963
5.33124301267952 6.385137964640772 8.334560181223202
5.198417946344615 5.291468172956094 7.827474265202701
8.678468412478308 8.019764554580936 9.678837701161632
3.3151039177789534 5.571675628021831 8.489423261332384
2.330544900213128 3.1561217603537055 6.086532164284492
5.168862733867767 7.300910006465609 9.048438785693182
2.405800072310857 3.930843903736315 7.250778679671063
4.6942401509886444 6.0116107516717845 8.695287562072433
4.606461565363911 6.165809629014195 8.384745455751444
3.5215180910407753 4.753390549270408 6.812237647823618
4.577746500838186 6.654201323009419 8.64073894726822
6.330152239792781 5.523722533608333 8.450821221278702
6.64059650522216 6.828639974502364 8.599878178073075
6.521148667981317 7.2043813391933345 9.27223924030018
3.905199826745053 4.941146507443017 7.882684716792666
4.640479224958638 6.5985070461956274 8.522710435395558
3.3967983922931233 5.292115048356666 7.983841689280591
4.1042602815902445 5.528295078212827 8.311582923848169
1.7405884986376075 4.738841985088743 6.840068010312662
5.2355798256257335 6.698675869502391 8.642669892480606
7.6528124523545165 7.779455999755585 10.33260972345637
5.787901102678398 6.563690824030674 9.179935752277544
5.235366042788407 6.860579072994126 9.28763774459478
5.767970278035342 7.557549786749343 8.983283029071655
2.457116026333408 4.319812873427559 6.72146225762874
5.357625751180044 7.106980388136252 10.063723503015247
4.9290112991461426 6.286909146711964 9.140106816879582
4.254148984967885 4.794779866137756 8.000709223499356
3.7781922222567488 5.120909151558382 8.012292057346093
4.391320855471242 5.738150084063452 8.313586911630233
4.196290507231931 7.018570408679725 8.966299217510256
4.017199823890301 6.600447875678284 9.09373159050856
6.709070236954687 6.739896113891963 8.632942232411377
8.051077916902944 8.149272916682056 9.677973845085052
5.016180931305036 6.2859630700715226 8.990928147488237
3.6731801487930587 5.83790186086076 8.477933934034747
4.049722915457464 4.653486325315864 7.300225090484028
3.49858127684939 5.090321550908133 7.585024063104067
7.642489761747169 8.38767831908268 9.26237401352098
7.657280355550296 8.960694997638344 10.703003796565405
5.503689922614444 5.900802833793536 7.984881895631475
4.107413816901664 4.39406171065656 7.412693925014535
5.069399086224377 5.6316185171717175 7.865692186001155
6.867998132750011 6.579078815970305 8.32745632286041
11.08401557551295 9.785435840931148 11.223832348584608
8.978510036487387 9.907105408620689 12.255254756440998
11.567914185016319 11.13642350009361 12.149924468492939
3.1519340848520074 4.015696606627926 7.354896755270403
9.351423303404701 9.86497862069653 11.650671782673788
9.796411664138057 9.581044052253047 10.997895810905232
8.784896306225288 9.849521437555039 12.304059210790317
11.017992394198258 10.701368287524488 11.632709394144511
6.073249491244006 6.4009147057460165 9.991361826273042
6.3739954466513815 6.306889277387952 8.904820632891012
4.318309653067044 5.783482285865239 7.865161098654679
4.983963074455282 7.547957603434282 8.37010442663738
6.7580493591418875 7.345271943758175 10.279952196646025
7.06112511311032 6.515201641131287 9.218454219121059
8.405093898642072 7.98683091467595 11.190719065391061
7.242784671317677 7.629767126559921 10.036486246046037
8.262927522619695 7.424360817369332 8.982811779459253
9.92840281195079 9.02673888154273 9.699367702142215
12.226004984168156 13.27928101407353 14.415666910384969
6.813922130279433 8.408967165971367 10.815570969126197
2.351030852376591 3.3641069091374405 6.8839550853312055
9.794984712897872 9.329817393266048 11.803005046437306
9.901250113033957 7.98625174576732 9.106372470482473
11.018265057831846 10.640201625821447 12.778615888345874
9.396145189600425 8.145836508041866 10.066114927613468
11.252761765898216 9.989826973303234 11.92744287722862
11.266490573382127 10.611500588722052 10.855406515308392
3.269697137005235 5.339961850680248 7.81344925810176
10.170113414643088 9.673505884236718 11.569210636774136
2.753359541641402 5.733617688758384 7.801470814718183
4.411816296005583 5.7631710068871245 8.081721886988381
9.253953735184103 7.753359862174683 9.875335689632296
3.5204312697687943 4.618022875272416 7.681519093521656
8.38470218106714 7.6232556254977535 9.186363018897397
8.977085282785195 7.984548437238891 9.771637287838644
12.533577721352069 11.164531110875329 12.350447780541748
3.859364046022033 6.781762017929887 8.634874180234018
5.361086239013183 5.522311052203093 8.689626624588135
9.090687155367323 9.90880984423774 11.21022105556526
5.545826814200378 5.122332746190241 8.313439566145501
8.33984765886231 8.534792984935978 11.341795486967941
6.972336106039245 7.54720902716909 8.735140726028108
4.325792285199349 4.809990474517122 8.174973227184655
7.91662136948765 8.593230176984907 9.788077984592778
2.181105080329995 2.778879134193353 6.410218164189634
10.421839247626382 9.453744273944663 10.72443565780144
10.718344933911277 10.532731681794244 12.380231081129136
7.697394522640686 7.208205324869057 10.271186473853088
8.1510972996547 8.668385437681275 9.50183657595612
6.063360721825102 6.337193557934158 9.778094535414018
5.664701138070482 6.34519470552531 8.280196261027404
5.504041576784288 7.317854567508694 8.970904218995187
9.232533960028212 9.353417197169728 10.709587909509876
11.645485149138501 10.526603783991142 12.980383729299017
9.735935564557522 9.123067123895664 11.812013525514006
8.995480779727304 8.82133846318024 11.653528352230854
9.423946292708067 9.926499049711243 10.720019564171219
6.6230989718552165 7.252919720985898 9.251998499679145
6.007787848723754 7.312884448113248 8.753653268729085
8.697121032513792 8.151000480460155 11.131250078959418
8.109362734728123 7.912208578097185 11.231734020730007
4.917692102016755 5.586201775353978 8.90263727416409
8.019653527120543 7.383828047370397 9.74543692745587
7.226475069122248 8.716991588288614 9.568717100299935
5.858222344919386 7.781478843350851 8.949211629405978
9.934879206282252 8.25087540474428 9.482070713652616
11.96816869663853 11.213530228232175 12.293032592126076
8.786991167388523 8.819522449687875 11.799468364622989
6.387327425641902 6.280838550723435 8.982892553446515
2.7786696098019656 3.725366994013503 7.148827548636365
4.701514784387001 5.622783497069441 7.2986697972081265
5.004230004708578 6.169399883862186 8.785854657271134
3.6945445597402538 5.76383583743112 8.119427869650654
2.3256449455067165 4.289319429553023 6.9131160367427436
2.6142351974024938 3.7977767264902567 6.647379962408808
4.029417367098413 4.112483569804494 6.695629388460336
8.090442981925555 6.730965272217006 8.183999103808658
6.2906923175376575 7.115777846818714 9.439141044141106
8.58697679298972 7.8624943808494 9.232658739920817
3.2113322802583215 4.558909744020577 7.073095639210059
6.392208650701445 6.795433126781925 8.784671541521574
6.648977337674286 6.324778788932553 8.249827503238501
6.374099513753487 7.355878228692259 9.742768851582069
8.018440841649072 7.4360841379682325 8.74017498823477
5.462185179780385 5.8829902514408765 8.83541440861862
3.5011772754938892 4.9164206353674205 7.269504753932919
2.1285967029090376 3.472442225680963 6.5621691561667586
2.508834039199417 5.2485938302749435 7.320534142616833
4.951580356180008 5.153296738435895 8.457246821580469
4.17873603970352 5.199768013654206 7.359107346343122
5.855110582661719 5.843658766319295 8.851284137996235
4.328023575700078 4.9930221432638 7.470711031765704
5.22615481503879 5.354938036281086 7.311242310870882
6.993322911279785 6.442054534765833 7.5555980950310895
9.419639505279136 10.049289987961748 11.466636606077316
5.091826531035317 6.035475590764708 9.060224485227279
4.589370492200336 4.4660217322795885 7.753142001377075
7.055982362896061 7.509443522945289 9.582524944705128
6.924564906171203 5.79861894364649 7.35893231826242
8.240352161574439 8.401059063770942 10.225609538606196
6.338236531418048 5.80876643776268 7.5904236298233565
8.300043353626494 6.980547823272023 9.144935895502838
8.378202746657667 7.605539903275631 8.39859818188029
3.144736351688614 4.761600914509538 7.7809343313487505
7.228250854157174 6.8568494540727745 8.738541156514348
4.588223675602941 5.688369813054988 8.66070796753138
1.9084306716681794 3.637218440112716 6.579334515616575
6.1648787505674445 5.541959665697484 7.719472786797839
3.7231199379629536 4.893674896323728 8.053309322150838
5.378062439943428 5.484943448989175 7.29094112800014
5.847925517166635 5.176336970934738 7.299560825650399
9.660639275877998 8.096499264823974 9.533126882604712
2.293704114391428 4.714902403745505 7.3163984430064115
3.4511755640122646 3.5402382121390423 7.042909970531711
6.0691493451236305 6.766200160384337 8.431612472255626
2.735006000164476 4.290422655438175 6.691759551561471
5.969525682760532 6.47374128449523 8.91112286390285
4.002290925338722 4.7150631874182025 6.737389807056782
4.041769011227784 5.710432215957606 8.074638138914903
4.754776628291375 5.596881100891891 7.396635688249955
5.14739152008878 5.155567045060951 8.368443132597363
7.379272753330211 6.399818241493185 7.927334070918578
7.926503345016554 7.727184327866104 9.548393954388182
5.415210454124538 6.03586783055929 8.375129335212703
5.053754643286013 5.942239440427171 7.590650708273373
4.154808363484044 5.6209630232434735 8.256937090021294
2.714592421412462 3.6061521272459887 6.317730782251016
2.8685257695838495 4.675563445806836 7.265289364733646
6.206272266810111 6.337462247382753 8.058472385404274
8.865308481771761 8.425875994383995 10.603398354393759
6.957965616478458 6.774811644422958 9.210151775515092
6.32963857814777 6.989936580246801 9.149822959270717
6.317583842065064 6.670190025076008 7.90140879828332
3.7567102193276707 4.478155655114914 7.581923992654616
3.980969999815689 5.659597394252382 8.213743558286572
6.043482610903478 6.533022434792402 8.976958944052077
6.036076953983025 6.098577766524164 9.485222944107202
3.8792710861857467 5.280666822457718 7.46670669877674
5.042319960188401 5.5262775615216535 7.739432842517949
4.240432999128557 6.145617481446818 7.842230486932183
3.060090551100305 5.290724580614499 7.336398869783283
7.053477585456845 6.214649962033522 7.523069815828172
9.062715227810054 8.086374885320229 9.420477348283434
6.4599490593162585 7.155249892490375 9.41801215345641
3.555057496001747 5.5305270723863185 7.679640218154596
6.293522419281819 6.732938280002202 8.749247150667273
5.361867510683885 5.39069603696307 7.833927651361691
5.154950923788531 7.521616847169121 9.698327874978604
3.8322736937504716 5.872225378158906 8.529846549720864
3.9944626383634265 4.89254161269264 8.06830211299479
5.440849838246421 5.010363709085028 8.138282016265645
9.358089778624908 8.100350305828954 10.14115354744209
7.296128267007136 8.023436968369142 10.607375832046912
9.745685699436137 8.391880483081184 10.27557347760362
2.7441012094472925 5.2547738308804455 7.292458593916133
7.627261356491435 7.835285166684192 10.176412583498385
8.106168724864116 7.345395850678504 9.699827302101978
6.907146636268265 7.434984694796685 10.312091062839784
9.234509529536004 8.233733717496527 10.02756237122898
5.0871409911220775 6.293203580032268 8.601336588790323
5.089499359241027 6.769064513101874 9.157896876126156
3.2744245700887467 4.302739063110631 7.780025214412458
3.21417899118885 4.252752393454626 6.837426425084267
4.670715862686241 4.775743033050008 7.802015270096541
5.241483202770079 6.722748900936285 9.129894508873619
6.651049710387391 7.039507116478466 10.275230453587913
5.5400286206838105 6.501754147761058 9.301577379158767
6.609478021916473 6.542476894703999 8.763472378653717
8.337041922726527 7.422946200905123 8.90471930118431
10.404207093516725 10.443489784670984 12.403373203028595
4.7545326747133645 5.411430253301868 8.331397013690847
3.2724487805735345 4.649909589112538 7.162726378150301
8.157814119652821 9.0494479437895 11.238911054315853
8.300143575521792 7.232649895621783 9.123877030034098
9.316731787424061 9.67887365363625 11.781263350640087
7.734612654816747 7.419626034076439 9.537500958149279
9.461168578670053 8.11511596335645 10.611511315286881
9.624879937135784 8.369070376674914 9.522287768009166
3.230882952133539 4.864091567269745 8.559316891929189
8.48815521261277 8.395219222296838 10.617242034683798
3.21637364015721 4.364206652007374 7.530266769171185
2.976992986510194 4.449452448095678 7.7918709128979105
7.684223659876787 7.412606856827497 9.725758268054962
2.336359864933244 4.698748756089274 7.302083491610379
6.94693822032171 7.282069210328525 9.130465746754291
7.298924468856403 6.316729036737319 8.908403491417387
10.806712833760676 9.106141481460481 10.883102820412075
2.3198328597777294 4.3396253441400034 7.805491400828389
3.1841260021930653 4.131584881938619 7.157734665232558
7.343121136831973 7.5331569622327965 9.567187359940805
3.694758141716734 5.766488180531723 8.507328633610243
6.769270062928549 7.6038453722892845 10.294510191379132
5.640225742184238 5.657641589846232 8.122195712863093
3.339527827259492 6.275294491683969 7.743046015433714
6.276314071442053 6.595969511973844 8.727172545825207
3.9935801202669445 5.156897025317344 7.447296074627043
8.707848917933726 7.541901765395147 9.499537772279803
8.873376269215829 8.34244184519788 10.7198334722036
6.0287442459587 7.119088471586496 9.700648351293186
6.3764952549631895 6.384336173439234 8.470944122334679
4.654957738624598 7.098123469126756 9.577033072655416
4.482299115737577 5.140218972121848 8.264038825674998
3.0368283112146104 3.765513598617502 6.533150558245257
7.413710142183364 7.113961278685496 9.284682379765984
9.960705009764599 9.741917452088106 12.15882247432777
8.097890913244436 8.380940831353156 10.9965695737549
7.36467111742881 8.612364743456663 10.977909972452197
7.724561051377216 7.6469718332805705 9.425039403850596
4.35236620557215 4.164641100905462 7.094713806225411
5.325591019134239 6.428142121379301 9.057399539203685
7.155039094343856 8.20718283226262 10.810391594085177
6.295882951920404 6.665053759073116 9.612960436026146
3.8298531011248684 6.615684731312914 9.132582346990493
6.421941584469318 7.133215523136631 9.375684632637801
5.581889079973957 6.503350173042868 8.611754082688455
4.487383552851499 6.008696047410445 8.585989559310322
8.47350095600443 7.8913219224528195 9.447218378756626
10.222409329835916 9.038513680431505 10.793107323462921
7.218852906395075 8.319597360530395 10.885754350620465
5.0757098745472335 7.232978441380718 9.264919987902365
5.646441860837813 7.046636489487856 9.724431555514332
3.566926839624101 6.238738485111499 7.911917168840489
4.690263434362134 7.289265546734325 8.399290042319969
3.781036036496141 4.532052484039268 6.6989193049174816
2.5484408428620458 4.148703396165435 6.900260987221821
5.064619177707877 5.004577173429896 8.116599340870396
5.852542523232115 6.24996927293928 9.161050572052678
5.901442064709624 5.872646190745309 8.658075739497551
6.766139975033199 8.204765488370466 8.948273075970615
4.821303462075218 5.023801309554808 8.163114864843028
3.8405589557362387 4.356021567161488 7.623100086161647
6.495529369589678 7.3798085333914925 9.871915858840834
5.179596594471052 4.888491730083402 7.908523488583557
7.7477432739006495 8.812830481951673 10.435861643270862
3.4802599309619304 5.887495358863373 7.55305888724869
4.38984048745965 4.195367475104942 6.580560980286612
4.458961857846255 5.84470243838792 8.012586640362592
6.59772201989291 7.113994444805566 9.756136555331492
4.000568060878604 6.537483504761132 7.915055012688437
5.9405070223734295 7.390331964853919 9.641561164135084
4.073407802462101 4.682958039219102 7.400612906858964
2.795097161350035 4.198192351863345 6.81619221215499
3.3537127590913034 3.4585151485897567 6.369695869449904
7.319663611254179 8.368177184609985 10.984249485456871
6.833707979650951 6.966657474412592 9.688738228930491
8.186632030749685 7.669647345708857 9.193017312005109
5.526581027959832 7.371829977870843 9.482689272839147
3.4424855105689307 4.530151379317162 7.130676394920811
6.456109825005403 7.902913715727777 10.030032615028507
3.6599285879751213 5.122313000930723 7.6574958193009826
5.840007971418071 6.005629243439143 9.09326653521348
4.757177150304431 4.255626048253788 7.058890813147533
5.918442926003594 5.695263429268563 7.811821788263641
4.926648726689534 5.434976177628021 8.367443768810444
7.824518763887102 7.738116429990283 9.648531047080567
4.514971351790743 4.498902218863588 6.766653876075257
3.3783815025938324 5.312691998092932 7.730081900523762
6.8509306287277525 7.272682299927044 9.151864011525243
2.2697189758513368 4.279048932745633 6.8001685986763984
3.488322475391871 4.627946153565397 7.389351531213811
6.675256761667316 6.034461201491937 8.913632259741986
5.478841809712462 5.326031785798183 7.562974044576206
6.049714120954404 6.9406468472097815 8.964085355469805
4.198052881954969 4.479004098285628 7.637961533454529
4.441765025038605 7.406551506807564 8.303234588078316
5.926937739741652 6.902314925646605 9.08700083594688
1.8015754347599882 3.269114328566817 6.268434888194683
6.9946168503555155 9.022577325539528 9.9008496051486
2.3683284292929074 2.5962546759805116 5.402068587281086
8.616462321244132 8.622572628180098 10.118409646654017
4.259417177519886 4.115880287582979 7.18956489356841
6.355432254955752 6.729568919025729 9.463410892728035
6.070879894401702 7.960165849525345 9.570136207921202
2.6530793568727473 3.3981567034008884 6.3768916519777505
6.085746737757098 8.721857625087738 9.746214272318507
2.937937243743626 3.8107305863225873 6.486395735321315
5.024413741374824 5.993869780983479 8.416281242775941
4.0189826087871054 4.223147420105889 7.3126104278586626
6.857376896829627 8.322283380694026 10.742142143490543
5.780688231816305 6.967338442644904 9.41258697690022
5.671283786618705 7.514872932852497 9.492365666727943
3.35789250245804 3.6493816970981285 6.855762592989236
4.930703853113319 6.315948511569458 8.790400344911628
3.289012670322291 3.95523468639659 7.222523860798873
5.485844945433698 7.575641153657195 9.580866077207327
7.037429690405352 8.498658388217017 10.974857013893244
6.541138889085669 8.024440655423792 8.618911996543584
3.511437770870301 5.381121153608875 7.488318372993014
2.756528874235973 3.8442919925124595 6.836667208694334
2.883187575551785 3.246753067491163 6.439120671901838
3.363803477399003 4.692108049900711 7.100354372352497
6.1694763348149255 5.81555176073304 8.660723151856105
6.544531807259517 8.30171592525847 10.17883964821647
3.452441589273308 6.722135194150794 7.978393427708854
6.694239875346895 10.009640482065707 12.087573283308704
6.126581692614748 8.951373864446223 10.794519753709206
5.656360021651702 6.876957004814903 9.824026692414224
5.591129971995712 6.330365937479869 9.430774307308104
6.27883099707295 6.988948603430786 9.045848771143666
4.194429967423377 6.498094367915081 9.026781726151768
6.227163003766676 5.774174769457442 8.171573194052089
6.267808956403301 8.331949166756745 9.360236355426474
4.303943502356993 6.173818792967312 8.702156688959503
5.215894111078493 6.131516415160278 8.599215668176697
3.4454191079927545 5.222363224194339 8.281369074868824
5.955117585453508 6.0599608260180835 8.268178439795031
5.518236828198188 7.545880544408261 8.466388935893324
4.80159891883335 8.330791804490586 10.010480912514305
5.797046669760424 6.368539608220132 9.681176896191152
4.775579207255572 4.717923888012862 8.12096280894359
3.0232431837413802 4.20740578690507 6.669230615057066
4.853157828840072 8.156797463180526 9.814961174415386
3.4838886095622925 6.475810402615393 8.60682705058187
4.133974038016694 6.594508307427294 9.086415580644791
4.74391324178097 7.1312689940057075 9.450189327988337
6.244081186431392 7.189038479870535 9.45198436131662
6.57257103010017 6.751747027336706 9.052513819890457
3.053709246210715 3.4655599940935664 6.409006550783401
7.610105060888084 8.150631586981179 9.820835674755342
4.8955664297594925 8.865305317905278 10.433251607204907
6.088212733679284 7.622501886389589 9.598768676668906
5.725843488569648 8.41304720476561 10.128326863270212
5.0823708044213065 7.563588580023961 9.4161562961769
5.985982475457387 6.376438408377262 8.723094174748075
7.020611548476248 6.871052834921892 8.641926070993623
6.617189816809249 7.35996881357168 10.775211139689606
5.3845430810069175 7.401512429710638 9.489703195137954
7.401242475869505 6.833016677873322 9.973878105572778
5.0127370309424855 6.161632749806043 9.136077553644967
5.382444505347507 7.906206900143611 9.653397464392773
5.861758591687856 7.4012429950525425 9.288172403157214
5.538618339042397 8.188810558945276 10.141646490948279
4.9350926953388035 5.9592253900661145 8.391821464894175
7.418911790333619 6.856063787731426 8.863929755215622
5.063984547004129 5.1326258274812515 8.606812564690312
4.058170434465177 5.5814695106162135 7.3647507285854505
4.2761796232449605 6.013856147301081 8.572039302481096
4.313922462409295 7.850759824441848 9.482230493728256
4.070246066431237 7.168120149972293 9.114307245824701
5.336552286902467 6.343428846444402 9.227843113886072
5.427188662467222 8.87083817271692 9.027685403542751
4.781618480661924 6.302918178853853 8.980948814183204
8.393368688746436 9.129781547204647 10.800897956310976
5.831251411933878 6.437732721161657 8.6611061052646
4.935805015065666 6.131337326074984 8.64197347786436
4.10593904851741 7.871286852488703 9.28665168166977
4.590290283772267 5.928431474418158 8.7390809339751
4.606578043772974 8.662135357759187 9.356033872969434
5.457751557561602 6.643728246951717 9.571972989874947
3.1284188015090426 3.409822320599624 6.5559990908577115
4.385866321367653 5.78988371996353 8.448412359951805
6.342809386340499 8.835314677077996 10.490570853614722
4.832946033741995 7.75050041681746 9.58631323906242
4.614993043606629 8.761977308324761 10.198398608615948
5.173764059493795 6.335334833610563 8.794771423954586
2.091814593927757 3.3592703844696823 6.118183148343485
6.522729606684037 7.86493206891137 11.199372252820616
4.520202264786016 8.638037457653315 10.07693871428032
3.5308745967119033 6.063124444932011 7.793831189846729
5.7126269803546545 8.672136635073022 9.835258369684633
4.512352018748548 7.93022625186498 9.691944172241088
4.633120111096688 6.095927611625211 8.949708221703798
5.138436823725243 6.424836813235143 9.52793768388188
6.445265576885455 8.440347547861746 10.144238769711727
6.8125499607856135 6.7192749548243595 8.701266449040892
4.391176317629667 8.140462599122294 9.677906796693343
4.878996527216298 9.235042033683719 10.57024063507055
2.9582968582015985 4.594132865319191 7.1510275635641065
2.826662689183819 4.795822936674656 7.237200830156764
3.425855407814145 5.716231390049398 7.81430254364861
7.511627980841797 7.602025060088841 10.114004354175478
7.046928910003046 8.631163449208085 11.592296668354498
8.324468866900489 9.7101429548645 11.513961618711141
5.298975291138864 5.995342814385238 8.658198938083904
6.60661415987413 8.165983121878062 10.716719214124105
6.281091605111631 7.949267516787871 10.137623712294781
7.563436199340283 9.595109984208499 12.162052612892294
7.673561241788033 8.972791003234057 10.798502106519566
7.3581453484136725 7.709238939395028 11.043680209927548
3.69271049742538 4.264637390310903 7.713058424871569
3.1776114875592607 5.662276263925334 7.5812692301383215
3.992941346593474 8.650467609103222 9.755453662052311
6.902490874124334 8.507330540940238 11.520561764870106
4.550057120552297 5.010583930113381 8.292623724344137
6.917616674704978 7.643958792553384 10.952035650877551
5.009317780472861 6.0559788976383855 9.111749298455933
4.699263722105751 5.12705765717087 7.828998595560718
6.018056946441449 6.615895916529128 8.31000468853864
9.51640307578585 12.162864214948621 13.87611395443879
7.121025535097028 9.436788744162977 11.964004826276032
6.358410016446184 5.898819143195205 8.499231278278643
7.0125715446971135 6.921363627158585 9.959397156305
5.967246517240864 5.413463222005416 7.921033029415006
8.280108439633707 8.702400299792181 11.66379840143029
5.834136035323711 5.663595865212733 8.788311197721685
8.1029805000822 8.26871395156128 10.988372716067067
7.496952248988635 8.466505986834411 9.665059002305453
4.044613709498646 5.624218776753457 7.711775866196614
6.938867047694167 7.368651437636416 10.25605211364719
6.048682026805301 8.263777133230013 9.827153057651286
3.6479464327125357 5.3975725419348155 7.905669776896533
5.5530730503395676 5.290434466337341 8.558949527538687
5.548346350212214 6.194599698884798 9.022736407877444
4.385333191947827 4.581817328804056 7.526490592075305
5.611984961186335 6.472661514651862 9.073484773469861
9.14692727177791 9.139652996440844 11.221882789345788
4.534304507399424 7.6228168728299 9.142418231357647
5.757322765119379 7.135824037145436 10.022155950010967
6.121202456558953 8.292821218957318 10.383211091402151
4.258567938097683 5.432333841762476 8.350574005717698
6.776504396923033 7.402676106094591 10.67640232504033
3.289237567545003 6.251296040689152 7.947635927481725
6.079661455468514 6.439206143236318 9.47722433126223
4.387115576111008 6.764532460737466 8.671202623703019
6.523297353831587 6.067853786729202 8.707503415905943
6.829344362656557 7.301461266203425 9.56100479727878
8.24563365453225 9.26088760828742 11.81829872605819
6.684966275853794 6.900325173630339 10.356861182286218
4.7179308489375735 7.115208835003349 8.759987066814288
5.7683965581521495 6.77457308700493 9.809206952800631
2.869829325238402 5.46190801254935 7.661675151364844
5.1516550299405175 8.63817870569719 10.50042585879307
6.1479540862976245 7.711847070017989 9.851321596796103
8.708361308788684 8.613109618719927 11.906562920971231
7.290611078219519 7.347007814813056 10.7329955782983
6.7607633715381255 6.953325849599315 10.458712054093873
5.86012844735525 8.023842226512048 9.784713946348662
5.604919889181039 8.554941931099744 10.658901688244184
2.4746674388430994 5.443664643788012 7.432683087641043
6.5121539997490245 6.495355751327391 10.103073134887026
7.644633694807236 8.758549250913273 12.166638492274602
5.64295594436908 5.816641016602801 8.658483900689264
4.857215074950475 4.931524246537087 8.288436418819654
4.079438228382332 7.394799999911859 8.859681424545151
3.021488010926552 6.420896130775064 8.149851956987925
5.8408449808901715 5.056378182653688 7.480944617707469
8.592341485791808 9.200968839741577 11.219765625304023
7.405767760686609 7.8823858860287475 11.190470488154238
3.493055674414209 4.01460189822602 7.529745289288884
2.716769944880241 4.93571847922827 7.466120125391125
3.9638482360935874 5.350866884986172 7.262581022723058
8.157137669160711 7.99236595740577 9.383573403844764
6.8135514204829235 8.675594247196843 10.742160965576662
8.822443114307905 9.752102664475021 10.589401933023465
3.72135662207042 4.213193196492836 7.272757936304328
6.829664547534403 8.61418708178364 10.23365612614207
6.821097374647916 7.963155306948806 9.270705331536282
7.166559068560212 9.32189484088752 11.34227329513813
8.25550935559284 9.361271598233708 10.140141056057631
6.038052620895405 6.343314431854548 9.676769323115302
3.6190894461199976 4.65525027429142 7.490505142956326
2.3771436159025003 5.2591552504561925 7.373641131040605
3.406461900015053 7.781769735992568 8.912351627061721
6.00691605616957 7.328583271690489 10.170947660672407
4.444665348798449 4.851483931632775 7.436789175362198
6.382493822420835 6.830766349790878 9.687773260011644
4.789173235267597 6.404416498269072 8.797428844698949
5.5067724795725175 6.1883944188859425 8.034811857430597
7.058382550742033 7.793324979751026 8.617559514178852
9.758038656795549 12.224727290504656 13.090594073826106
6.2238190804668 8.706738374117846 11.127396689551894
5.014865867251743 5.1054382849797015 8.64874457863402
7.304658449153669 7.664893621294275 9.908424563393265
6.955298829146048 6.3249249817247195 7.609272934024536
8.560736640338224 9.149772670076837 11.08371857285609
6.505734584672826 6.3837752513245345 8.317474331268626
8.504390267593125 8.329836633301316 10.140201813689366
8.429067105440023 9.263264310412566 9.43020138751609
3.533174544321734 5.989535587415997 8.460897743401759
7.393258867946304 7.994564189622593 9.751047864800743
5.1181764245791035 7.675523480769868 10.041655004549995
2.7793182262124025 5.27489166603427 7.701509859308099
6.185600549581087 5.6494357327269755 7.940309121585912
4.594060503377687 5.912407862896274 9.197656568119461
5.335764358883101 5.765822345875044 7.672171258529121
6.0790153583166235 6.390708553114294 8.249333732001455
9.789964689767562 9.624894730737301 10.712522610213519
3.557800191210482 7.375703296872896 9.25554413423071
4.49751784677381 5.395095726800051 8.517288402325647
6.4706633563615625 8.721552424170538 9.914201354308357
3.45244950517596 4.251201501752055 7.2607090948632615
6.452701396426759 7.402286179423097 9.908180847967177
3.9823432692729024 6.29959931347674 7.634940203490894
4.742540747915459 5.189025980556069 8.53180796854809
5.010827362664978 7.417700554857958 8.643950815144679
5.278180633778044 4.823897012054618 8.437298668399187
7.542465498460488 7.861004886431407 9.038079793663606
8.395491300767164 9.383109163629463 10.971326730435322
5.907894788201937 6.018390392082945 8.605713299637163
5.49657693879068 7.810292530111469 8.94136866390936
4.485784647995763 5.1297426999331615 8.304982638157398
2.686744734998521 5.109809227727039 7.242267483614883
4.185022656752667 7.389273923508058 9.065640266915015
6.605932794402006 8.262835289504517 9.607229131896688
8.9878594653271 8.662008979026602 10.872234371014098
7.236911131656555 7.380289219773014 9.823680045794395
6.604883209702493 7.048793156732608 9.53184992120885
6.534103495992421 8.683060105258523 9.4616548663674
4.926143890675451 7.212585677219338 9.420272106683898
3.837935285899242 6.854685497622072 8.810543016996219
6.2387552875321814 6.229249482895255 9.039041089541131
6.7375673338620015 7.275611537699553 10.515776868240021
4.320287055234296 5.011601275437058 7.837673365103562
5.247567255316201 5.670706843924053 8.170030208322414
4.778746170865161 8.200366654006697 9.286307853990005
3.412569363863755 7.25150948863047 8.776603753275824
6.961334169190771 6.525237933590917 7.808355626335238
9.21768805729603 9.740272122975902 10.675428016038174
6.893200858803625 7.410636986172959 9.921357543413988
3.572679046088338 4.370235025576532 7.244396124316661
2.7785693001171308 3.277149409750942 6.288028721316465
7.561073018179972 6.3735724162598135 8.907382576473912
6.52357255495221 6.95252949736093 9.974873300090149
7.996406092177059 7.385344204465527 9.470262113906509
4.473713826865299 5.5717434638669845 7.880430180877347
6.282815094136074 6.325017366474025 9.019302070822045
6.18188635677385 6.054730586432354 8.633286078383374
6.653346213929962 7.102041847815836 9.91770443645359
7.441660793958074 6.837088894248562 8.899740610008859
6.5428095690322 6.800480017364395 9.94892834526485
3.5248169726304144 4.502088810448335 7.192288914672337
2.1771975389004843 3.3607893761346754 6.2653157413495535
2.4752666623957458 5.192169377107949 7.436643332422507
5.916745279914686 5.986742182837529 9.669152210477922
3.742634427786352 4.74795436722031 7.440758315832337
6.276830946895988 6.447599900423683 9.53400005225817
4.429726832573893 4.663508099081991 7.734859638318417
4.510036323013837 3.982079389524615 6.713669370728089
6.096379502114057 5.107726356863418 6.889497108895613
9.001224423778655 9.672462386054455 11.609983205592526
6.0545305181218625 6.4598602584490985 9.778897872753205
5.660503805118093 5.129824259151937 8.104023166441447
6.9986015095625 7.158735341388319 9.78848343716436
6.10830631579258 4.819071161482973 7.25267876789922
7.9556805426771335 7.920519525007101 10.447628919126045
5.806249974239522 5.114996940066924 7.81035629763871
7.815602674347333 6.623667064849094 9.4620934150943
7.558700237042901 6.614398243942519 8.05509274321899
3.134170381716083 3.656815048408145 6.851462569584607
6.942593980191771 6.440328226581528 9.092770509664465
5.2760891042488645 5.8522043824678125 8.63816401592952
2.278759161997387 2.9822959255419144 6.1608982094688125
5.660087694364573 5.153304296254536 7.838493031487641
4.546661629299651 4.60869275839413 7.992702164641692
4.810760084015739 4.776258026585181 7.214590664132722
5.1555599762842625 4.405605983819412 7.343691064570882
9.010923416055448 7.475066112029874 9.655005385689911
3.2017882609086272 4.542913841810716 7.123564410867228
4.718713198778677 5.199562319272972 8.387227317209781
5.826740298737927 6.217331786511699 8.612199252084393
3.0425138085801757 4.871601207554088 7.33186563124472
6.260764085193145 6.2565527204420475 9.172796288614379
3.0349159843915507 3.9056595677196313 6.635047655925902
5.26268704506293 6.324592321431208 8.820196857092165
4.16937107137889 4.724381665568546 7.128539285257698
6.077103931633818 5.874755730003521 8.809683748345467
6.717321086860132 5.576139603336605 7.927939584780515
7.661630204502927 7.1687328942476025 9.820310553612286
5.922538558130784 6.371878534650419 9.18238760768196
4.265653238235044 4.7298778331162605 6.969057917088999
5.322856124025956 6.985498789157872 9.389733836272534
2.3196970272535005 3.653404307826638 6.5243407343551665
3.887282073410521 5.4696358640775316 8.326276213098255
5.67825361835998 5.3908800203734675 7.844648572770982
8.648635299436654 8.304188027943033 11.090941386000324
7.0268772371566355 6.831793440067941 9.759930595123679
6.571327542681529 7.075153273554714 9.78946666462021
5.758421194883374 6.0196103941829175 7.987604822675156
4.594983977458165 5.74540779547177 8.709547992953938
2.472533371948051 3.7972344342269753 6.827549107141638
6.339911120588125 6.698320073160994 9.56658845199849
6.875552687301903 7.288634464612653 10.858357739007975
4.884860461107062 5.8938729393026055 8.005244252202516
4.824438839985048 4.853352723998001 7.618831843198171
3.302989790341094 4.663252625265785 6.947364041161758
2.2320156037299523 3.883944449921007 6.469557255340294
6.253416159597146 5.171163009427638 7.282079241371639
8.470702926736735 7.436140755974008 9.469739352230311
6.84546132457728 7.310384836402102 10.09780689673691
3.5327036037345305 5.098393823881766 7.441344882109502
6.13496812691641 5.868168015645532 8.548945231334184
6.456229578736145 6.995104850350578 9.87021012685045
6.629182932177898 6.568725738880898 9.041337256440151
6.156789472880811 6.555911914348651 8.326132543315298
5.703078728321439 6.174338862734609 9.028995006281532
4.9176581552391365 5.246115468555279 8.092195706186516
6.697952683991802 7.2378128418511825 10.08994100497851
6.131919472159453 6.165304047387788 8.528741343123789
7.557567244522515 7.550194783707151 10.055988978018869
3.89260602076504 5.390052425270097 7.557222635101915
3.5559814723386554 3.333934759546605 6.51073359046417
3.376166631494204 4.673160428559417 7.339441422198877
6.429975644241674 6.011611971205181 9.333298222624423
3.690265938321343 5.539410309034781 7.634920337894544
6.221792514068196 6.682395114856512 9.404957259936776
4.531714665623874 5.014076076358822 7.905371504515685
3.579747517332284 4.265525771876474 7.082911660611704
4.36536453853437 4.6593712403514385 6.903607237247226
7.930543131795011 9.143764387634725 11.374738744341647
6.657347433122298 6.52798437336094 9.922583915104823
7.445943136369561 6.22611681049861 8.733407357868064
6.438176971014435 7.597094128001776 9.939065957704408
4.483299040133832 4.591663128140369 6.988949392194828
7.229560676453746 8.17274896636496 10.424048890765267
4.667503842224865 5.191175258437501 7.698320112523572
6.578302603979506 6.202651436925563 9.228307561465057
5.764641506300832 5.780947609987136 7.637075545736464
5.046309707318035 4.554393112168295 7.297485123309936
6.0374029629024974 6.446969813917497 9.080074239583984
6.9241694000061225 6.442607610773575 9.121797271372731
3.9301014395459215 3.737086616363349 6.852119952792752
4.402126013304621 5.209736523879789 7.771407353032813
6.081078901276111 5.688780503074272 8.566396192739088
3.6981797249571793 4.842982984183728 7.297934186070157
4.003518936117987 4.053470998873922 6.954081573410482
7.526840226349066 6.950980440979844 9.313502523317009
4.813892974303429 4.889924142036577 7.783024709886053
5.626920630975428 5.520127898756853 8.411674007860727
5.173521360571535 5.866194902501947 8.47313347801162
3.8143074175055407 5.751786046979531 7.632713140305835
6.390278792577657 6.803190206908305 9.334529447804076
2.0181257274189868 3.0682492035165683 6.107613718947722
6.539888004279047 7.382834923366732 9.252554737637123
3.38894251533663 4.44796472684363 7.274117118790148
7.803535042611193 6.801712922368237 9.238285894174014
5.270809399581265 5.068490126030402 7.6447008042412055
6.9205570450520435 6.982800114576548 9.607116578938248
6.1645342521280115 6.86825361076356 9.047017604309476
3.3188519679957182 4.2942322189414055 7.074615539072446
6.011820141235405 7.516138574086173 9.447456979479945
2.4953716171382747 3.236040197285808 6.234957123769383
4.527717479325707 4.956209434854837 8.029215071459301
4.760273645151335 5.114773097061222 7.84221420979189
7.7342432889388855 8.317631416863815 10.852740214100777
6.54744750190523 7.016875947886405 9.667371556915235
6.382769125774487 7.478905286749253 9.755838314514834
4.562433121537366 5.486788248811913 7.853153383072764
4.735913216795949 5.217280892785616 8.420180994748067
2.8209530187411826 4.212394299228843 7.546901608121193
6.136108865773234 7.105637731195527 9.507785907662782
7.1073390782506625 7.404750912486774 10.604020615526435
6.1770922193460285 7.014405721850689 8.629998720103355
4.317509030176557 5.336677871087675 7.899662813495624
2.9409616235981786 4.593503836515579 7.315901108531202
2.7670381748044917 4.120623833868883 7.024000822247374
4.560215449536254 5.10679249894282 7.269373735681796
7.086113216719404 6.915343526993024 9.121254684359782
6.908560173295696 7.755435181946148 10.00551845057444
3.7852840048701633 5.892575974448901 7.9154536932587645
5.182579338914756 4.452240186578787 7.556175571022136
2.325880368899511 4.039475319545431 6.676865752400245
9.69574508181962 8.628787054990871 9.693361601517642
3.8573043724889287 3.815050341786271 7.076682788818328
2.42723635285188 3.491791473981048 6.363539971677103
6.218910523819255 6.13972165664199 8.482630688445433
2.0182439142127753 3.7380467574390397 6.603588612822449
9.070375797564886 7.995851016822055 9.25510929084406
5.967576601234638 5.789011451157824 7.7522421782146465
8.181996598479683 6.4941289141515215 9.043482606177628
7.909606237592542 7.73651157690924 9.913742165182224
7.653436853283976 6.67955342770948 9.032324127122976
5.82917901757573 5.96822880173892 7.685083784021956
5.506058578197772 5.418920730358771 7.205688674585951
5.420838131526438 4.3471368174371126 7.053754499205861
4.210735995344376 4.750650722647053 7.615877258210619
3.3813260255414668 4.569708361626278 7.580933323492749
4.096604141769423 6.3945792963627515 8.480311169870651
7.961096902247839 7.162876321064074 9.500593371430467
11.326436676438766 9.142815986145939 11.086362665641145
3.9060116190030527 5.222356091261844 7.7348625870273855
3.008674707654176 4.26561674694348 7.183133835558182
3.944275823042597 5.344251686798231 7.791003696065725
2.855453885941219 3.9730674821350043 6.940694260675842
2.325324082632455 3.332117505876475 6.618227298539502
2.971640106271709 4.173937047413286 6.886271789029316
9.66140037665795 8.055440581218086 10.68528741349647
2.6946122118653792 3.324577682810918 6.843181141914754
11.222273221447232 9.852891610234348 12.228397887689841
7.846477571650265 6.014506658616976 8.453119230628678
2.827610003122851 4.266746918381015 6.803836883108186
9.843391005193523 8.622660547562141 10.840976655696563
3.9700131167597417 4.630018818934271 7.518004507254589
3.602722771687935 3.977842299260263 6.790597619632011
2.7936355325696534 3.5729178489932103 6.485419645994274
8.830519677264451 7.464577909907456 9.797845117585888
8.036983024537149 6.994121657714482 8.801196719148708
3.6011266933283403 3.962895527299642 6.9528136963256895
6.943215610567494 7.324727274158294 8.415970444411206
5.81287212633159 5.22832164590196 7.557585828738807
5.612710046363214 5.389134485233122 8.159296217912667
9.31672836513611 8.99381971922866 9.854520346463758
4.350807598657441 4.176738198008722 7.373015400157314
11.908132755348015 9.951470377614518 11.92127418642377
2.0288460743679058 3.035065001399809 6.511569116397838
4.198151039318316 4.777373339500017 7.541378932347581
6.326091573959938 6.492757916421269 7.913961880087641
4.528417469682253 4.943421361973051 8.055933733536847
7.493828363984736 7.775549022363334 8.30445440194556
6.7494220316121885 5.74264756539025 8.226092781673067
7.325880240055935 6.9569905296181584 9.06185369038882
3.464562095490245 4.038175018088309 7.326360211457702
3.390564581727857 5.01573205957361 7.278811946135712
4.087692589699052 4.5235087202741076 7.073155023342403
4.848970370277572 5.292796652941474 7.432669285428287
2.7297387990060216 3.9558344105789685 6.962103806803538
6.454545270602527 6.630254025652642 8.482075415986905
7.532659787730924 6.949691990973449 10.381769714200974
4.789731082575228 5.526479549421048 7.321512151031087
6.848888440812974 6.712235951229066 8.515587615908698
8.806348389535897 7.772342010869636 8.519214623662199
4.3731536227845735 4.786019607461775 7.360834718944642
5.660188061496497 5.939418088907972 8.780620890270905
6.630729955207879 5.831125779640212 8.838241966522306
3.2748120136165 4.754929951221805 7.64177168968792
2.282798807081943 3.587138505121095 6.5598679427706
5.911689335526989 6.052103431391474 7.756625547534524
5.9239798859425035 6.541842281654328 8.142495372158649
5.236941551365269 4.710831289882518 7.289374497873855
7.227817538041744 8.3921934923757 10.252293953462464
2.4137404552451653 3.106420961675097 6.225520496234132
4.387323487490836 4.629703079515566 7.474603590415789
2.8915053678472695 4.378097908373668 6.977359426328962
4.8467924230175745 4.446065550459315 7.13140338945897
5.763528771075477 6.837899628712904 8.68492402205383
4.524888309285057 6.176523805343134 8.441020288806582
6.8659951006971465 7.008507292762589 9.956230697674167
6.724498801999772 7.936614139398683 10.600370318277953
4.570461719647287 5.556866578537363 8.307497232357676
4.865212852256556 6.3367116730672315 8.442475307747387
2.34902984941051 4.735230512931713 7.10263321357049
3.269431526516109 4.073521016513093 7.204785032756964
4.564836416311346 5.771031933733284 8.657761763989075
6.059710020384234 6.242656222989967 8.774560637560267
5.11160303165483 5.693373787027356 7.930313689316587
4.752919496632293 5.82601136393026 8.523655754043242
8.979701464948468 9.0494402903328 11.83366832346137
2.675983810662183 4.972793623741843 7.2615457791443
5.726287562619467 6.0365001862838445 8.637752326769226
3.358298194510219 4.431872376421834 6.8375561080180915
4.2793129912221115 5.088934628348641 7.68160094685975
4.6712864172802115 4.009413736919372 7.224869769260908
6.643199887434665 6.031159917478156 8.475798701703319
7.928183182362761 8.179926607287728 11.566161522343691
3.4870488306497243 3.6068443739079177 6.675823932159175
9.266368540615968 9.689641103052086 13.036932852800073
5.953967222005019 6.073482828813465 9.105898821970818
4.649436074835559 5.682986895345015 8.214315154945853
7.695961841767435 8.530444786592033 11.480001318339603
5.132016466266257 6.109708743098992 8.677685274562993
4.635800823485446 5.0318302810901 7.924117148111703
6.358757109232786 4.642313225168919 7.421343977836202
6.703632557289171 7.224855112970076 10.006307777532058
5.383714265143779 6.652728495088985 8.838701974410844
2.925797197916272 3.783922502654539 6.666284378789657
5.191974531034964 7.480271473476097 9.16624872248696
2.2196914452191083 3.6937499283203237 6.277427487041774
5.813233487047785 6.501100073762782 9.272795778929293
6.58561946566613 8.57515754967126 10.114002554399235
4.470118961382181 4.998539809059446 7.924816501280713
9.775519907549898 10.036236354183043 12.987964500010914
5.066372276631353 4.566424725520752 7.355308087253368
3.294865622963676 3.7332162416985497 6.661802575153287
3.2049888908122597 6.052839264812856 7.7904282776430245
4.793720846469409 5.622729321812975 8.704186720162337
4.724283975444776 7.636472603333214 8.700992535510292
6.09844328015349 6.614309363812219 9.364031585443717
5.2170611793168 6.732649151582579 9.275473745926908
3.5633526448772406 4.234726666798114 7.266611818049616
4.2430516862993235 5.167648172347656 7.808437876593661
2.405736709363138 4.21751151405349 6.85867333105379
2.1237953166734074 4.819832534559178 6.920180327311398
4.338883216299274 4.7690601375206105 7.392851914008104
4.650141728250932 6.6497975685085615 9.114549682885038
7.24234479982353 7.751227630795008 11.411796083583027
2.472010816188342 5.51385938420835 7.496712417764607
3.2954642065767 5.769860423814423 8.335179724176857
6.034070328394524 7.289725933081573 8.614219006243575
3.6039816098327586 5.310439317867664 7.847881062235705
5.235643346733578 6.3118203377460045 9.375562769818409
5.756127195872763 6.27387021975364 9.544490631330662
6.169201819900454 6.65409915398093 9.063430120458253
5.506950336473594 4.275534931563287 6.953319526528119
2.3476814347448514 5.010484637030542 6.96824686834709
4.820372464798993 7.250722744109741 9.23203173363177
10.17891110608554 10.015138142798667 10.546288740105329
3.9328955744778433 3.983120211300502 7.0503646471935575
3.098844377013878 3.8569999133568857 6.558640960745052
5.943118647658941 5.199614864430237 7.502767313066186
1.9385711269285157 3.0459849492426403 6.298094560903963
9.337513601416598 8.99261640412092 9.663573883489848
6.65839657361784 7.793810247846316 8.98941975661402
8.77328136149841 7.325983591608103 9.536232530284323
8.225376017860746 7.0982767618187586 9.608010395634023
7.747777402396092 6.475855405326154 8.69102148321649
6.361527813841556 7.675375982159571 8.67924730432545
5.58044247068787 6.443473168450006 7.563182040899437
5.9553506927829725 5.682067212317503 7.834888915580716
4.735962023166754 6.04109357307339 8.241183928928681
4.089593977344489 5.4225817463862 8.12840393964951
2.8263939333006376 4.263698740723458 6.94160798693397
8.013584101408986 6.393556289363729 8.85470676747425
11.758796337371042 10.283018380655353 11.762160926764796
4.255566999437115 7.095149397161325 8.62240244003256
3.862836856765791 5.968664309747949 8.167193149272379
3.636553991089485 6.160989422165348 8.010198359303253
3.467817191399757 5.806886761278538 7.833159562477279
1.7321885106837687 3.630979634391951 6.258105444871583
3.5658685803872263 4.3033225151186425 7.074155405463804
10.074323422601587 8.622994601682883 10.960107864757337
3.3334144408248974 4.926327126677167 7.454802974541071
11.584514155517995 9.93874629746294 12.332485437660385
8.300302037046379 6.821459704405683 8.842586165298497
3.773788285727195 6.445554283986424 7.937085179773599
10.173388903857429 9.364443644748711 11.205427427875788
5.073553363591169 6.820241790599603 8.80239109014273
3.7830142746007307 4.7665347824127045 7.178452734760859
2.2401372543640456 3.3824403599803183 6.11575046891949
9.1845993777869 7.358474575768248 9.579807603019654
8.42002353658096 7.8079601748405185 9.131149744494117
3.876994513452403 3.794632790966644 6.8860221520619245
7.367215395366664 8.790502621663974 9.33028317321447
5.948230125979545 6.193287678401244 7.717014383996308
6.229047861609312 5.934267903244152 8.547703437749302
9.686132009123039 10.339852530254875 10.598292404710184
5.056661561142011 4.819694296094371 7.642477884538063
12.384341853827324 11.208899945357514 12.726485921989461
2.4993090081580345 3.9338758152170854 6.81925377210543
3.5696764980933064 3.991234191500386 6.9323801019295725
6.540590266468373 7.844285468187255 8.571244665044093
4.933565483249557 4.856406255878177 7.943490871184308
8.068772388377658 9.567094966781815 9.398219035024832
7.44972865917153 6.905745398588614 9.050393660678582
7.611734129109076 6.438904208105815 8.608546688654513
3.5173888284996777 3.994881724050682 7.093290811052196
3.3402139850438313 6.449820667284096 7.98483746134908
4.308497927600639 6.070463785431586 7.53156756540659
5.307867251257256 7.260514678399306 8.34789965857426
3.4201067495888346 4.200957828343745 7.238533460737187
6.684974523079101 6.348470955130467 8.110647496704203
8.063285178371888 7.73335229198941 10.902037352047653
5.269225047301428 7.5301743485032295 8.383260579056738
6.832558268006417 7.251622234852967 8.526169914112412
9.324479884543575 9.46275945227718 9.51750442474417
5.109169847338188 6.7059087819273815 8.375101131794555
5.987708765227093 5.740509666884853 8.632945066896179
7.167953217418253 6.182861625440886 9.001534952801121
4.276657224668695 6.79230589364764 8.841713553699348
1.814936496582544 3.2022087682862175 6.285272477051603
5.959424338216868 7.261730361544603 8.223245566856361
6.67393980083943 8.667006796125353 9.459990978108266
7.74614837322867 8.702151500897298 9.914982376602108
8.457977971764647 8.73111690390687 9.692559930898828
7.080140393062376 8.507967780288581 10.3997385333577
9.615952289594603 9.764382053268557 10.197656802031721
4.154835277780259 4.351599682114637 7.705177618950719
4.908500815136626 5.023958532110182 7.641139531401402
3.8864794691635347 6.0211909666290655 8.03625392677479
4.548514046075224 7.932374006127738 8.709176622241003
5.051518679053163 6.089816997598136 8.374082741043464
5.326826955104984 4.9263213100202625 7.65276806656033
6.626512197225407 6.20142071241536 9.281650179984439
5.471941209429964 6.4741261353434 8.59877938672454
6.969379304125606 6.675056402570383 8.221325820351016
8.837359102177288 8.594616484245865 9.123938184174229
10.751402754388858 12.15744386724176 12.736901400589506
5.307884042969963 7.658616986670566 9.303706018001625
2.8790186238143938 4.055318824208695 7.493641928585921
8.181917209101371 7.626354249221615 9.895461577162944
8.716102666339227 7.2185747312263375 8.428057945033544
9.356060376573673 8.808014962646999 10.452573900872059
7.987187847480948 6.93685377653403 8.647101459969136
9.780174480955091 8.64894813420392 10.129466084311243
10.126067981386399 10.022919464710514 9.982850174229295
3.70494084387826 6.092857022896153 8.90533140326822
8.605570443803687 8.31183339613783 9.829486521774783
4.0474040230050745 7.013112790088508 9.427392934619295
3.1859276522116473 5.298418907696136 7.595120330836042
7.927639767939583 6.6174995045544875 8.465813394296392
3.0389733403705232 4.990014890705973 8.012833984205201
7.2146300327397785 6.886802338097034 8.316690548830955
7.651562522184475 6.979180653400323 8.525765116876586
11.177149564113956 10.026592225320885 10.859734820853305
3.135794720457705 7.079270408039173 8.854804892465168
3.451294144013887 4.499568881389872 7.200055543062144
7.5576398311667985 8.93489188009584 9.740205165101884
3.871494702465534 3.756286975017351 7.142681623975077
6.577478491213146 6.787768218208804 9.3358522170131
6.150130360476742 7.502276208459213 8.618534897213834
2.643057068100366 3.546366976208848 6.76399274805687
6.637289312971681 8.00986495853373 8.853612412944976
3.6637403801412267 4.083931833005834 7.715846989995591
9.105144021994557 8.49207115944212 9.355247467420373
9.106529489756237 9.09057101910638 10.462770315372055
5.6433279066677065 5.103364355460325 7.972099773106156
6.9388039841313 8.217901946134102 8.901581540816842
4.1312562956202825 4.529345289372283 7.8025045081453195
4.846957084964725 6.293744082126894 8.122637131992828
4.0446675707349735 6.9656456458190865 7.836090443091254
7.774483552171442 8.501502716601586 9.333078700799291
10.050811703423426 8.68526169344433 10.817105766723135
8.012847219104573 7.333362618060459 9.699356317009562
7.198726752176636 6.9375930986253405 9.468978406095195
8.108340186340234 9.27968263763299 9.76279662317387
5.364330569283806 6.867484836494799 8.276103021761772
5.879028004897231 7.798384872089234 9.771200092420923
6.914634987893055 6.2920510423639175 9.245818239771165
6.287475840251246 6.084067772391336 8.904724553615242
2.64152028866391 3.7054367853614107 7.20469344387068
6.447813369817333 6.049666781010708 8.196658516238422
6.131415359533907 8.51626890347489 9.307713428237218
5.056139498592844 7.7513091448222475 8.984375283814039
8.876443576188013 7.552318816203838 8.654717309039766
10.559053781878738 10.063640991172955 10.66494673446237
6.882177229574723 6.6873549401400725 9.435340008110419
4.996786717942204 5.066662294512439 7.626812430072988
2.986920815080276 3.772855103079182 7.036206036280807
3.6426939633737567 4.619284868097867 7.070174034100429
3.4441543195850466 3.373831444102392 6.504631813911802
6.748253766236785 7.580075975644586 8.865212322044872
4.210147643936335 6.04792977422884 7.768369430742871
6.838075573250826 6.339796150006265 8.919752319856313
6.557032830122118 7.2193445332604 9.722969465189133
5.279831794515292 5.794656323627853 8.183097464777275
4.619444314860382 6.3616091191238135 7.947016578509057
3.073513760649863 5.297447018446547 7.2912565293942135
3.30031730257598 3.802641496252267 6.594065818971203
3.395509097109012 4.961044238326393 7.6835638881692745
4.557004028838345 4.891921911328117 7.58357035519681
4.345342559202083 5.4001397218201515 7.909229072105492
5.580876213367591 5.741210527177203 8.13116238185402
9.49136677329316 8.998715324494118 11.159112185249182
2.232042348180402 5.33420071877929 7.259518444572394
4.269551771573798 5.195470772289303 7.934709623516692
2.908313848495773 4.895799995190868 6.985831179820516
2.7920133729943655 4.530689874598427 6.959980234199027
3.518232609807772 3.772371419581483 7.117182721046618
5.131040079190459 4.64810060065517 7.504556276841165
8.02739256202023 7.676873782626059 10.589226525153684
2.340328239150939 3.307565611243161 6.487705676214774
9.58408724659986 9.300063464109094 12.037302082343535
6.056830783314339 5.634586392344051 8.151040243020326
3.26391149975314 5.267117230147828 7.571687675304665
8.034676869741428 8.297676821838836 10.697443444430094
3.9515418203055015 5.393525702302357 7.889008178145216
3.310271540529111 4.339362738812796 7.25710071557098
5.048206456691411 3.914597806355402 7.0441745447637025
6.928255077020978 6.580011409946756 9.062636923980783
5.950998312249262 6.7921828054905315 8.74876030388033
1.7690008726124147 2.847213527583822 5.945022150395142
5.249388323521263 7.5165575110001175 8.536892688086377
3.0635365453737835 4.456314456507948 6.6518317020627356
4.948765258653891 5.443407612344138 8.07635229415781
7.194495462126251 8.928470083436322 9.81081801132679
3.459791095886157 3.8809322595125213 7.084829794356885
10.220493186226308 10.06075318356787 12.387595835705827
3.502598219909351 3.4836546972267555 6.784994888191837
2.8467032048285024 3.664291788773776 6.510485371206452
4.002345131494268 6.581176146185356 7.897675292886157
3.672017244555363 4.4890905841567 7.732646220233644
5.420894365006244 8.159864215609051 8.780799729801341
5.728404064635788 5.92085659475224 8.538626687633416
5.384821842811624 6.353549931871824 8.763743413675662
2.214548755380272 2.980244527571812 6.205883316798674
3.6203465171158395 5.752697929863427 8.124709133766913
2.242322566142588 4.635571707308175 7.041240558535303
2.7027068809267125 5.57695755879206 7.270846099490123
2.8853526523200954 3.5436750725769635 6.609608650791646
4.669098761647429 6.309046374910792 8.59025523848455
6.629917023967977 6.783234535669852 10.319887536081685
2.6954363930180207 6.04479875753808 7.588796781029537
4.393587153872153 6.5264341008403575 8.709054517392284
6.733670064209655 7.706078145126319 8.35053987552461
2.8360363960251234 5.089231446238337 7.340421928389257
4.391342854292117 5.1591929773138565 8.23533363473614
5.3426115124538684 5.232832649770327 8.448362484528685
4.680178510727967 5.715603235687725 8.143147090676724
4.205094471929259 3.588175607171925 6.743765671087208
3.3792737960245955 5.924091471766581 7.401172620172233
4.4746560842621586 7.175086936458852 8.654881963710027
5.413524499105208 6.1704182603293205 8.573359264574977
2.46600572685825 3.441772732824374 6.459294254201985
8.082359319245068 8.300603655128027 9.566014075692605
4.635285343480063 6.375111104364335 8.034223980422997
6.817464287875887 5.654205908840633 8.470836894489869
6.509878690251079 6.528695919196112 9.18737521191471
6.6099793697071805 6.385507827813863 8.89840089000117
4.751482482732052 6.6619036235773805 8.030657735651582
4.734272300562945 6.144676354026688 7.752355110399657
4.229032100597615 4.505492785666754 7.2263424736378825
3.079847935878889 5.070955437237442 7.726391453167605
3.054421813354357 4.753673823478555 7.543937360350927
4.7439098529779855 6.378113759940689 8.583617650185458
6.925704036088064 6.556979995532554 9.37478968799274
10.12226187932264 8.91047495875068 10.953904846422406
3.6690267086781754 6.629235303105433 8.417136115706457
2.735559553228794 4.97680644626413 7.327045832701516
4.063790405597583 6.5915947232003695 8.430347342165843
2.0289431954759674 4.881687577629356 7.240097243782715
3.1232249896450823 4.1702566051329715 6.988225132350359
3.4732868005779154 4.1029920140719325 6.649933342278044
8.313230993928244 7.455428637748616 10.166897306573015
2.557302205858647 4.251484938732984 7.095615513095057
9.967271789488901 9.12362023612622 11.738725080702247
6.442904442081378 5.492225476497824 8.097961702794867
2.0343306310150724 5.0938775273593375 6.954914253288015
8.644240654761374 8.518615361721599 10.735485160146972
2.871458962021521 5.089055308154724 7.6996428129359
2.4808583436615534 4.111664175214398 6.789220734350352
4.124407782609588 4.4745959013052445 7.0380044903357515
7.430373811329018 6.527277917911892 9.117290153835135
6.853756009713511 6.788042793622876 8.733100089284406
2.458199737133075 3.268190885673125 6.663065855294595
5.668339339749732 7.74054009651705 8.725145432644794
5.002217752450176 5.884620718233817 7.824138254455784
4.20995093180875 4.361849390613392 7.5601462699563635
8.16573181078158 9.320760386956945 10.10250664183644
2.955711868920883 3.489064514960734 6.849680480991408
10.702895829029893 9.74132625327893 11.767644222192882
2.0992809263009917 3.3972912130654382 6.531776879733702
4.058156469546015 5.209167426160764 7.861417175412538
5.466936731116269 7.316291569016754 8.450155715540433
3.270891000033936 4.24623899842279 7.633487991229311
6.394922816627838 8.255547862187633 8.614161842184046
5.328155397784747 4.919342167608471 7.740656131270238
6.008722059545909 5.920702721208962 8.596478919957178
2.6210773174881075 3.8966738834394623 7.147851102009739
4.074864245452388 6.503880555331336 8.185490472136053
3.7036401891088713 5.623707653010598 7.5233339264058285
4.206975496636471 6.397648870716731 7.947877309664035
1.8045235569660594 3.4460035290140056 6.71044319194708
5.2025996487819235 5.811110747156617 7.8625072591988125
6.205777363721478 6.383321270262302 9.958327119332527
4.100192510053452 6.606442439386549 7.932857341473115
6.08959689359253 7.127608157681971 8.930247213152473
7.657678612161277 8.181337494677557 8.75273949062346
3.278964755883972 5.559094806510853 7.616640941145773
4.226849590358643 5.12261936602822 8.25195815170201
5.287058244729126 5.084230510641075 8.282320793828458
3.0766008824095983 5.649666065865122 7.796531798573437
3.4666412117884833 4.211950528337477 6.71126404294544
5.255729859163308 7.024137735644199 8.384321604704418
4.633074358397013 7.1670102993816265 8.429447647896668
5.773176495260242 5.563749435414753 7.685732625168956
5.2285015326819515 6.570935226215024 8.642476930009902
5.269417249870942 7.253388568465044 9.290091809125615
7.085453451062568 7.503228930786511 10.246425746423094
6.454064265534034 7.097197283086645 10.038065789190062
3.5405006264898926 4.399903911437346 7.824513811342755
5.358434034765266 6.963002074841033 9.058314411889254
2.6810584697735673 5.200210406158315 7.662080303070592
4.194630014864451 5.389804932086598 7.791772158551669
5.048999048401553 6.324834368625115 8.861099811151304
6.668282161394271 6.9520522508892695 9.246908775628626
5.6866939788183375 5.59709068082481 7.6594448589418604
3.5618636389407703 4.293140003992663 7.368484458936678
8.626765662367617 8.888854969214693 11.687564996960882
3.9402803390305094 6.38861666191703 8.101419652995922
6.3918942396132685 6.96204996014632 9.339237120694852
4.350431445625761 5.385224806408276 7.557370165114459
5.1558769581830255 6.284301723330064 8.521176916894662
5.544802511968123 5.049492806244802 7.739419854434533
7.313296969575811 6.940815044601437 8.967820657150746
7.669253685830486 7.96977971154042 11.42933724366473
4.953763588977629 5.7801220796818 8.164667545341961
8.706461543825089 8.7025391768574 12.359232591611953
5.9754757826585925 6.321477642387309 9.035806640804264
5.68885886726697 7.086031152993352 9.14890135231351
7.015111754260579 7.691249425803318 10.860216219956136
6.098325885159168 7.708737542208712 9.782468364614825
5.170097153755557 5.545845533945324 8.278182414626906
7.109745586194974 5.575386454623575 7.79659399950976
6.335388263391993 6.6485671553205545 9.516020065324936
5.236208743798829 6.618291304091545 9.056450503476412
4.010203815752874 5.189328032699278 7.545697046716734
5.276092884134007 7.561052074810185 9.398401585007012
2.5424035690138647 4.609460807848752 6.890939720206118
6.261999343010756 7.153462038888031 9.778380173107863
6.018347638247989 8.273739516380447 9.795672302586091
5.331862290408865 6.229829864070919 8.700463769775544
9.470312224738267 9.928393232358387 12.921396050138295
5.936910017694278 5.796760553535834 8.189785210238568
3.5666200993033135 3.46665829228422 6.42038304448656
3.2928886356385862 6.264200274755375 8.16008807371762
5.128125163008426 5.88514968490885 8.515819843195892
5.157293463031999 8.459129586619033 9.731008457695292
6.619801025900339 7.594545702108572 10.148107639147746
4.831257911387922 6.02391171866114 8.808886041176251
4.202956333912466 4.8166597436763565 7.357749318067709
5.425635752986786 6.549573223414336 8.80679984160477
3.926826484089431 5.843607026323501 8.051837871596932
3.7416021404582986 6.6707993532855046 8.317593664942297
5.406356856154242 6.166280342906093 8.280499576103608
4.392784899411806 6.118310766862132 8.852016828986505
7.4726297349522905 8.139146092686818 11.499238744006144
3.8320362309629243 6.918923679557942 8.731206353243511
2.970050398547463 5.559506721057072 8.457037550728847
6.098052504067853 7.79210510876637 9.061039205595096
4.5885971068953335 6.571398213049898 8.726317178315341
5.347883287877478 6.2617916777350775 8.925405460191538
6.046769642455915 6.692922388235421 9.595553330968713
6.8877140399467605 7.739187244764676 9.859529163075049
6.392488289631027 5.50551488360761 7.754848815889289
2.6620427562727667 5.691860535120804 7.7031372808111715
5.425464335272863 8.245795968621152 9.95515344246996
8.888603163563396 8.959421164511905 9.636926448985426
5.981933808336173 7.229479726684394 8.33248059842046
8.1540616697617 6.671158857407332 8.885898794432453
7.758062835720342 6.9823022659772 9.19059796640003
7.370691143101752 6.624645790101187 8.61628066170937
5.7565355155024065 7.345240680655463 8.294353158158312
5.288548558946408 6.488326474333728 7.610610382137037
5.236596635627555 5.081267068913007 7.297194050748485
4.073071827386631 5.458535791199185 7.805333412749454
3.4017522690055904 4.537064210480253 7.3469364385415
3.532716836721099 4.953807366604273 7.61187493646027
7.667038463083021 6.437756666583473 8.619563142927701
11.208838745874504 9.85923543965763 11.2490115752497
3.9014536416777976 6.731466004676287 8.208296534427541
3.2016561697813204 5.370631757314695 7.65492058494297
3.4393371936036434 6.146731347404359 7.882287322705178
2.776109462213116 5.252584584882581 7.17525792801558
2.1264318959102138 3.8963016758418805 6.743074242356567
3.1099475467243805 3.3538789449924105 6.2699240655732025
9.497368474860183 8.201177382695887 10.503218529025938
2.668124316215943 4.254206324790825 6.865329102665646
11.074459307685878 9.644793096396436 11.737306978781698
7.70155070670544 6.31780725749544 8.241823167841474
3.0511387810101014 5.85234355299572 7.353374388849336
9.677135105733626 9.105799397492218 10.760854809285314
4.193803438530028 5.903429180005329 7.996255699144041
3.253980138532833 4.460663704305007 6.677058064580849
2.601881155691608 3.3303079863814338 6.398492627792346
8.63392091210214 6.921895364010449 9.000685216743843
7.881051683749904 7.613280137274901 8.828343835545427
3.243675045338384 3.15138152879953 6.499290103042456
6.803410715666944 8.542105969659175 8.895583063575318
5.537851740619979 6.045782731070264 7.576044025948741
5.580798284654008 5.350420557339592 7.957823420800338
9.188892112020717 10.167750783039754 10.382988798933555
4.271480788400983 3.9046444476099134 6.95756140158058
11.842213748539706 10.885348433293164 12.41762041167662
1.8332669890398154 3.1261759223185153 6.149364495457945
3.554863585246874 4.264895458425054 7.016696055891644
6.069375866597981 7.7934725188082865 8.439207569916045
4.277706128943879 4.263814585821992 7.3455498132157
7.533973521604334 9.330312078318196 9.201813385550485
6.784887052702857 6.18862591105623 8.355307801730364
7.115574956718082 6.409258617413033 8.432053670108475
2.942030066532254 3.3463759436537504 6.670024604057448
3.4437199663836253 6.569500461522828 8.213527549851769
3.867349355841703 5.8898984243525225 7.391476074148952
4.813344383567968 6.997317779176367 8.060275063499148
2.560122556707809 3.137491711018154 6.383230974114529
6.273102771209585 6.384309938157909 8.139931944234537
7.440886748373185 6.947195340294998 10.150610316069361
4.788339472437436 7.278727439670362 8.031391993518112
6.592873076166686 7.503738955847063 8.969331340486
8.736370328357705 9.116263112349143 9.138213171205486
4.382371637677832 6.147062242018763 7.84746764615505
5.337501950764732 5.081268194762516 8.118595150828689
6.529429130039737 5.3554331328936495 8.23977054307949
3.690733619776864 5.983944681217538 8.081975908213257
2.0004775066708342 3.082270299763976 6.260872767157936
5.644346541443528 7.2960820982523975 8.167847469505118
6.0661848371350375 8.205973086216794 9.006138922161888
5.621167872449847 5.565244707617513 8.589599053904402
6.32744959566629 7.267795666993125 10.078979091782097
6.448481522085809 8.502117584097133 10.151379610601692
3.465294713877253 4.785494909342113 6.982870829173908
5.916703626488188 5.1703628422541446 8.54236187607283
4.9235993788503265 4.530051545643054 7.720808897247237
5.281167257052416 6.014570192854722 8.464552406390869
7.141868500353804 6.9481481861223315 9.268469102754157
8.946331028734138 8.78787294153355 10.054540054696753
9.44096309806319 10.524353482357784 10.977057083582594
3.807882291789745 6.505331694357973 7.987466593347943
5.470953399427887 5.963331315476294 9.525232429399919
6.918325320311229 6.308738793322006 8.71275141543435
8.759255538358197 7.434591429439206 9.292995170149016
7.951219189409878 7.11124615208783 9.16834449699647
7.684399652186394 6.592322265012399 8.547334195621307
8.830217481526303 7.566244765313887 9.188923560534601
9.91804059111326 9.807872293892249 10.338432516899681
6.442104993998125 7.5233886500613 11.261849180697386
7.750502325947053 7.372549766286192 9.044204816151991
6.5562555430226945 8.148005160097533 11.365654508308348
5.234942092015524 6.108440646737134 9.245738258280271
7.848662282916943 6.775484594077493 9.075423312711528
5.010804105024776 6.020126995839197 9.417773590017632
7.688983447291638 7.4474338011711705 9.362920986059743
7.579539983319528 6.838177233914313 9.000759229368477
10.323328147087842 8.972699706851351 9.882974499891914
5.315582863708936 7.640344741608897 10.155900932207313
3.8069785172091453 4.655895421926618 7.2241494902872665
6.86145812424771 8.167206077739667 9.15970065744487
5.070395557941828 4.738615917285105 8.477106183957533
4.8516948865005824 5.074492803536785 7.752327103634403
7.304565077414788 8.24818736582526 10.04254852432336
2.918889915774182 3.971810112530104 6.928369244614117
7.01026186148562 8.109344906444289 9.577038299912264
6.288755620964437 6.423030636620313 10.15018558380793
8.746519647189752 8.11385660217421 9.430092649579743
7.6121537968608335 7.469724639306014 8.933193436110814
4.0413851508541025 3.8639600028031476 7.315446816757108
7.273247473732986 8.274440945638887 9.848511023821837
3.669018649691385 4.619214993147066 7.798145157482608
6.643749037984198 7.455217869727646 9.989151918614143
4.717901302206884 7.030666798402489 8.283308483590716
7.2029183717456275 7.8742942583945625 9.153115109638644
8.692299518978652 7.048001504193693 9.417334948234368
6.703313165591263 6.067396367144036 8.62433179116185
5.93354305410617 5.650035060318653 8.281300339582002
7.90703473782592 8.947093244951622 9.774857587098625
5.492523453459451 6.776525859986016 8.175577798467435
7.8136148336925615 8.988997828204582 11.98863200667092
5.70854183974569 5.355461553251479 8.509255912920558
4.187086175142061 4.282341722405728 7.041365726194954
3.460031234221618 3.9471650233205557 7.7069584481773745
6.2805306967887065 5.91926569922194 8.523663746124685
6.912458486109083 8.751138833570012 10.37842974159129
6.540623374992078 8.30495905343401 10.445060223441258
9.03269339582117 7.928130812294877 9.532194404054934
9.672151162536805 9.016153645574281 9.92669141222809
4.829086463157479 4.68881805163206 7.853046738126484
5.767396285533068 5.850892675832601 8.776795983122273
3.933493365587578 5.441449264281056 7.668755316466454
4.283665512218508 7.999094125919129 9.38448250533805
5.002198607489623 6.43903381483524 9.11948923839567
2.842600677015459 2.9907480811240696 6.109558952522871
4.380937037132955 4.979571380626258 7.775423396308072
2.4294274294370757 3.980581733977669 6.593949982913476
3.1893638036340834 4.1218014379265355 6.5852158805250385
5.201817674868252 5.947529361184064 7.296034065393281
7.554524399144065 10.035987594753436 10.925612261578802
5.391590697460729 7.632674779374156 9.775279746418294
6.761868706220639 5.957053256126369 9.064767296712821
4.768135769394552 4.7406564775075895 7.551427432404701
4.951003263574995 4.385151946063203 6.603728560830553
6.056504468634133 6.13641199313044 8.36073697433387
4.05898096134102 3.759018729266411 6.406236687842071
6.244662784633037 6.074016299650177 8.27648329961906
6.564524924222649 7.469136959345765 8.316142971358492
5.154473504975307 6.10599369923072 8.899399211553966
4.828941540761008 5.210485195869886 7.465995825632173
6.982210111219526 8.382615177078714 10.846905771718301
3.1213383093870717 4.4957712377404455 7.067459173461679
3.970162987305767 3.47154743841049 6.384512317611738
5.582044579975999 5.970586172633049 9.11622903730948
3.3851776417824624 3.9024286311368424 6.372707425916638
3.948601433485744 4.679949672941656 6.931407829992926
7.6393844190638704 7.203339435161495 8.715557961813039
4.3442893347532925 6.978568282568802 8.663128934857138
4.1997096745103395 5.468804607122695 8.20812579938394
3.89925868548812 6.522768867280761 7.830698456155837
2.8598206110077538 3.9607136090762163 6.603271033062841
4.227141433982907 4.7157661866909315 7.478629715248893
3.171099974725309 5.793559782365396 7.530784077803176
5.013320879405221 5.228095506745774 7.965885920301792
2.8011774051052387 5.610257685037368 7.115750555545969
7.386870637405198 6.5929789546955835 9.972717121532721
5.341083948082566 5.674208351098247 7.359134782062439
6.0367703184482675 6.928723684687578 8.781073707300074
4.092861905789341 4.4150765328981665 7.408535478290891
3.4168216051112843 6.189103642347561 7.600758080613885
3.7399377081530063 4.994069924658776 7.473800767138925
3.125726253011222 5.07180946993687 7.243848662384749
3.746312348924859 7.355226571742743 9.0663580499023
4.115481301235479 5.995444258148705 7.487183064028464
6.585243184183377 6.114209263413985 8.820262326212932
4.760774345555833 4.759922619874021 7.683034841351244
4.237616627961286 4.511447945251565 7.568869808076214
4.246023885335955 6.6522700090812625 7.629531117303415
4.0066457092948955 7.105762858739703 9.016305973649937
4.269030216609872 6.200428062476753 8.881770040943591
3.836730271072027 4.0046833273075055 7.137927423162542
5.257137510314871 6.268623897018162 9.38688808800495
4.3183175660107 4.053427086268925 6.484323993188496
2.5417084030176893 3.049934977883718 6.197789189094828
3.1674627930446757 6.717685814295077 8.078236779634857
2.8829251958377013 5.921703751210776 7.7849901034290685
5.146971666098686 4.532469242727515 6.830668338858612
6.932001479973676 7.265779511232876 8.515761429245027
4.7855460690506595 5.168421915671236 7.925240467341581
1.7481213566774338 2.9549991042728148 6.243239950119549
2.4949243535450685 4.614066889036432 7.258490644617385
5.854692971901523 5.97881557209937 9.661051732496663
4.188881831854364 5.89539861606845 8.102445504939286
6.525723084871093 6.8936655544875896 9.795652738629194
4.635432022703321 4.945269542028028 7.927542756839517
5.3173912532339465 4.9039833731418225 7.355936597305683
6.840830423472083 5.4457910500648 7.180660643440118
9.730242884672686 9.732762634990001 11.801933314619955
5.91698624499794 6.225111404666979 9.779744830115417
4.909863142923846 5.267208348284936 8.155349022214262
7.466942814657393 7.964180351078652 10.24814647111909
6.876670408776079 5.557905155202036 7.6751439592433925
8.627846084595605 8.762879756273687 10.953895450817043
6.546068669462611 5.91557284919012 8.256577421389288
8.519308610733495 6.983528184671036 9.735691481704938
8.27336223524312 6.519484270980803 8.097008806974872
2.8961620792810243 4.029524601975646 7.084117662163713
7.4665117999867565 6.7785426656817735 9.384998011937556
4.654593138102768 5.612229424210733 8.56392293514247
2.2576160220216575 3.180890875932503 6.34169855911933
6.319538716456121 5.815531953551832 8.31057163803877
4.256820557945036 5.425332668270663 8.493057840477304
5.344155234531443 5.132085964591569 7.30217551614646
6.101369108547698 5.115415323051481 7.8508075418778285
9.777942592556627 7.820532428768331 10.004343457067598
2.784970303215778 4.16008244341217 7.191254407622649
4.242175039640135 5.0815997772525785 8.531651850519653
6.392150567032793 6.03710717856359 8.609999589977583
3.2356786099439976 5.8402252589240575 7.915018618635355
6.577720644323313 6.958381583163471 9.61915058295593
3.818708873697939 3.454685302447392 6.19393064887476
4.986675209664895 7.146331974131913 9.293124039151186
4.736920260657222 4.409029797705167 6.920184417000382
5.31153768270155 5.994679043795948 8.818517731883269
7.448984840664978 5.805514200364521 8.159891754581091
8.321485902114148 7.660352775936534 10.12564395471564
6.127474864638064 7.158707733661031 9.570103977662463
5.047016470895185 4.719284764667276 7.108309450588587
4.947498069429003 7.206233086950138 9.388109922365867
2.4262044777288305 2.89029413540799 6.1770132081099485
3.652215584245301 4.709566082687973 7.972488138003449
6.394365953460671 5.614569992526876 8.043662376530001
9.226428636863872 8.950357742003 11.482921944518697
7.4636055094278095 7.3967807435663735 10.069504930345172
6.805482106390393 7.636065992337626 10.061971127222593
6.383030356268889 5.70209055715919 7.968389639425209
4.520782829369693 5.095583013843315 8.543101134189635
3.370794559006211 4.2070770825412565 7.158875737412234
6.6156127070312944 7.386282110785955 9.91783921907174
6.917943224610871 7.480198447471762 10.927985698088644
4.433220825024693 6.515975725094021 8.292851930142742
5.292944460624329 5.670144998170485 8.066467473593649
4.212117830683311 4.898367606751914 7.29885264514728
2.7795490802309595 3.87560075552252 6.602823462786388
6.984314829103634 5.934902431080262 7.742533708593447
9.210353027952927 7.659104804314494 9.797529704742853
7.158921837829688 8.042835569811402 10.472415752961819
3.9163483920908613 6.062833185073797 7.891575296599392
5.292202893797434 5.687453609560458 8.70767853604258
4.395605660778107 7.961646948698349 9.215938774708238
6.29536616141676 8.106337656961063 10.540640000502009
4.876204029225869 6.858785388692705 9.178735463232192
5.070649338772628 6.532072416920641 8.399037873235269
6.581308687388289 6.505197262194488 8.137440468905293
9.122457463010592 8.960773235836998 11.292702401279918
5.277639690872457 5.1956018825963834 8.579791478777695
5.427818208689875 6.912251006948298 8.369567361916925
7.320654984542631 9.759869585377308 11.423515985416806
6.652256462894057 7.228701829016456 8.801080738920014
8.322517937703564 9.859485867904949 11.701549078629428
6.29353686304432 7.714259467253577 9.383154457979947
8.119582722884418 7.759945853616257 10.297086914549466
7.943101553397029 6.942072646172575 8.575345881537073
3.211921502276089 5.218721515991183 7.792556186056372
7.35886610394869 8.322277332281532 10.453955217854924
4.640014109246551 4.991403348293313 7.5598132754672696
2.651240056336503 5.0234926744167785 7.391618230161809
6.217474162288685 8.034830482272053 9.74099504636266
4.019974695127589 6.149605736314603 8.015820778805432
5.46683825374767 7.655284829551573 9.112277792812387
5.645664980702238 6.100170369501762 8.414834493894853
9.335298730808107 8.217127116957704 10.372609324235773
2.6050928913918527 3.669266983444323 6.8113949939274745
4.2972211777625295 6.129205072057862 8.420829691873234
6.113648068860286 6.603655166615756 9.058456600074031
3.287653450381737 7.6808229738710905 8.864070199844098
6.450749100872019 8.291453909356703 10.379320147324925
3.733096205280559 4.773789814907253 7.255544780380334
5.041016797424875 8.711842338686624 9.464515814962532
4.70929868655 5.775726741126549 8.120164686181594
5.894593820430105 7.665841520977837 8.797843855319572
7.12937207312392 6.840210598632485 8.968927871304675
7.786804125113949 7.710318445489859 10.187020802784494
6.1127435600454545 8.66833882239434 10.292336079703693
4.601085240305499 5.147176129978197 7.538524015593757
5.334999502812466 9.399692702689247 10.678675873044275
3.0364537310333137 5.314123555377186 7.677950776372879
3.010180748031154 3.5639123646698945 6.8509209695207725
5.980251130175728 6.110978024036461 8.523594049857792
8.957595828107028 10.289669065046827 12.310992701882826
7.357950305488549 9.049962075667638 11.202916554134346
6.87279685679367 9.648436641917865 11.328136953115168
6.182198489821818 6.477571381450381 8.665087905439755
3.711083802182073 4.507512822287299 7.572862812037748
3.515696866844319 5.76725343356792 8.370780808825852
6.688329061761763 9.469124367322843 11.200842541653076
6.590572588677994 8.167075671044355 10.768441423166685
5.109446422837024 8.77421163025489 9.727772858821547
5.3736569903169675 7.897103559840739 9.548289316057957
3.7154077544489525 4.948205421894395 7.465274439915778
2.946937935053068 4.975810069402634 7.514884924137342
6.804448356681496 7.963913836575519 9.214198249862662
8.807620572362085 8.091831711957088 10.238739169000159
7.0359696167822365 9.416542534132969 11.222213312623989
4.229830733039199 8.688847195022472 9.6839250987537
5.1237262894977755 6.0790207243194905 8.876337861745276
3.718645101442545 4.652728499392935 8.097688837288338
4.381617069249289 5.311382920598273 8.412709573649844
5.759699121776095 6.091429340905295 9.056771443961251
7.514416721440734 7.092686793511477 9.243961460457067
7.918147602312425 7.84917498618248 9.804175844262181
1.7796562699613376 3.531865324281111 6.53930049541787
6.384094093027004 6.467113467928241 9.365936696377581
5.628690695878957 6.967706923127995 9.343916910438784
7.33264380436855 6.709330067124608 9.137691259839206
6.575311702468765 6.86493370513589 9.177576907264823
6.290600029161059 6.219144994779861 8.652579235913576
7.359820225769475 6.010419970913982 8.748075951916299
8.429458125684787 7.579375733148143 9.38406161740166
6.270335828536609 6.5289570123770515 10.650561948138607
6.441683995657961 6.5132284600554815 8.839140132366763
6.62479463232854 6.6754011629645325 10.391692682897583
4.79654703333311 5.011374651752893 8.557753368514328
6.558430915261579 6.670848625085801 9.221403224421966
4.86549757959573 5.767848979883653 8.837300460262375
6.505105563300853 7.195009472613903 9.62726119586917
6.155738049128817 5.345772991927868 8.342555365958109
8.857348298702119 7.06239709069631 9.177007611567479
4.728183182075791 5.391411734221051 9.117836589249876
3.052965575507132 4.109999909434917 6.862880447823764
5.410673645356804 6.0497337401202875 8.432082223188626
4.26688335280849 5.738474688170322 8.588922665834577
3.895094812127574 5.135327458749803 8.070228792019249
6.195608799892806 6.365957452785439 9.257269774736471
3.686037132289946 6.206019761150981 7.694237496208617
5.775860065584403 6.25118657156457 8.910899922071732
7.269371060462464 7.397520576473006 10.284279924470223
7.249072708444268 6.363636061047042 8.671284045388928
5.984610099188543 5.480611253109958 8.035213184029043
3.423290783608996 5.340615050852236 7.97345920822889
5.763274603599106 6.0745065015102355 8.934650735566132
3.7367123550621573 6.602981062232373 8.763882552934048
5.91230442593305 6.193075281282515 9.34318791355421
3.191951062467409 4.169016550692555 6.965089367863545
5.62796865163945 5.717064777514877 8.281149574032053
7.399846016743797 7.280971200315337 9.868563050762539
5.531051725793053 6.194489444225075 8.96478007699337
4.916907228400342 6.656439528083203 9.008479969613301
6.476036465100249 6.7209531631603605 8.774715831405112
3.416862430596794 4.148822397578767 6.874030110373748
7.021698709380527 7.624464337556702 11.320441991239633
4.833652488561407 6.547869265200408 9.245285182461144
2.859013315793021 4.231477088340072 7.165021322231964
4.340343948642874 6.187071677635422 8.728798355126688
5.191633289292243 6.2398363394320535 8.942029928230593
5.556820359070115 6.468478314822749 9.310838752674963
5.665748599049611 6.457318044416341 9.70062243492638
7.684192782755775 7.4956266816044215 9.668248595391965
8.198608280271182 6.985945505505693 9.026236829783665
4.072234085382363 5.793129009626104 8.476718955856878
5.133814364392184 7.225509521150196 9.694033906496331
4.487605899707987 4.701029878718869 7.64776093262414
2.665270378420945 4.305758661170668 6.893152907810831
3.331548768954372 4.278877325725042 6.777072783837888
5.000016279160468 6.230932020227812 7.50418151758556
7.343416251358081 9.894283945959414 10.743143849243138
5.530655480588787 7.542854185807836 9.61510384259861
7.177443375518844 6.15079720625438 9.382924839779259
5.088077266769896 4.814387479832779 7.576689954923308
4.78461840189944 4.476658971165447 6.630901196712538
5.915426659186152 5.878109033338781 8.265937824143595
4.162658056051791 3.9622213683290255 6.559504888894003
5.970505852084079 5.960336673189853 8.022188818215993
6.2931927301728035 7.627415605490893 8.279572898758275
5.592103083326968 6.296403112990561 9.136258987337886
4.9300829592311235 5.482122890082244 7.567768086663835
7.314817819447937 8.447621111909285 11.076938285917263
3.6082126850783207 4.735288309073211 7.342114838648564
4.124330669922953 3.879194205493186 6.490014931590939
5.877379459634377 5.912998569876581 9.20091964397699
3.859054385918258 4.627481660840569 6.883413388434784
3.85358045822861 4.567438438654898 6.773089808787086
7.311623965471233 7.161993594717772 8.608183675680307
4.80317322847028 7.223991271183501 8.952638943578302
4.077735591858509 5.338103092202727 7.979890174821634
4.212967304843942 6.78851879194564 7.953610112412413
2.445834180002191 3.583239076382432 6.374831052401282
4.672423755569056 4.589924279999091 7.500530371451609
3.684849641551295 6.145332326373972 7.6615112188542
5.4855737944490395 4.9585894740900995 8.058518934097341
3.1682072430124135 6.068738493197716 7.468764016080718
7.8010947000035396 6.678962905467061 10.077111316483329
5.175729305199981 5.854791747953282 7.414064670886216
5.806825412977824 6.606738753006026 8.41532320754662
3.9657389854886773 3.5981363471777774 6.688391433958681
3.4591519095864713 6.3480710133393226 7.69821065939855
4.181336672662783 5.060798898782513 7.624821922020035
3.5172303277373076 5.569876736800563 7.4784731175467805
3.8384034590095415 7.272736972817404 8.819899500546018
4.039510617710211 6.140415247576938 7.5036048327245535
6.584336749951865 5.776334013588653 8.4877547858245
4.941528939311461 4.8211312050860595 7.7298758669695475
4.5504005373366265 4.51577502627616 7.446564916157778
4.38581339377915 7.102748999213973 7.969638232178884
4.182004520253836 7.064403868434955 8.84919900400007
4.791952598546033 6.657401545912306 9.293417699772695
4.299595219653816 3.9781265546210793 7.213130574180488
5.419005985062388 5.839439710442721 9.079298078802713
4.371730912965037 4.066720848481236 6.7494015094225634
2.9761830628750747 3.3366110836209515 6.435458672900897
3.317813600770261 6.948789795476381 8.378276312840532
3.5900578940836065 6.43352412198112 8.244900827455083
5.21949683771156 4.881639161381467 6.983636986000337
6.691076077758167 7.274641854914256 8.437186415126648
4.976332248382364 4.645764469401128 7.610080517782822
2.976935728938527 3.306891430434642 6.452058283145709
3.3089780959112582 4.521469155960472 7.361749151148787
4.613777621069929 5.750930019904549 8.413817519087539
6.187336738459276 7.062599824449711 8.912591657735256
5.56583628913085 7.697890035039695 8.373865062216833
4.014124717695125 6.0492488694480615 8.766916730938513
8.362435401286456 7.471121563565555 11.07213325536905
3.0347962919078273 4.475639737642741 7.283000379802222
5.83003162261155 5.801678234449527 8.163821984834932
4.081351108259238 4.758820353286751 7.132577531684064
4.428155055175905 4.664637396264944 7.084276237604136
4.95271454202726 4.637884998519552 6.809660440077259
6.843766448793836 7.4900180430650165 8.576109002406225
7.560522974019148 7.87427825617336 11.361417655007285
4.0404321817245625 4.81554878843158 7.116097775550301
8.694542575299838 9.032282917827917 12.585999186017323
5.625517593588706 5.861340353022384 8.933753436115401
4.7489918682568755 4.825947459262822 7.255841024718375
7.041356684938396 7.179677746924516 10.798216026723466
5.28386886671577 6.06749794744858 8.504028589097935
4.67210886454647 4.897531581913388 7.338240703396819
6.665199093609132 5.968150353866801 7.399524362541573
6.255126853921452 7.419290386097536 10.07941231838116
4.638266432069922 4.84412047207393 8.082540009156833
3.4294374443189515 6.182693649192101 7.777938396248228
4.661023322180699 4.9444353387766435 7.880757317646382
2.121157117988579 3.5381034616886686 6.382516919243448
5.765851091795521 7.08580425041039 9.348348821463437
5.807248229049294 6.118872848922314 8.91595493627502
4.668037452210777 6.479004956431689 8.595255376779006
9.130945012364993 8.252443643131219 12.033407382199794
5.342816317930351 5.694124963317381 7.574592313027943
3.6638525604775327 5.146399880073625 7.140959198118833
2.469345651519028 3.707546428464789 6.761997759412712
4.895458125675674 6.911875325159474 9.165362739798441
3.9333840243011626 4.833278569078669 7.115339111318837
5.9219656942432435 6.562207612065718 9.213596950752208
4.5657181988964 6.646538881294715 9.169047188627227
3.8165470172749636 5.884120333292601 7.794150381705814
4.656891248689008 4.571498704755662 7.030611899895529
2.8269184006924575 3.5224352362511397 6.379833225875117
2.5830199367433258 4.179057011043175 6.839662898548261
4.72613590349337 6.7798053017723685 8.25625134355357
4.013652468514863 5.879154511085952 8.346556627385425
7.209526607345379 8.248336399675853 11.48582516724425
2.387096149860621 3.839107416100293 6.600189275125114
2.5140017792054103 3.3885900350114344 7.194055964464805
5.396682670262078 5.140006181666227 7.717529021718638
3.6515755088637656 4.713539191935262 7.489579532288744
5.236862433686808 7.600340870167704 9.75631606416877
5.702983354763299 7.27662475022086 9.82038755906001
6.2387110647895145 6.287334374956396 8.626862259704197
5.933093170043965 6.083093448965893 7.206060945611714
1.9201263498176575 3.5704314191265323 6.467031455487436
4.517684568669703 5.733968892040534 8.321006977687837
3.2292559868145743 3.821491181629813 6.776253441168907
5.116133837197099 4.9524562692486045 7.2007150321639015
6.62789751904492 7.608104620919535 9.369336767553143
4.677444374377701 5.839405355232361 8.48999519958159
7.34159434061332 6.8455474525392885 9.723106049835696
3.888722944441919 4.696101859084087 7.237968882913726
4.883737806545063 4.3823207522941745 7.040261130186042
4.975797969303676 5.236582190365374 7.676827012062009
3.7761709448782392 3.7485157399361424 6.636459174348023
5.464685608364041 4.545970802375768 7.494050571911274
6.259647975245983 5.781007197634066 7.666181401941927
5.989313058745069 6.055124681550274 9.386546850104354
3.972203318548253 3.75004636117521 6.775658786615628
7.596257753282506 8.039449067893372 10.994255083880736
3.840661826986021 3.913575283774572 6.992616705280408
3.8818811667685 4.002927361893056 6.880607174707889
6.091297809169399 6.488058024553389 9.483122808739806
3.671154575519257 4.126404043398985 6.9148260427778565
3.866919896100343 3.860139955683031 6.808740123116556
7.008920470142928 5.372954847091237 7.607727284909825
4.860212771307275 5.795112046640414 8.287373100175868
3.8877699645099644 5.316610420008772 8.076231383361515
3.0992268583815843 4.212887517446842 6.66188382199054
3.077744923016496 5.420688109772726 7.4276449059101415
3.155030863262788 3.7595963816490308 6.628834868753157
3.967999503308553 4.861510043774218 7.6699564943826655
5.31430517589495 6.804950287635321 8.645289385959373
2.811538621849237 3.832281096979134 6.585734136630024
8.097903680853106 7.8497575504424075 10.916849626898296
4.868161180383801 4.109669177934689 6.830528737865728
4.892554799241152 5.005418447995575 7.538339277380341
3.0823934487090643 5.1538561757639965 7.564024439692293
3.3471667102829885 4.5535545846619705 7.238896199757925
3.5831696280142196 6.256610024036391 8.134102308166288
3.948659014760568 4.54376427915275 7.499282583202599
3.6783726244245565 5.985292000405938 8.524888595295648
3.297481017505695 3.856675053443685 6.360927058015503
5.766324619120647 5.785924384411413 8.48578810666434
3.725422358785292 4.206386964062463 7.214124846571401
3.093773228412134 4.584623811732549 7.2427262067201275
3.7995229133474013 4.552241056189424 6.707224633150384
3.678648854161163 5.870768146869205 8.372889613317106
5.293204117689163 5.7118577182801396 9.284731217591053
2.972932042984046 4.6666569605069075 7.49350930732446
4.305451068383313 5.802699900109295 8.829159992502483
4.378933086671494 5.399262558063743 7.101111984554799
2.2186963717604615 3.50158173478273 6.440605572671358
3.4826176015020214 5.157232004346792 7.630815158053929
3.64207900753213 4.601575912443785 7.56280416032727
5.278631496281835 4.837570355218277 7.279876352615795
6.229592009992321 5.2416150033642825 7.41068786035367
3.731930447408291 5.119144778602556 7.6546308753624785
2.8677734414034 5.054540314560362 7.34441681143226
3.051411858181986 3.645829182505147 6.3564438422856
6.072602374401044 8.592351248919966 10.50342911559156
6.096137431355732 6.742156081545053 9.267329605901546
8.592064428271149 6.784227738070464 8.964372517823689
4.095727896842731 5.420688448167488 8.191024541272983
2.7955304779515897 3.009600312623825 6.2786974351696525
4.839076167200163 6.089081737053488 8.667856414646367
2.268488543568009 3.3554661640687717 6.612942718138691
4.52548260320597 5.207430261884991 8.165745414422208
4.45874661581859 5.257911716924888 7.348014326585462
6.534580937573193 5.405530966063213 8.082390995582129
3.7087426148225857 4.836472819626433 7.742802904118921
8.396406662965722 7.79233757611182 10.10425097191249
4.787799649763453 4.027063793216638 6.577117464546271
2.5980104604205816 3.9113155075835513 6.946761221708611
6.9720660357242545 5.917374054980751 8.496546761536292
2.4167430471873796 3.5613679362079953 6.5006390030531795
2.27120065931073 3.396456808345452 6.401026417380249
5.7168038918377375 5.781071034243404 8.337622719540452
5.818296700347211 5.930685366530221 7.951124605829052
5.721889514830098 6.152328879054107 8.44200427700088
2.807576164659118 4.988241561656919 7.3987885420667086
4.1500415326218665 5.4847595898775445 7.1394618321199115
4.526246418959793 5.194552890659623 7.996116201093501
2.9248257865392273 4.312003051538881 6.868624814982022
6.733813501648779 6.81795658062654 8.42861502421774
2.031150759315314 4.023965656609882 6.6397037924027815
9.181666252907197 7.535746969720742 9.772666291491767
3.3364078307395357 4.051560717407955 6.849842639563147
4.660544474669299 5.668786588280775 8.383615843044016
4.774437970540963 5.655918993513758 8.129688732679014
1.6308647250140362 3.822543406265 6.330634786244853
5.673255686523159 7.295743996044688 8.79526785243145
4.117230553168853 4.648381581949629 7.06294529481901
4.731486786451205 6.298633105928933 8.45426826619608
2.4274720254361606 4.174367343787828 6.8846193204951724
5.473981063710212 6.522824603760773 9.452060151047347
4.365207392184545 5.43177002790201 8.372972317870035
4.43909085326011 5.730669052305963 8.256526418626194
2.6216631501375565 4.995792318043542 7.244085043572514
4.423006721525976 6.455309853434718 8.636625658163926
4.531090400595969 4.629047244159323 7.876440114669771
4.161025237813415 5.583841684712869 8.137124858978662
5.860978667895773 7.0255610347046655 9.814658397845484
6.364028031110918 6.234165246321481 7.4324680795978235
2.248585377872626 3.4157778239470487 6.54797210141355
2.399312460204033 4.488857416100153 6.810057446661541
3.562456375232349 4.303176048315492 6.884501187795178
3.2596466249267846 3.541066875380336 6.659636476609022
5.058484568815977 5.761173428446272 8.122761480099808
5.077735906524133 6.148571171572558 8.663904245134248
3.157805397154793 4.648902376806189 6.9253999641863375
5.874310182902734 7.94439389108809 10.234089725218535
7.811768436758372 7.239702854128255 9.428563527587821
10.319412889549117 8.382622931226578 9.564346675060012
5.110809370364726 6.6785176041093814 8.751759230996191
1.679416375448398 3.5520695215606275 6.461733754830215
5.347838648876372 7.024406811067707 9.10556340539732
2.7613065889090853 4.386280188458777 6.84362789932893
4.2428509239481 5.458011308664317 8.345001394144184
2.311546869363929 3.553738760817535 6.566687050159563
8.25670148168149 6.538062093233392 8.31104792909368
4.1035784396985635 5.1521594692215835 7.848399226871079
9.993701043768699 8.510842794229987 10.152266617907948
6.730158536064939 5.20681031581442 6.859380096774058
2.667554012026602 4.9318820789514275 7.167844653342027
8.757222008615106 7.521919380914278 9.134210474900936
2.901924203262048 4.184067645152364 6.4997529790443265
2.9005685457937744 4.205749554251533 6.687282746219951
4.443177569365295 5.118446972580601 8.059147936206134
7.683466939342383 6.235967161392465 7.932869541835953
7.524698278447087 7.356836194427639 8.73263789295971
4.04091844049509 4.697780199346021 7.261459822554894
6.035781407032238 7.355549189364355 7.833072028292988
6.248175194568301 6.6346262146681365 8.49369461912067
3.9335164483812037 4.34340009974646 6.542684733134667
8.634846608832566 9.031816119618787 9.58790732352754
3.405858366028827 3.6414235123196725 6.286403941008338
10.805105655110841 9.240263829414582 10.51558859906186
2.485029673129155 3.5212278141468314 6.526938759901022
5.297455967683808 5.95522814679302 8.453401917764571
6.4829306346428845 7.468320405982164 8.999534528812383
3.2808641969673293 3.673994296960877 6.614438958948769
7.442699142551663 8.994000182797276 9.553108098759319
5.34571203969846 5.034008600038151 6.748199051761581
6.590580192042045 6.602687835270476 8.531212437117858
3.472279954543786 3.9349826643515766 6.793350477015913
5.638848475163942 7.477838341999353 9.985191470230486
5.339245627767348 6.506003125516738 8.750167377610804
5.817927495147049 7.237748055108752 8.94502731335252
2.6703111302379874 4.008719557590835 6.816313490387739
6.088935985651595 6.7577360609909665 8.597755911762693
5.667748356912543 4.789146768228162 7.591694140965109
5.6234527459519885 7.239726173556586 8.870199755884624
7.430157291283826 8.317552276089597 10.412915693880745
8.236887199729265 8.271296720456741 8.589967010880692
4.01414085629582 5.044188362584048 7.0928835202498695
4.10692062480965 4.269920763630948 6.848807863798226
5.246423428995963 4.255209771850865 6.9587242221912575
1.7792602173404484 3.7738597791827964 6.516155010773146
4.1300317182519475 5.097734591771687 7.8425940302440615
6.628323901374511 7.785167720872706 9.368883201686641
5.167057785002057 6.682602457597525 7.842727486038643
8.069363096502624 7.125595195901596 9.29580638001999
12.282042156168782 12.295338038771975 13.782265083646802
4.4947976147054876 8.45970471987301 9.510623362300116
5.717417922003557 8.568515290148424 10.50720198337111
3.350321208719271 6.909325872548668 8.394468130932841
4.956367660833603 8.094912109671522 9.703822776336672
2.7695898742557716 5.3723516118168 7.4714936253337
5.357969345014527 6.445872462993267 8.952650513214373
10.858770476095172 10.796682381094273 13.190335558096015
4.196145489492928 6.552744014365926 8.630657128398393
12.204712405587625 11.577478603588133 14.100318420277056
9.107354517505533 9.071330753669896 10.999208345203566
5.400612048672963 8.790480958789065 10.030911138272046
10.765506200399361 11.2945816664014 13.063125923622204
6.633219488989926 9.338382836631613 11.134557651167995
5.2171583917141175 7.198224060453784 9.146541871440244
3.3198887809615365 4.69482196036664 7.092863390214601
9.830963699634717 8.963253711310653 10.980825997637723
8.913011253936432 9.568469732997743 10.75900280621713
4.698448526226891 5.711807019068153 8.263893839623714
8.165575341548308 10.751744897637657 11.277099988704572
5.930835600318917 7.415622065614609 8.506426457978721
7.554959457554711 8.60663691609314 11.011052442620842
10.089040138368379 12.221550035010896 12.44566776031368
6.382058347199511 7.238269162207921 9.80784993662462
12.975904027979348 13.403694000965066 15.0226715767284
4.3274336271687455 6.232146734623785 8.713798602496652
3.2281257770880893 4.7722836434409075 7.266742676964645
6.712643681410888 9.551213718804268 10.025742116553003
6.242166434626794 7.271209707571298 10.02499147366005
8.492013806125701 11.290422951979936 11.048114194465443
8.584600187466835 9.365939674845722 11.406030584890804
8.260053567856632 8.198478333077224 10.385045778688964
4.4424918742497095 5.823085073562946 8.439108051461584
3.2410529519836007 7.685119373313996 8.75781845463785
4.371142485940797 7.522188555387259 8.636043102821104
5.550900880352934 8.879755061383166 9.578913250448977
4.9154320433163745 6.144628778175858 8.763874490372514
7.373538336821291 8.008835332511838 9.818275241763255
9.236858479748172 9.955165559072492 12.98268166509995
5.615116460774456 9.262991588482711 9.756014801902834
6.619832115230581 8.30143539698467 9.323222954561357
9.769008316414327 11.27454176272212 11.312326256136943
6.138581799867736 8.953314119836476 10.30908341020505
7.105806555279893 7.699067574395725 10.425938902934458
8.198755924797043 8.266383880198127 10.92248612164072
6.086285613077887 9.228837885052869 10.994647359778948
2.9430642130065716 4.518280368729527 7.197655789059904
5.791031992673148 8.501511189605681 9.114389957594582
7.73035232957916 11.07314913945417 11.724638132408282
6.415006120114663 7.296616382661966 9.537581761031934
5.928951860701836 7.993812390952204 9.67384307769487
7.714699032340489 7.567820212823871 9.901370183979715
6.885154334115576 7.700398528206212 9.463023822141098
6.695435381808052 7.256595909844804 9.40919127719122
7.675894041871556 6.5821382191735776 9.185739267645083
8.760733355372311 7.355322059864434 9.380843900166116
6.264662923183366 6.738733138934711 10.66956381422667
6.7748508711905036 7.032242160411088 9.265923319052963
6.515007395448846 6.34847888901903 9.974150730297278
4.968396443103037 5.586590624688877 8.89521312144612
6.965111834710856 7.756542896403936 9.93852865581761
4.934890014150966 6.444649893930704 8.924267183108046
6.863051707171847 7.91023996177537 10.07889272656513
6.565296225352917 6.12925642521025 8.95445685856397
9.165171641899658 7.161659560959782 9.328258065925986
4.656857645072267 4.64954478988292 8.33934243167686
3.356101098025744 5.288506519515882 7.57686781071952
5.707227845130625 5.890957340011892 8.432561170090633
4.629516981987831 7.2888702947988895 9.390229940693786
4.148586430918098 6.175391914766402 8.509978659864279
6.469646728087641 6.568861889745857 9.617152820615596
4.042509757865234 7.848961234860423 8.604831446525942
6.063668370020869 6.157549720142481 8.817491450985594
7.318360973582363 8.493185381642185 10.87289783953534
7.58694598201564 6.588381445434484 9.03510004159203
6.203866729057577 5.7359397666566805 8.26109341794524
3.9709759909621876 7.204165892678165 9.1286834208422
6.01496525551624 5.859487278476713 8.599305307770091
4.15437383524874 8.234448654335722 9.686662990062423
6.132257314800394 6.698660136203262 9.928801438692451
3.3656458931402797 3.9086584543694696 6.8172205974182445
5.903268381723391 5.500990422808813 8.048679733973337
7.719771354590131 8.5488101468374 10.630093930272302
5.885411030626872 7.2781208906003 9.581301436172108
5.228085478620245 8.025330936162309 9.839456947651959
6.777109025866252 6.380760982668571 8.721186372216396
3.4593277936599125 4.230151425772828 7.192332299276079
7.1662106806057775 7.5324844176773045 11.058217166704692
5.246520522385555 8.054961755975953 10.073447138296812
3.2072495351493444 5.812492344468783 8.166460257143825
4.689863908737508 7.665954530393634 9.262108333731234
5.571100202353766 7.301371286809727 9.448502525256837
5.772452692981296 5.88246512871144 8.769992879134042
5.774430575504446 6.031848574093847 9.24328811456414
8.054725100926884 8.252855960416886 10.214392437717452
8.498132889475398 6.974158389414997 9.142650677921317
4.473261094626898 7.372642554833668 9.421743392627183
5.5241847782816365 8.638885237697222 10.427948691251988
9.900870205945578 8.762178591140835 11.496323216073211
10.323804546817609 7.624896516975824 9.612537074518528
11.079045335964882 9.985639624500815 12.364731431178585
9.709077405855188 7.631357549883318 9.994035729420222
11.421476277074644 9.328830205664692 11.485585539017412
11.625749482797705 9.88307729074611 10.615523279119257
3.861044441933724 4.589812056973326 7.869776914692834
10.355750790958638 8.983558066149602 11.218210057411873
2.669380505880047 4.954343832084524 7.152669605495408
4.732491892691992 4.999552658290372 8.079044884110104
9.659501656889162 7.497946276318067 10.076038771430316
2.965218988263411 3.452643613415836 6.200702837057673
8.872225849829393 7.206448791704445 9.303616403796381
9.336864700186192 7.475225075243038 9.78103027385695
12.735175870906179 10.464055856440213 11.962588525713628
3.959464400330244 5.773245478515968 8.051431989492833
5.048795608591284 5.011273016046978 8.07377141141086
9.281585331689737 9.109412563686707 10.934297711880289
5.679227087204516 4.911553356459398 8.509577110308475
8.297490951417075 7.825675338979124 10.9519700466617
7.609244017630101 7.098424940031148 9.041224094209177
3.7987477595034282 4.743064498868628 7.73916234225269
8.300451910450628 7.797937327701739 9.537261063293423
1.9590890640258338 3.167623278768514 6.416987840261938
10.726303330498265 8.769784121035423 10.477406773432936
10.742138859801589 9.738245766002766 11.891034324901772
7.565878628798951 6.9429571359265685 10.47123460505324
8.48031490140992 7.836665054755594 9.257541878117108
5.999283907497494 6.35730304859304 9.76054277807517
6.327801059240954 6.031730072364913 8.68457862177298
5.468881323025421 6.663339020019535 8.421734098710122
9.424416441911003 8.49972604139785 10.217250395995366
11.767945708748726 10.104353565561896 12.94369145589697
9.830335782997459 8.615669110809703 11.661489516492223
9.036545114447852 8.387289738830233 11.533756996464826
9.739687351056052 9.100107135184613 10.447161277672363
6.724267827507273 6.6728792487488695 8.637659350382764
6.779193722562103 6.652444782198323 8.626655764555665
8.81032086272822 7.8912100401702805 11.24730881739821
7.884341099382161 7.560454164081603 10.776215537656505
4.537572863684026 5.231959877311324 8.932101038029275
8.289827326023369 6.857992784866548 9.605971604440493
7.58425105853902 7.786807655074078 9.064933399268895
6.364802902023291 6.900442470681681 8.65875728485977
10.41314822949436 7.843920933858478 9.548495587251836
12.157657335015267 10.466869684899432 11.909608070082854
8.697528580186003 8.384008164667794 11.689468922816786
6.819335005022824 6.207917863784786 9.259958185102606
4.683602997422622 5.323200819743534 8.179930678486768
2.763232678471362 3.6929126137191006 6.613779764066563
3.314948523995294 4.083731329043585 7.1334311375741715
3.5741592276333756 5.038965802083642 7.532955045867781
5.515006361743317 7.424095884515393 9.053981944176853
8.640256330984798 8.729915701821197 11.550375449279809
2.4559839232607126 4.139685614859428 7.008991528144792
10.08250381593182 10.689457742326624 13.286219269633051
6.748005540011523 6.8281042743754075 9.206696419076689
3.713392302124441 4.4460402106309695 7.455088336063503
8.492469204677619 8.328843058018684 11.195035915794438
4.449814091197127 5.28930639361278 8.113280545605503
4.17864736715073 5.538756214962958 8.020897656721669
5.101313668972705 5.866261156978051 7.806822913084432
7.602842975626892 8.838002108730679 10.623265519861809
6.397214853324059 7.169120614906996 9.313358775701921
2.6511918363599234 6.340295672437797 7.9257698682566105
5.837245882107026 6.213809788662042 8.478468518590761
3.107602882086426 3.7357168249799213 6.478519029389659
5.782184473449779 7.766520641482175 9.7649775159994
7.511457894162012 7.195542078139427 9.349108813927549
4.346951223482697 6.575891005564727 8.51713217262849
10.593503252319781 9.460254524262904 12.471349981927291
4.018003610992223 5.592856797056799 7.781707700320804
2.961059340612931 5.540016673344917 7.569927981223534
4.183031948518548 4.658852401524145 7.3950092837390695
4.560955716036176 7.18013644496857 9.13837173877392
5.5426198545478105 6.375104962120355 8.21972149265985
6.454572530106696 7.498458468713346 9.72845207424495
6.0806643326956795 8.780418639930545 10.437511656070212
3.1156195490384944 6.018728881100035 7.805048823103496
2.986854380513181 3.7946815040495157 7.316171289272673
2.164434130823936 3.4056674113406675 6.756800593370489
2.4063196250926806 3.189749607361146 6.501986778683441
3.643733211036182 6.820527966792731 8.348458592602906
5.303981473776903 8.328516549205768 10.025417292034739
7.36688553676749 8.315501683811197 11.331577696100824
2.5653902601825562 3.5920124743899042 6.808066237550592
4.454495454888088 6.085052348124544 8.864703159236376
6.981820681405217 5.986597268275209 7.7449915902722575
3.32619054282201 3.9896546144289142 7.144047594502327
5.342305315095457 7.954191898516608 9.857875107101322
6.098110392785837 7.661710444132538 9.928906626258714
4.970194447734388 5.385213781293843 8.22858128489428
4.310184322990791 6.043049803149991 7.801257808866106
3.221665622620621 3.8509163377388536 6.81835824766506
4.834800656609149 5.286791291188975 8.056037783543871
4.962906394022998 6.017770466704932 8.553491004603146
2.337396405715742 2.9964453363363863 6.187773094839801
3.9059753245503472 5.010097225271056 8.081484196756211
2.550398006711689 4.947351725235048 7.11459799639104
8.281939567799515 6.536466335393891 8.833491258400704
3.698655777612361 4.573511954676263 7.5011013398877875
10.03584675598281 8.77443522048972 10.762600391649862
6.657111908666501 4.983357393002706 7.242277083427179
2.237731031578233 3.4162991821610653 6.358690394513146
8.724277938295842 6.959337290474618 9.328140538226688
2.6349848923195314 3.2885534350363037 6.347448200388943
2.659706477147768 3.557411851248092 6.427291320542322
4.306036912199128 5.400899241162317 8.106949361083684
7.673532938955351 6.897210304448132 8.76211937299323
7.367123976387376 6.515700589991857 8.382479493104523
3.7375630087376086 5.271489753187799 7.54732672613415
5.868596722577514 5.826932162141163 7.215808001729451
5.932671269956394 5.598946208308403 8.116330406867505
3.9712753312564466 4.695512060768019 6.883214783918352
8.482775638100941 7.470472261467107 8.839605628664229
3.280229843235702 4.39696454060127 6.858449856804814
10.785665185728407 8.243437270413425 10.219806877772884
2.2413133956165994 3.8807109081887483 6.784967517041511
5.006695656145857 5.934569207152918 8.459030055788357
6.155520478671139 5.727960738789842 7.796557750910979
3.198621884521511 4.584436344409883 7.1749542905319945
7.174040994443811 7.273984926369932 8.50984628341181
5.357702580787287 4.922122924485879 6.917274562579176
6.489732889669432 6.906871734830446 8.664517523750767
3.2715657092271524 4.613535673800875 7.200339665473428
5.160304186206493 6.026981321147505 8.97860153495729
4.911005599974505 5.2292839579905435 8.032438543082293
5.384810987172385 5.647051731885313 8.074572684699572
2.5439848115825043 5.0410668811266035 7.217155928505779
5.936769552843166 6.821053161257599 8.642665425408955
5.816817659788361 5.4815068914371015 8.566259305348773
5.160304120513192 5.431162652337216 7.795868494727857
7.137113614724876 7.165816890492986 9.602352130437971
8.059539021578402 6.745429081505199 7.888319359502491
3.666398795992777 3.61949378194017 6.613989552851553
4.166698286510245 5.4412065346028635 7.677044582055526
5.260779426176227 5.196232602563651 7.66558326831671
1.7310684766939322 2.8165345647050533 6.065508116927609
3.931209242870333 5.5449590462286205 7.926304362320106
6.243229364866179 6.254338992501609 8.450577141711218
4.862230312915323 4.811486911562905 6.966231509852411
3.8489979505365555 4.841467508352478 7.6096249911591824
3.1142880305481553 4.539636927173431 7.491151463224881
5.415199950640458 7.269222345029036 9.047953676083699
9.74243930487374 9.442264611601207 12.314688846213699
2.8533488525909187 4.259931958097172 7.081138685295881
11.189663567065777 11.194938602999443 13.91965897593086
7.861003846476705 7.488036844552602 9.884806583026947
4.3973575261488005 5.549880386328868 7.89737877766241
9.5926799733314 9.116856753600992 11.800164439684275
5.429925976010519 6.59838361710374 8.907314183114618
4.426630591097163 5.630263438551636 8.057154513146045
4.3475284105386995 5.037852976961001 7.559628130593622
8.73149459644198 9.13114816128649 11.155077438833764
7.535372692826726 7.836934965972449 9.61423691980759
3.4128653757250422 6.024907091343603 7.796401595701749
6.797837264824215 7.253313424144989 8.942228776397803
4.127459916399405 3.8468929151198386 6.548105993686995
6.666738743842315 8.204565569922488 10.261106756383086
8.653807271418671 8.38156781251909 10.076993469512407
5.248679030110591 6.841019476562502 8.85261271709415
11.789191558789277 10.78897624338114 13.532035902924628
4.0011105988387925 5.510569841770826 7.863887973614256
2.1601895182126647 4.196320847323579 6.72207681382979
4.9214028923550455 5.403560374387322 7.504874488789702
5.260337290853217 7.167242013490251 9.409022262834094
6.958740923335662 7.720298658239713 8.953318852503077
7.503490661861596 8.281243625289422 10.341721718486758
7.191179636291012 8.828565934967235 10.511092014608355
3.419172124974691 5.719770749430938 7.844511101292001
2.60847820438064 3.7563994332693995 7.182945425342019
2.5588635741864656 3.657425027567874 6.590746805252875
3.525599661581357 4.354798041795997 6.886319817081267
4.167610499574697 6.729732888329558 8.367856585174946
6.39375891574819 8.420789177644188 10.034047595940255
8.283007425217415 8.99182727594635 12.137814973398298
3.7839679563332904 4.8023285861865235 7.230535494012813
5.22064858628513 6.1221033891815955 8.613557099433997
8.193742195954034 7.369866635276987 8.848565082382567
4.443811423250798 5.139440332210331 7.746135264823682
6.092715662775878 7.958291237582617 10.15483362916073
7.165399274884419 8.022736202867845 10.447782618674907
5.471975513191975 6.415747249210538 8.949107908462512
3.536551698699679 5.132454534454166 7.243987785648817
3.9728140006462436 4.168770228388942 6.7466063162023024
6.290063416463923 6.946260780540248 9.108362955392646
3.2352175819209745 4.255386909361495 7.200293497481887
3.60926052032957 5.484300742235912 7.373877903279216
7.885192902730282 6.923538496145247 9.592682529407707
2.5358207906431596 3.640295609567396 6.639257812555288
9.616549577635462 9.110753752763971 11.417233727634892
6.0378474655599765 5.029129890298113 7.504341476791781
1.7501411112727299 2.9808982955745416 6.298968807842499
8.151788951304933 7.054168395388836 9.722726675899134
2.5768575316780997 3.43768751340842 6.607558160596551
1.9989079058762005 3.4420857722959366 6.389541209283658
4.355159927131185 4.990940871849947 7.4726605047765755
7.071989726046985 7.11928700432157 9.058442896359384
6.4890996320879 6.169717574457515 8.225332824689287
2.341543495502053 5.016328612666313 7.101372473107266
5.1281285519113515 5.347382579313258 7.016017708371002
4.573621902929261 4.410404709238235 7.115202813732252
3.964864449717189 5.282724948509087 7.450907249471779
7.644452659725677 6.995945460686118 8.74434800963841
2.6925710874270052 4.614237435028691 7.040021463777875
10.290318781382508 8.364268385547415 10.91328511080542
2.1508976472485872 3.792737681706372 6.494262766908328
3.901750383856114 5.190578413660808 7.56766642462557
4.932863640379362 4.889098323363319 7.223163497717598
2.7791439620719482 5.0291964737193755 7.475754468727552
6.063305035642352 6.4883619576867 7.984276371066133
5.138622351506101 5.272968084894712 7.539277869697232
5.7033755771407915 7.075865129197221 8.838209721253476
2.199703214376077 4.502954542320529 6.955410658066076
4.146946055055826 4.868490653320987 7.955092346697809
3.486801442251571 3.931733538646503 6.979067214549625
3.9677609315353477 4.349925428697069 7.00333754359672
1.908024594134762 5.082553895888635 7.051564854508946
5.05411137439631 6.819044885766765 8.748240796882415
5.831209575153125 6.183226280074328 9.410699230893261
3.7169644710710825 4.250784750848518 6.974128657620462
5.843108936767267 6.323006439234284 8.990055304972273
7.17005957941121 6.0006463382070985 7.398336983886155
2.557973202959121 2.92375036225793 6.267126774280792
3.7244171336307703 5.884053158133593 8.162438429097252
4.92424830019446 5.615986963569247 8.130801801584582
2.7384003698269503 3.2062453453205264 6.170977686552
3.662845880704762 5.146732580738749 7.398376636885502
4.853559568413097 5.015096906597191 7.46815495606025
4.033592096630445 4.376036363449256 6.90360505766578
3.933391988327976 5.093192770131325 7.689691725814651
9.85617419609809 8.270014055248982 11.185739609692796
2.8117156863377812 3.5482035607313507 6.8589304801431785
11.358809547466004 9.889280999733339 12.712249613554208
8.011503379338164 6.214545400465132 8.971771213346686
3.54533432703756 4.705138009963735 7.3595707478043515
9.888865430739207 8.550681115041808 11.138580428871599
4.8950720528949905 5.626668439778193 8.473167554213463
3.7242419960377413 3.908834608179723 7.0826679202848855
2.5632311688486222 3.207753599225377 6.060433044070812
8.922253375022242 7.534559657598559 9.979510908039883
8.005642137193751 6.755953679369508 8.84867250181362
3.5687132855797103 4.331530675710806 7.384628009496959
7.005782972804113 7.092881913309518 8.733749375262132
5.360287632048175 4.540558992367698 7.133190702908025
6.168160150742043 6.030298701904994 9.000093044430187
9.257168298450686 8.751740515700801 10.058747566352313
4.8912602285650895 4.940256531140254 8.071645264109893
12.050328845801523 10.138751203539705 12.525707876261356
2.5991794918949607 3.541774667480658 6.876196447002745
3.1858458228920505 3.774509024357911 7.045609741208281
5.927626972779744 6.028000732209554 7.883920111341819
4.856964111311194 5.347716143866603 8.484346635983012
7.500624725803419 7.598048809664594 8.43270611318952
7.252387324268842 6.415203877829738 9.19121940553437
7.321860705378741 6.832023517471991 9.2789831560207
3.26704780189521 4.116839349969116 7.472929034490132
2.782197644822531 4.421856379623266 6.959309796149764
3.610516064253244 4.15394998053395 6.8534964437115775
4.655105588499143 5.21525673799775 7.407818980503235
3.326299708951639 4.649139034148782 7.605320283237446
6.43188978648104 6.375583029368221 8.594904352399622
7.998276047825227 7.5438866351899545 11.083552118661952
4.5677894430995645 5.384425606388139 7.465315033318238
6.2751547238639835 5.741412946920715 7.814722648837853
8.826910574722344 7.694869060261341 8.727907898968459
4.666981361375284 5.102983184556386 7.8208520942628175
5.915607013991056 6.267486599141516 9.205769929660688
6.970593811212988 6.289888433858969 9.405117325922099
4.316639195635184 5.572105667968363 8.359602298931664
1.9965591873159352 3.4174865002872132 6.420524278245049
5.3127070236069045 5.393475003153403 7.521851842509399
6.273286269771761 6.891377413505535 8.801077278302117
9.703232827101496 7.989035492730716 9.521980959651874
4.360967423531939 5.1651481935300465 7.685157437141554
11.289769699339686 9.551745504920142 10.930456349865322
8.14234684268313 6.473684231124947 7.848533552314397
3.519516879047942 6.016971984392635 7.359527011022259
10.042973183645646 9.098239343965997 10.177317438638013
4.168140332227819 5.563052969036406 7.474459125244821
3.917091054157655 4.884982730306305 6.783159919230636
3.3763457749327817 4.246566018311919 7.247711396793704
9.029426787024528 6.966700902732685 8.582102000703095
8.660660571194887 8.155769166291538 8.972065200696115
4.743901859675865 4.226202291690256 7.112473463875539
7.3744465116438995 8.8441676701673 8.860333748410627
7.009091365614554 7.196210025456025 8.584839755348984
5.364255014543893 5.025634580153216 7.140390099360003
9.8191925432965 10.568307336038927 10.393718696327447
4.757411030588486 3.9751656937223094 6.7317241778367025
12.093972033920313 10.815456665743307 11.555542699967997
2.567177573115467 3.5104960553568145 6.515597493025395
5.4411799872160564 5.704237805286704 8.239692723765698
7.325229618667003 8.502223574182432 9.116367288615079
4.651342697032747 4.100360934230216 6.740903720932377
8.480339285505208 9.944114757473377 9.547320190356364
6.75198475987131 6.044601761287937 7.548329124560153
7.79861220216688 6.869396363779696 8.511251694527072
4.275981137816411 3.984021374974084 6.937146607221238
5.3569379196876 7.611125266308963 9.329803074746113
5.7123879965707625 6.929267182393422 8.49693838669327
6.423732252691494 7.915971870697419 8.972417882279878
3.4112780121487836 3.494691947328738 6.657041058073236
7.124339538139571 6.932778666505146 8.21732920974387
7.162931719077495 6.194571925537279 8.90806387427601
6.292338633024537 8.064695725418648 8.847415877743568
8.082968690199873 8.680100835756912 9.927110464377046
9.4264516206971 9.620997433217777 9.394982560105088
5.184297841943004 6.376530754670699 7.820458912851157
5.601337523512653 4.884022927136338 7.51817830384704
6.7126378165335305 5.162820049641802 7.686555006404951
2.5376852704789106 5.316506645015457 7.344580184912325
3.375522270887224 4.158197833443607 7.013498209968846
7.227340570413957 8.400624254404306 9.3428085221239
6.531474031439013 8.318446717902384 8.815976244296122
8.857225810467993 8.137888741812407 10.930119084234079
3.2217263800479055 4.453285752450413 7.538866514050552
2.9427886113172037 3.8059772192646486 7.206452446148521
7.840289683463325 7.056237950644396 9.667339170587105
3.361930527362106 4.045145052968084 7.755883591601212
6.895944824362885 6.432815169964629 8.74633671590195
7.354155640489733 6.226252832592389 9.055889936788644
11.079864863529187 9.064661362073807 11.284556981271306
2.624091460907679 4.321807413056065 7.390099220240012
4.9830424106411755 6.1346867776298755 9.726540602564654
7.633126439018831 7.414533440015089 10.048350227713756
4.3097471106021175 6.121351407625609 8.771439676400457
7.392014277964648 7.58734686222354 10.945666143888543
5.227233531181954 5.017804932165816 7.428601730953273
4.777116593950356 6.789087223721882 9.839632679777635
6.242175775368454 6.015506980792834 8.53532890751035
4.1523465532963515 5.3258722416069535 8.460437744598643
8.864960768394587 7.247344368652469 9.641942418756484
9.342269665070562 8.45142205035689 11.4271664106371
6.982778681426452 7.666969739208406 10.856356385326931
6.223112833302095 5.558953586746774 7.939815274288916
5.956575677359168 8.1251276852145 10.890526610814558
4.2279019101326965 4.776870236509314 7.439965535293962
4.454068244443773 5.8078936544557935 9.050056010131803
7.604558337069607 6.6777121002185424 9.245945980335653
10.482425651840906 9.951442480020312 12.889646754297157
8.685586969156029 8.452697909622623 11.510135863979938
8.035793254563348 8.597916994446136 11.604201459581446
7.860606871644806 7.317535308363999 9.47787842637359
5.5640986224339395 6.390835343151188 9.609124803747848
3.903233265046184 3.9226981080871908 6.523408307848523
7.840801897905528 8.296522914047978 11.358655271600004
7.665833572772709 8.362288330881215 12.199143114590457
4.886917113970375 6.8195142263699795 9.455589694990959
6.657044828435193 6.481183204768988 9.31630985749761
5.165745337600202 5.162012369929636 7.455941992342637
3.960232089157447 4.508514141883836 6.952376660633032
8.414175991860787 6.882259183582685 8.807419237772594
10.517763483069322 8.851088903252931 10.95037450155812
8.012136925329921 8.69611936291467 11.914053456955694
5.171096229559506 6.559976567443146 9.071279057378026
10.425061006715932 10.022679548962273 12.642059470660117
6.901614521646452 6.005324688633326 8.645451961655459
2.795058353018135 4.144134182267686 6.923569288550091
8.937079081904193 8.526457378722458 10.99615327883826
3.672995555318951 4.567853780216232 7.446198478185738
3.4564219104633067 4.373232600527827 7.2338671880132335
4.114473354168162 4.042078339329308 7.069230908843976
7.885454827696623 7.552167032764872 9.719284937090169
6.81378220359984 6.70397363494329 8.27413536156706
2.3404785603107747 4.002746417923211 6.733779612783073
5.971262102683398 6.950213358565967 8.336935314981472
4.20284434292291 4.164459075461623 6.742318093974243
5.3421753546928405 5.983665063210653 8.587439614421436
8.156699968331546 8.516312088089474 9.848158204922699
3.7093799859850938 4.475326357650961 7.31815593833426
10.990512766012184 9.892639519388116 12.390928053763048
2.795705285660579 3.5864217871162256 6.660151178508002
3.345563455251003 4.480255156109815 7.164547902017062
4.846427916971967 5.86965500383734 7.697284784494572
4.098083361945007 5.377171729066056 8.235190527483226
6.080941611780179 7.224512607952876 8.23673728410922
6.195946782938677 6.044528151892747 8.576216411895885
6.3649196347398105 7.346347344625155 9.319568171181453
2.6335508355184483 4.153249595113586 7.149902335616429
2.852995786501013 4.565009445318121 7.554847671539151
2.3946224852177593 3.596349543928465 6.520661369789729
3.0325097551502953 4.236521006110708 6.591130702836863
2.508604300822423 4.289707324100653 6.839953937962514
5.605181100614224 7.064692581738545 9.087788248590071
7.13176304532529 7.169784384948137 10.53906389082615
3.101879001783147 4.783865706617605 7.090767641522847
5.441361097845951 6.3843469320813835 8.76342438202468
7.485744395056317 6.997670812991282 8.106837651726973
3.1468360567427758 4.150686603897779 6.9314725038667575
5.086316189035594 6.232673912537578 8.907863337745866
5.994939005853398 6.025031973499469 8.992282975102635
4.0837874553269735 4.848749524263706 7.635275439500728
3.2504736900787012 3.9021773844348866 6.7892977914108945
4.346583022642067 5.176674537637338 7.281140458388288
5.013768935244515 6.172388520188847 8.170942827024428
4.742033255542387 5.772352875015479 8.795702193544273
9.59201695290231 9.310646244793277 11.645710246943846
2.824896936562624 4.4511758667953645 7.028217097439213
8.733181914804183 8.81499586279166 10.716324720748554
9.15891165087861 8.174681449404025 10.756662800486042
12.581707161098105 10.636460911804276 12.77249834978243
3.6544610172144063 4.396268355196533 7.708086189581668
5.546090465302494 6.403742694810009 9.613756279740286
9.271342147539418 9.039937249024819 11.526742841609757
5.81569706012131 7.487234808366332 10.191926847545753
8.643259946349016 9.315131474600483 12.452922067417004
7.229919013762211 7.057682806095153 9.274028696676522
4.728946728530435 7.63753427057897 9.745360874970006
8.140460205787123 7.962492131811315 10.198472476758019
2.747727923872055 5.690082893920033 7.6069240764069415
10.540089882013465 9.1425174250683 11.365578500385348
10.732337815997525 9.857396669620531 12.74137186172066
8.102598554900533 9.18648016008721 12.233366852503156
8.11645574256738 7.397108345229523 9.405164381876467
6.766167746602362 9.21734859692228 11.891923604244061
6.140527675239875 6.743631136255717 9.381847305748979
5.379639664120325 5.5712533370639115 8.567161552955357
9.279583555648731 8.390177412525542 10.774090385752261
11.89749710082701 11.736590990590312 14.501874039007928
10.106323369999002 10.301015396704818 13.257022958282258
9.402443319646874 10.570872564179998 13.339150580849099
9.58781877592814 8.980631697502155 11.00899580239949
6.509292036512561 6.130737255792175 9.141630785889191
6.104878554583712 6.43723053783323 8.486145383734858
9.22332882461842 10.239933665493089 13.134147099999074
8.334192227391993 8.888833150661844 12.391855306301428
5.597110533356689 8.236201284472674 10.938016235394581
8.391929668630697 8.818341278976947 11.338635962818138
7.1544570293384835 6.931982588978883 8.968580429291771
6.013247061917594 6.464861261519526 8.684954860036267
10.14033556618484 9.19966158427233 10.784280930864709
12.045113470471161 10.539695737356233 12.736814692975265
9.178511055329762 10.280450936371997 13.336988308256311
6.966165734142245 8.942097323457993 11.079636258448563
5.982234164308853 5.201137581211465 7.722548723908034
3.6215528271419077 4.601121608420488 7.927736015676631
5.187877958685784 4.762517661584608 7.062616325132917
5.5444255872946835 4.3293367459211645 7.11306306385352
9.382720098616081 7.149250453667691 9.158901318038867
2.1789493920458867 4.041036386909027 6.792608187243841
3.4252685589580034 4.665509809429997 7.9804669680930616
5.695570746256259 5.488508650469174 7.93648615415402
2.412343072254294 4.914771276749053 7.213616031739285
5.543901969845893 5.577255971167698 8.50752769791116
3.8391253067128703 3.935209520162012 6.715746284002893
3.9531037923391654 6.0904986529000915 8.362496224332123
4.362557374904266 4.228390161431625 6.714818651026255
5.389563874047073 5.914381515991009 9.043733855989379
7.105913896582271 5.3215297228621345 7.6332440915674376
7.528925210041251 6.5609435535236775 9.004703536862094
5.020610161386284 5.933868740161103 8.521899309438648
4.5708315972934805 4.279812661445852 6.401818468562405
4.174086858524027 6.612238733631429 8.869004042088639
2.8474991709597846 3.4983731620371676 6.447936411779278
2.8254911678903434 4.728594844213092 7.6278925636507875
5.757024300278424 4.89536674618777 7.210719019875671
8.5893350763271 7.90611545547282 10.522349321515303
6.6871428206342465 6.353141940762559 9.188427211494263
6.027227726220244 6.557231934970428 9.148136446883818
6.020827860811327 5.547222865171621 7.580480258009037
3.9119608264507257 5.12212581863064 8.203312153850698
3.7279995869992257 4.338127837975953 7.49148513829603
5.793856060547472 6.322167813182969 9.001243581129007
5.9062778762626795 6.550488985069274 10.041530894614851
3.556035183666345 5.465197247369394 7.379109923250511
4.653175646172167 4.645822541206971 7.350353371401088
3.6885716203251677 4.439820642140658 6.711512838162478
2.573874178325145 3.677144117951413 6.352711070048195
6.891443321153689 5.518776136464475 7.522740202724093
8.752475048349066 7.003797920851647 8.95742607966472
6.09616625052297 6.717309203071426 9.40458431292212
3.279097201713699 5.243362826137875 7.479400717274992
8.199613226346482 7.256687389455245 9.986999329071526
2.1595212360377127 3.309086097072848 6.570092672418744
2.1882603374673777 3.6994071530722086 6.31468629516563
4.5161117971390725 5.584602434407028 7.598357300721912
7.07853020042055 7.41533959922851 9.413269894015192
6.492940298572762 6.010958046495933 8.297291434031264
2.900857434442793 5.742970845445439 7.682870035470437
5.103266360362005 5.078567485411606 7.109125021599317
4.978652095645288 4.912309415366998 7.476862337867754
3.746361461935009 5.422994920912207 7.772831670173012
7.7125792068133805 6.850175807249818 8.766488405960802
2.596896186341211 4.9691623750446094 7.2811801551122
10.189286521745766 8.096466716759867 10.886584716508573
2.2406853208714104 4.241169294826516 6.598591985091934
4.572857986328375 6.1552214701768655 8.246211408122619
5.208418906347199 5.009271933950697 7.330039250101156
3.078821542372035 5.732627154968463 8.004133049677794
5.983704611267737 5.809829734443468 7.443947329843146
4.799911617460536 4.989210764317096 7.428813882915747
5.769241240448979 7.332898600260012 9.178077640111097
2.7465085541911005 5.248531670044481 7.437786533914132
4.483936866704907 5.115266336164169 7.814048165556803
3.780054359690025 4.091193265505743 6.826644607396025
4.192544531407693 4.409006606692219 7.136966877494723
1.9348328699793238 5.609492760474749 7.35109189065879
5.129176794872621 6.821764541636914 8.57584338000682
5.696492440835249 6.33824775635609 9.468754285908098
3.877578735640239 3.940177701294594 6.728914417115603
6.114021888800704 6.267673829889732 8.886947455968672
7.1753322764219405 5.7245708881941155 7.424730144618774
2.7093976386672365 3.148418987647509 6.501011824202852
3.9577016630773816 6.508386393037934 8.49763667393375
4.816651754069212 5.954749281265027 8.270547094318772
2.490055642092846 3.5018637492925144 6.612692695840021
3.950959699051473 5.749167256669236 7.368087582482446
5.2387669804182035 5.3777480835278215 7.758028398170909
3.953495546439028 4.106819402756315 6.928916219689829
7.5131120106421605 7.0735602346258695 9.280210504829311
7.74394742050784 6.640047744075865 9.124884278851683
11.210965746023096 9.600939657995463 11.438904295069536
2.7434210858201133 5.1523269939937215 7.785625541781823
4.001091950300384 5.416288430327603 8.237652840739743
7.8072675951250154 8.420433427132124 10.43961999343828
4.366413012793916 5.005040540642314 8.399717946921779
6.99224548479846 7.296133436183561 10.599359381919147
6.257087358146355 6.6701963263142785 8.854661808258836
3.0394280096128474 4.871886170078577 7.602572613807308
6.889344485837595 7.339523269688265 9.323934417849742
3.7585547416424574 4.405345311791414 7.350986007576219
9.192375069664195 8.063171075883591 9.986809947199099
9.143680389754708 8.61511729934608 11.169856550765768
6.336409039257335 6.6991490596204875 10.326612349333338
6.8197661729843775 6.85447232016477 8.742428554288393
5.273577047036166 7.226575757033076 10.186404739591087
5.364016216084767 6.195479103066905 8.887018440452996
3.9260497276617956 6.20380498816197 8.227496474629469
7.8155441072468275 7.536960796059093 9.588532061291351
10.359685758463874 9.62949237159327 12.602941670213388
8.534401475753658 8.297179458470243 11.371654575013808
7.815462791356391 8.282692407273414 11.324535841030565
8.27512658001694 8.528598486649532 10.117894818877136
5.13189970718492 6.418746010444615 8.427025451104532
5.65387750992249 5.994998747273288 8.517681733534689
7.602000834337083 7.842872751502093 11.135790282950826
6.664177838910098 7.401857609699554 10.606639403663277
4.1872260503194845 5.8158925314853 9.06121828721914
6.8876357801558585 6.505183642830333 9.403580033180079
5.957353553782094 6.6713080541485725 8.40443849785047
5.064923074432034 6.2071764025159775 8.384690165992716
8.91362996039389 7.3221184855606305 9.435023711753347
10.63704552840232 9.606904834932136 11.347664933826014
7.462696516417745 7.998111897163235 11.426995566907964
5.584344371528145 6.28840772719408 9.348935734101518
2.9090001503067784 4.2894016512147655 7.006654431071137
5.7758884535922705 6.176893059262616 8.573000573130434
6.276045348097823 6.887097629010929 8.660016362261729
6.100545206392914 6.395528804493646 8.474368776222029
3.381397339915388 5.526662221727459 7.634069429619565
4.6426006808296805 5.746051080030437 7.25760526964117
5.296542370725778 5.751499690560157 8.060392140057617
2.8423793085198135 4.736854189738577 7.0501354229806745
7.228019452099656 7.38625401719994 8.897923889659634
2.1469851229327945 4.30434962733029 6.674659534442276
9.341527233876606 7.847830735474513 10.069299912834264
3.2987472438292906 4.352550555527325 7.0141747114526805
5.545317446283105 6.831025101931331 9.123984868218313
5.473952387215047 6.140206804233275 8.292992397059574
2.737795918781742 5.157535714674222 7.36930760780115
5.763615343126687 6.71802480492366 8.328422960639879
3.8331408671078786 4.387570565285137 6.775197415101615
5.321990025035117 7.228126373869268 8.989291071755767
3.373871369575369 5.135505011671225 7.422754149325753
5.654721385573367 6.539544406737645 9.449466438860057
4.6564249315591315 5.249488777278785 8.033132960492923
4.6428788147932005 5.424793445879947 8.059657393534113
2.476313976555403 5.107233548839727 7.221152264596201
4.961842980375378 7.058017944608331 9.016558162518017
4.62632752585971 5.294111165308851 8.280991145475664
4.426883200779785 5.268441258430507 7.924702968517691
6.490607974709928 7.474873817699581 10.10972967953056
6.657704020347645 6.253695843842959 7.553385206052327
2.6748973009000956 3.454834815108962 6.562629489909977
3.3405333318395063 5.8148604449071435 7.91814487343498
3.882117644817374 5.149325854788156 7.521314816258585
2.7242275552401534 3.1675204715574687 6.274769941688999
5.202793630621081 6.201506218767772 8.388197368291
5.771952970817898 6.52467838654217 8.749187991813304
3.3364571631273003 4.3553054283395785 6.741175335734857
4.773917844111137 4.673393138252694 7.236266186153573
6.585275709189261 5.961230245676847 8.398214964389366
6.269376676244429 5.5732018480202665 7.945003353160292
2.877434091989161 4.469163360326 7.030611311649802
4.690571096569165 5.529494961040313 7.182454306337573
4.871039654828755 4.814259220135343 7.452036869322624
3.4083377919209825 4.205113938795317 7.025904035190507
7.3626250285177735 7.262710317090404 8.860622310772392
2.636061529508939 3.9855813233660684 6.771205618162603
9.907474256061736 8.188394286109926 10.595617653373575
2.619741144028256 3.328657646776449 6.081238813126909
4.261748032623609 4.729757835629151 7.574568285896848
4.991232553762549 5.4345415570914 7.521543885116366
2.5484462561369505 4.070361652396493 6.924246003116831
6.08562322581705 6.92645162228719 8.202955601307037
4.677589797504965 4.5862514231508476 7.21169203161874
5.314152233978094 5.5373647985207075 8.064609621083054
2.4290770791805896 3.678884882580032 6.683813455898134
4.939723590191345 5.808120198832018 8.38273864336548
4.103215054671098 4.760704709504737 7.3125361824327175
4.6124035537228405 5.591739104771739 7.821412325496965
2.3629145553942026 4.530517617961973 6.875200871826446
4.805573403940152 5.411624759739596 7.848044996216623
5.288416042988578 5.593908415334338 9.008529239660687
4.265778406861177 5.305791669008937 7.479058500187888
5.948717277384276 5.932407245929942 8.723964508644077
7.00800838741247 6.573642990189499 7.8694089837296906
2.9973619337288127 4.019296185786322 6.758505585514653
3.2043019686420355 4.779432172421291 7.419376070410146
4.475636055784621 4.835255162524082 7.719851169774657
3.1775486543408498 4.378685683691524 6.980605785462543
4.20697069291106 4.741560699818121 7.02674454010235
5.1396975080777665 5.67169758737336 7.868542855030486
3.99359273771191 5.418165485330271 7.451321658447187
10.268380423070042 8.012430388789227 9.994499778262567
9.488453897716683 7.972179249998193 9.359475421366595
5.033045498313125 4.37044527304649 7.220610458243095
8.424591630777963 8.41538168787353 9.224345541535088
6.997584270762118 5.712447434352702 7.595519458018731
7.150905397558338 6.553048150553169 9.069153095623356
10.676383997595819 10.132981084458573 10.6862628166871
6.08428218788415 5.130920266900934 8.045430614718779
13.30920013527121 11.385134208633376 13.070892495084236
3.1008139679341267 3.4739453333108767 6.6659570517038
4.552626668572278 3.9268580312656023 7.002804181969144
7.535392553875282 7.406174764102523 8.557848950182047
6.007488743561679 5.477367885845464 8.403015847645532
9.062045650082155 9.08731871604685 9.24856897936933
8.393886226403023 7.210317582686166 9.357191766544313
8.784701689314623 7.517715414439808 9.526154869005852
4.647112982653125 4.138345488329517 7.313804930581318
3.8472639567825735 5.384942897305425 7.517040711950923
5.18089685037534 5.174464652752951 7.201561282934669
6.300786927106573 6.498157237324148 8.030376613564883
4.285490993768044 4.334803049731425 7.308446659335481
7.893928953612879 7.084484194484858 8.675738486608887
8.92065975807552 7.836308943989116 10.982556489702377
6.244711475818061 6.712850246045625 8.091603296117263
7.896964330329862 7.147912372681377 8.57519200417938
10.271503729473256 9.058092379438786 9.386138745140814
6.089190454197112 6.0109553254170205 8.092066199160284
7.019315771810045 6.309067260602961 9.022750886739852
8.206827711363394 6.570915931256343 9.323680760599277
4.541528240940987 5.858103701622854 8.412061662496798
1.7667935766211549 2.59744608326075 6.108658224352418
6.946441781825681 6.694749559306092 8.14441469111806
7.688720641788992 8.116895220606416 9.342933093581804
3.521057737937472 5.4021131206101005 8.29256960173987
6.6097510033258065 6.283291609852659 8.70126102768314
3.292171857430728 6.878016469339339 8.48562897961744
6.218251224730703 7.371346425100689 9.636547451317368
4.841383887540849 4.902429680784059 7.476755105959771
3.71914498023242 7.830738513182083 9.334417665157922
5.489656514108826 5.28962051735938 7.6421042222696345
4.707740525450147 6.934659325979988 9.266343211117512
8.09038508937301 6.571114108411995 8.710776610455467
8.26001366059174 7.466000376423655 9.872882339911124
5.766691561929506 8.066315636144541 10.188133763448006
5.501429844013416 4.963647570355855 7.0633779634425355
4.726674914528626 8.543593010387083 10.256166365684672
3.8608180334005358 4.9156551521918095 7.716128665787032
2.849253898381119 3.955811851155544 7.4876168654046475
6.6586588058084235 5.63039538044365 7.888711081208741
9.51290389921344 9.861207966873273 12.034486382083012
7.593449701924169 8.252132078348684 10.514352899290296
6.915750299002921 8.803408782619055 10.750855189343861
7.028292758233552 6.115842986048562 8.23489894792042
4.0556182157138565 4.639319296196133 8.076741980601836
4.412973765286055 4.980271089274383 7.6286923178654185
6.728486955389217 8.692782118276657 10.70332520515898
6.279634567793134 7.719538859197797 10.794992922893769
3.920684994818445 7.566093222857137 8.822937488666916
5.75220968623424 7.007676660711429 8.863593718992636
4.527104099146375 4.431707580641665 6.659777632683871
3.525480401876227 4.104303200139145 6.5728213219927865
7.880169720744706 7.3967261194366865 8.840440833877695
9.67350540348115 7.8580221368157215 9.861152103950591
6.8343209797500775 8.760868337329576 10.928901105170286
4.437198698525227 7.914528340230427 9.307304843550677
5.869972702102866 7.0267235851873915 8.69894652445143
2.9022923292705527 4.307871744551208 7.458010800520078
4.904990915014372 5.866208716869221 8.262427463804944
5.55672690541293 6.120224154030322 8.498638301533292
3.173839199634767 5.285424182104284 7.174785575150999
5.364830435417054 6.434703649473292 8.403186768872871
5.900052912984102 5.846265084674299 9.033797816729102
7.532968991281706 6.799339178960645 8.314071664407379
7.185327985309266 7.291682670116217 9.115016914577593
3.9103716530314676 5.206992719566464 7.861443213570224
5.66258148179617 6.760718383963485 8.595983118081076
2.7510252524923744 4.831797664736065 7.487496472046609
4.6439770433681655 5.228456378189222 8.394863616959125
2.410725675021795 4.630287365107038 6.825090782887587
6.05155068018615 6.67914428292245 8.463287816692652
8.222063598970847 7.845335505983717 10.059683174048
6.153369001602008 6.30352278042749 8.80006812052435
5.373991575451018 6.567713352924691 8.814353625704488
6.579471500906417 7.239326965209932 8.569968192074562
3.3101081663929937 4.199105304241102 6.678353417329175
6.150670668853139 7.292597995728982 10.189538427923681
5.19865146849651 6.133027515113712 8.744940347423944
4.233704251826591 4.5952185278865185 7.615162633961023
2.8037539595281 4.830062527287661 7.6638491937163895
4.992833465325908 5.812121209833485 8.191453281522843
5.2340649716927405 7.1428104416844755 9.099846443638835
4.791163185856897 6.5460721633812256 9.006643352921207
7.706816518241307 7.024851036379322 8.673160736087345
8.849914842070172 8.0523199722161 9.28227854884308
5.169081640278858 6.332660842473839 8.728977927265296
4.410106718478389 6.104067728581673 8.578460465602953
4.970686438031752 8.010924105762747 8.696553439232334
3.439839680933663 5.345935103262872 7.101497285441398
4.365497247784265 4.931043411928339 7.793699628210929
7.125290394077986 9.381978080532932 9.895468321884717
2.838224791227043 3.4146664932112727 6.683033864130425
9.96160753311286 10.029673068551515 11.926110015330439
3.1597307999449673 3.5649156583067168 6.67658972323858
3.2218117949836396 4.286702173670747 7.07021882345529
4.1962581548437115 7.256971658073896 8.188160090172275
3.0234155088524473 3.8131201458710184 7.102970839947825
5.422302331753481 8.768845162626011 9.126084810220659
5.2390841884869355 5.6168217569966785 8.079462451869318
5.115394519615492 5.914150612601308 8.293349738518737
1.9881399772691943 3.0920003653625736 6.368765103600664
3.937539331618893 6.624431263895392 8.598505176380018
2.7845491095975605 5.646471831997095 7.614822530545832
3.014532308927922 6.410202601144483 7.809541360127533
2.3513059502756675 2.9621826912369604 5.856471724609998
4.462227605951214 6.181206477840352 8.407997928849529
6.102184360350105 6.407265839287452 9.866791344304538
3.00625016294793 6.834536577673254 8.073815802462642
4.807676223632161 7.220236094731766 9.127741694215807
6.5976026203999725 8.20949533627194 8.519528744504742
2.5207695684310414 5.58986578078071 7.404675141356655
3.7885776859871316 4.525779301135868 7.668262056241037
4.840863115069346 4.741553059812188 7.869139020081219
4.204125715652179 5.987976523864036 8.093034150054724
4.173378873467852 3.891733502742731 6.765489787449584
3.840864723566792 6.77973317043161 8.014553083305294
4.044221571717148 7.547751160439328 8.575633842286056
4.843455914706214 5.712036619635462 8.046062212612771
3.8198489564047353 6.790956361151565 7.850317250561588
4.103026583879685 3.860266918780152 7.370234215294837
3.9255427762281583 7.144774032960568 8.018788162160423
6.379880256645121 5.409435565728218 9.309715165169639
6.2421080830664355 7.109160351268416 7.981107093519964
6.541439120158262 7.7753980606920665 9.01240734092948
3.990284708239263 4.306924077762052 7.289782255924389
4.11651654755063 7.366617463984151 8.214214392370746
3.556208697309361 4.329540181796385 7.418303222494826
3.089913762467924 5.776197046589773 7.421676481403663
2.6598705061568433 6.909886152374107 8.433303169149399
4.922739009710488 7.257191879640641 8.08590621759121
7.549752626952467 7.232595849382642 9.381326445826007
5.641405618532819 5.935078428340776 8.290274811316197
5.104982890183707 5.8426258751851075 8.220126470967857
5.348079631421148 8.157868761525435 8.413470269357813
3.3637475419056604 6.416601191903629 8.34874503315414
4.476552369941273 7.12946695469952 9.180754640042453
4.8107348003772 5.053887647627277 7.717805289730409
5.058345610524152 5.482000505665786 8.95308634997632
3.457782230042032 3.733309149431327 6.81427524803736
3.8287703092212864 4.773503472571035 7.032778580996074
3.5227105757100174 7.6995951036733485 8.528582941840813
3.2685423933212885 7.049109200582951 8.370281258950984
6.18701769496939 6.0607137555501 7.284578337430897
7.796026321219357 8.572638469658003 9.144585559808938
5.21815891926903 5.740803184754123 8.311192466684536
3.000294292267979 4.2557082035263765 6.959687738272873
5.787081708826128 6.8555947705829565 9.102607560979601
5.7129252447630545 6.503757734033648 8.874842287925109
4.65043708931908 5.828516469339832 7.968379785904476
9.094339691238439 8.676028469499691 12.112906733477878
5.5865140068339665 5.341523732092898 7.439943322050627
3.829300021897833 4.385576933914043 6.722632203059063
2.610553864457103 4.084265163306347 6.854467024569558
4.844073824724342 6.222356650233761 8.488712139203784
4.253021407986074 6.034444774766348 7.858701042128804
6.0398959399782095 6.661615631659716 9.168891267525952
4.828132887304388 7.110659805020081 9.19808425122019
3.853068951447008 5.042293207502109 7.091340643805874
5.018419475717029 4.492884191912581 7.538115116970189
3.1394251036586898 3.553418560861035 6.606322006115464
2.6092282783044842 3.625107056426312 6.5196753790767445
4.8617605344702675 6.228818047510816 7.822086541943777
4.529074789198647 6.859812734457087 8.97270116488675
7.066833973942824 7.735528439798159 11.078870262876721
2.573888831556259 3.898826565442568 6.822360423543198
2.9421709538198337 4.781930834745831 7.997720429417206
5.374229057506277 5.419358616895742 7.539670429742908
3.5745353186214768 4.183585795271559 7.033095529579001
5.120969900245139 6.884415236051352 9.130917896878657
5.5466583917103085 6.667332478408028 9.330604539778879
6.347544249797524 6.132894882806959 8.463711030002317
6.195326882523446 5.660409133197889 7.382419055637691
1.9170587134808366 3.3184260465940656 6.3308010387721065
4.466156680553633 5.581558409243611 8.11617040199141
6.3981429380670685 8.306625391925621 9.462741658952618
2.5425168170205374 3.4749257459987777 6.521901103091358
8.007952303443918 7.74896552768803 9.595186924259135
4.732741398233376 4.596434478272237 7.241159335416665
6.434613369691129 6.750386847290983 9.300643557845408
5.726023546281392 7.477470864141137 9.124347769111129
2.7317205863246175 3.6291090976114644 6.665275285110214
5.701311386804921 8.191974236966711 9.408757277400529
2.366106188979274 3.103267114601595 5.998033742346711
4.443508667844779 5.045427842990955 7.832185569224652
4.177810944621665 4.506019424093815 7.3522269690261846
7.159459561713939 8.381768089937795 10.639587991437432
5.8846154213577595 7.06577970003282 9.365830174738706
5.74849024580725 7.545652417884606 9.439214921181643
3.8173796823393467 4.468953191985705 7.243767896909245
4.536107005070685 5.540134853610976 8.304908702460404
2.8524042204828426 4.049076339455018 7.420920655836381
5.467359348050106 7.400014441630658 9.25657036587527
6.712903083842141 7.92046397175201 10.56476027899568
6.056010703535651 7.622726379673966 8.547109550458801
3.6138002166990786 5.5199540107814675 7.713253008959264
2.4219199979260475 4.002781318741609 7.024663288098658
2.4492908267919367 3.591152936717046 6.729305407937586
4.027817115484866 5.221456292471446 7.030291143330512
6.609338536301997 6.372115226594341 8.80177290564126
6.340697554750513 8.011889482475885 9.766576669063815
3.1319361696133594 6.4164219618462495 7.873424552233674
6.676319817708818 8.728199689178641 9.538239246271894
4.667102433070196 4.789784252593448 8.252701530968357
8.808362338243496 8.91807085638324 9.731690342485178
8.323654996317762 9.022039297995105 10.047986319174985
4.860284691352807 4.828926599765744 7.980818049045976
6.811654131115502 8.718524333804769 9.417017531912364
3.8179308305514645 4.903014823984217 7.842076774410818
5.572683713497938 7.460180195343493 9.301531523028986
3.833548220492716 7.893519840365315 8.306149692930905
7.329464377443015 8.805717819218371 9.433314254018793
9.411327121175692 8.340363475081048 10.396508689174789
7.425890310994652 7.323211350800996 9.618602688674411
6.659299250856125 6.78590860391735 9.308420593146698
7.906426641182736 9.8963771997629 10.131169826265088
4.952426617088218 7.6626602800868735 8.224371837181915
6.530923322306485 8.530862980091653 10.625840402487055
6.356431775870407 6.04700262944977 8.78431896915675
5.181997880138358 6.133434531624594 8.334523123255993
2.962923786034249 3.8308449748477225 7.39180262170271
6.209076660905791 6.085785942750213 8.357169003202833
6.177495246715504 9.104419797697014 9.811205508989499
5.506109584278515 8.47458518758857 9.726287138486926
8.716362180407932 7.818196240412354 9.15984871646944
10.070229182299052 10.29998387872138 10.660460819347161
5.997165900260852 6.266510280854528 9.053248477833769
5.122433869559212 5.082541897637453 8.10697192059296
8.860393280675817 8.76955108223925 10.558310378550182
3.590183014158652 3.363121198361665 6.396684466037218
5.155252354235381 5.577563228221527 8.232308283508367
4.850194207948959 7.216510085972231 8.705492290064258
1.951804006853468 3.020334907171578 6.166606971842173
5.240440255077197 8.24750302878484 9.05522152437924
3.4901758641773575 4.105679154378705 6.803687627817484
4.458185863628152 5.516458651608918 7.935374626456055
2.7761253675317943 3.2759264528393097 6.519816591012971
5.763384064635558 7.323800758401018 9.657512566490018
4.4359934649871455 6.063947274455782 8.33290427204712
4.304869302512972 6.630553847911906 8.478746737476225
2.428201925789555 2.953371311547963 6.196410632593253
4.1828821817828805 5.8096664085481615 8.266804191351394
4.3033327976580384 4.7284036668828096 8.163406463365039
4.145779781385386 6.813635423671398 8.647070755947993
5.88164065632667 7.587949557381318 9.972535043126765
6.020972729581297 7.604380553080939 8.166085042681493
2.2878212221152756 4.911593540058268 6.927207059538809
2.5006592630908298 3.7419496033184187 6.712514523968665
3.1154219391238107 3.3786074928134826 6.707985342017106
3.615050706336697 4.880550129314118 7.111805004285729
5.400865313628103 4.843583253288404 7.6799272354529755
5.224222111205386 7.3070662383576 9.038129344403274
2.9670308650225836 6.571582690631339 7.723365746933081
11.295471505243295 9.70180731946903 11.505794699421333
11.462968861243109 10.693812717125999 12.992914673387993
8.354660664884877 7.381180144283289 11.10169552666532
9.060332236958192 8.782829699320406 10.23053659766181
6.713513954418005 6.704187793762298 10.468174520674086
6.718024641544182 6.726292999466822 9.327194093849137
6.267251469174218 7.50995143930427 9.143479265587857
10.080104113839509 9.557947596090916 11.383493210729947
12.411079136802064 10.70507320397763 13.635695349601301
10.533773761534789 9.388376098867653 12.618870294566085
9.77502746107261 8.975639444127701 12.352657473905069
10.32873850561733 10.198377187688614 11.613126147047062
7.449689975568603 7.621361781496039 9.521640823737982
7.015523004987954 7.49422990368854 9.425720378194926
9.519346388184488 8.401055707148418 12.027627278263356
8.712140734579348 8.197868386882448 11.469084317336216
5.340655449965546 5.708923866317396 9.673990311301605
8.912479487810224 7.555353141765933 10.508297792280551
8.160128432175974 8.82495991565693 10.165940027975386
6.902734330766607 8.002397911842914 9.7816450484986
10.856309924418312 8.528356342339437 10.298832000865568
12.761003483128604 11.463716477528338 13.012996316356842
9.477447981654167 8.941096550069972 12.428363898374215
7.397740195950335 6.434024464503462 9.723923174841083
4.092381953943527 4.429703740991994 7.112527462959006
5.9859545052033525 6.660894320775634 8.094555757816
3.603297732843976 3.8864817873876736 7.061171313009272
7.208669537657284 8.09506848222075 8.615103089573175
6.00301730901074 5.199656680760147 7.4821978070243365
6.6725115378373365 6.331418652937745 8.487702727178114
2.733475693380546 3.231309931077505 6.67240753020264
4.066081464415734 5.831900894970529 8.389161696990186
4.125047748141208 4.9256802229278485 7.205542127573976
4.874702310228868 5.939766252580168 7.700066834220828
2.0179591826833234 3.267474586814477 6.385688092037816
5.905913408225673 6.18761053506336 8.157891796516703
6.610867442397726 5.915643200612254 9.258961696252653
4.732156031538471 6.01298028877753 7.589981188013397
6.689549082365643 6.948397516371964 9.031129122445014
8.321622473655271 7.825643786893012 8.413029705940252
3.847845135676297 4.630703473214788 6.920204951795441
4.665139109957164 4.742521000047315 7.681174946825721
5.8112287633106785 4.791645043615158 7.769543451608092
2.6810888855844563 4.358761587824225 7.121605334406478
2.6051429574626512 3.4960879073727504 6.510016597842324
5.793723243477513 6.488751777510298 8.092200819574302
5.365904999821288 6.5806124602187435 8.007671769704935
4.6926052826494145 6.231413614109175 7.642811223281722
4.914986556634262 5.372417739450365 8.353004121633063
6.824118145828511 8.646904745284939 9.3821989688177
7.312154481080999 7.348856137966949 9.581288178072212
6.61562704428626 6.775565186444704 9.014301732691955
3.1516857930255555 3.9991256527445787 7.0529396174082075
3.1418924694756725 5.321535655903042 7.805872742611393
2.935919687830986 4.911552025339537 7.196083758558132
3.7611236106691 5.943887499965897 7.600529153554883
4.197675131425212 5.177065762821117 7.631603901997459
5.804314407936489 6.758696113667814 8.94974710453567
8.07312166586274 7.951424880366097 11.384815453898451
3.9363116331269756 6.281068322470807 7.917811160017594
4.819711004073912 6.090015490306244 8.412514913815603
8.016495287045384 8.192518024014035 9.078071775894095
4.506831636295028 5.844977288422697 8.126746932863632
5.674476227503877 6.059097606835016 9.064438981007603
6.875163665043263 6.5701876203432015 9.54262072015363
5.575445686965059 6.659614410404875 8.984374981275908
3.844336746459208 3.900503841454322 6.8875873065108255
3.7511934949350447 5.390436805029073 7.046937524035607
6.191289535777835 7.856846844496484 9.369290195654255
5.102167806753133 7.468999528730028 9.04978566169183
3.4057557002984904 4.73517530608131 7.304746588567847
5.636832651708965 6.941787594232234 8.998986716024133
4.263960403027887 7.4278580227759035 8.837488830900194
4.457811742819161 6.865829036349007 8.215159675913517
5.75773366417788 5.0701279933141095 7.510100410768754
3.6640302092572776 4.47643600836785 7.131174314359483
3.2001304845315963 4.174894029368871 6.967013789874013
5.326417319224842 7.943032953672541 8.788218364613114
4.332299478683595 7.093178905349734 8.877584505821462
7.043393148881393 8.42191922151343 11.364806846254954
2.8777892556280023 3.707250228499241 6.7765658618769695
2.7301508707326283 4.369258051679651 7.632632657971894
4.328083967580948 4.242667855293338 7.129345975538053
3.7594956559528603 4.501222140617379 7.3763394956231965
5.2293688787021395 8.173319997493051 9.836136525595053
5.548294706820772 7.853935046309298 9.935043313198525
6.626185071076754 6.293193254004965 8.478779557418846
6.800997931166288 7.590548074270445 8.457267906780439
2.3049600601156897 3.346790204948391 6.37853917939316
4.356172491718546 4.754204670247398 7.793272313160019
5.847433742665657 8.918134221581003 9.728920407632662
3.948751294177683 4.702097867710414 7.166363984956568
4.467278944529886 5.226118898917357 7.708319545217042
2.5546426141891896 3.2865707836002658 6.667109394626536
5.92131458190352 7.828097462051076 10.288383830811652
4.810359280930796 6.757305152846345 9.144658431956309
4.809541415463511 7.383109967994049 9.33140516048084
2.799770805343009 3.78692415240132 6.872998371008066
4.1903548326827265 5.861165862765432 8.290265928511205
4.224205823819919 4.4648617085775975 7.710565978689708
4.660061613996597 7.461862087008933 9.305221336518759
6.07781286757705 7.86266831594155 10.327958702284597
6.432120533853555 8.050905869696265 8.500479457353089
2.7217615005229776 5.405491231970454 7.52474245156694
1.9424346010418105 2.968051468687495 6.132156439792676
3.2216765854079075 3.26965258085957 6.384706656344688
3.6595786568875543 5.289564796501195 7.554800304676313
5.369345165112026 5.230881417666678 8.19931431174332
5.459980564997658 7.648418867765311 9.530224647179834
3.437066325666223 6.960226637068427 8.11294287134208
4.895080047436903 6.9364952999046645 8.9702100797249
3.6496836628181546 8.004016354152995 9.251368303687691
5.868411070320157 8.53357461665762 9.134372141921169
7.327523217275099 7.000372308464782 8.411077712017077
5.247951196628995 5.80388566981952 7.527158460866645
4.360345071251362 5.482047702510024 7.629876199179702
6.254101754441532 9.066617991176429 9.283420518289883
4.063405577324718 7.1923128698702525 8.533860212345276
6.607499420440961 9.076790342211154 11.28673451252261
4.020274135927948 4.543911260191073 6.740955822467747
3.856603718853229 5.0022347611846945 7.677720262012071
2.874905565746248 3.7709097202316717 6.853220293665367
4.489767117335069 5.745734282930251 7.746046179573087
5.630388405254889 9.5372319739462 10.457865678744483
5.213803456457668 8.704527369402811 10.085746533440872
7.4030956380494075 7.434843450902573 8.663439382198057
8.373693018735787 9.215749873165773 9.037083725728008
4.3262155027497915 5.604859653956241 7.6886711744026215
3.891155684924773 5.034689564628369 7.2670884239117175
3.875703665828541 5.13081542447288 8.09917003082074
5.248970715198971 5.343448979075404 7.8242030219617895
8.008708867088611 8.304627602057321 10.66138845178254
6.36901200688119 6.709064794563845 9.234590361877295
5.967003714203365 7.049300454406743 9.23264185094194
4.967596333043459 5.17230665668696 7.332012544185967
4.331043212442824 5.302303719053492 8.407407790743795
2.981182942160455 4.453859193495499 7.548947591792289
5.7097470326915 6.7813406228477815 9.073168932960506
6.587321829474077 7.337430216403069 10.475329773505496
4.953036005346814 6.478439792661759 8.12701778758302
4.189403756150373 5.150104097747145 7.539031762462154
3.2981439050847716 4.997775981377838 7.426736162523937
2.429002996837817 4.101713170187363 6.785211621185665
5.400485474375978 5.215218739303876 7.034022813500174
7.827129890082787 7.026348199994582 8.964269610075883
6.5199520561772975 7.648904919522326 9.69961110841102
3.1422355463556597 5.717713710528342 7.649483917313975
5.220654339573116 5.690307407738795 8.173388916651216
7.851389603456741 9.158249659167474 11.030493332362688
5.975383489423651 7.813863973549336 9.888518710968858
5.384720317743579 8.462561429402445 10.010488416969606
5.708698109702813 6.095574005534464 8.211041889810186
2.192151574692715 3.1367216954534567 6.393984024716867
5.129457438826365 6.532604277905442 9.675152167145027
5.163250061570741 8.279739206483022 10.016831495601249
4.518166831953922 6.396213082526585 8.69759466378042
3.9571241569127937 7.6856825230790085 8.858066373967752
4.4995942498680614 7.177384746941218 9.037183581224902
3.9841673926313748 5.3924170418912025 7.968814716642269
3.6750682483877055 5.360084569981497 8.262234240935488
6.82244048078006 7.703457218750563 9.203178641754095
8.153912548012768 7.384008526470964 9.370343761117777
5.292381069923026 8.07605814866959 9.735408763962928
3.785391067804416 8.111429364365899 9.453355144350581
4.211303786599594 6.588059597158741 9.020711916365212
3.233541485546524 5.532464061638731 7.851562259481956
3.6748095513154784 6.3886917680423805 8.049819154510338
2.238829132568265 3.255500606855218 6.497796497505738
4.578303591230025 5.835371737223993 8.11256756990758
5.868379261879311 5.593702177395469 9.055561727000189
3.5770339722543176 6.610755566883854 8.221356557349448
5.210467913626228 7.005845834262378 9.288793780162514
6.893230855961742 7.858809280439888 8.245575809508821
2.6489853431917716 5.03974406654209 7.113162885987141
3.47735041269834 3.890537564538262 7.00670578789922
4.709016742487085 4.145172441820561 7.232005527930413
3.8329010034493063 5.29629681394087 7.6708782274285126
3.859369965945778 3.858827145114137 7.010983373253731
4.321700882089416 6.5807562184322395 8.231321254798045
4.30967362354613 7.0185303401448795 8.151106161705664
2.9813727747495617 3.6674575283917434 6.900357020031207
3.9796235897045187 3.8800691361230806 7.019126987135045
4.431269155258036 7.299467055762335 9.268608645916796
6.93633431481199 8.556314087014558 10.3067461942998
8.958078092033931 9.6010069500551 12.910293109432633
4.085122953156063 4.070948600978051 6.903058623360166
5.8489926196655215 5.847500998501391 8.265795533624994
8.881189242690002 7.253943979887266 9.101241520471355
5.011135687495475 5.261775284999618 8.47335199556516
6.891485404385994 8.854678557991797 11.232674850865692
7.833604766795461 8.723015450819114 11.360605234444648
5.508013665772017 6.436301261206056 9.40592969869635
3.1790232409874193 5.659646586099657 7.633293339518561
4.733137640268134 4.014448967312345 7.027413636694163
6.67859144349199 6.544641836880897 9.14809119140198
2.157241538774241 3.275618432489312 6.3560795317927425
3.7744331653008145 6.149191824205581 7.935813799054035
5.2538292312880195 7.212827411444993 9.248843694530251
7.595484248834181 8.160243811984436 11.473229895723955
2.094167542567925 3.297910842938282 6.223094236301853
4.048020298401495 5.074590991227127 7.984501166125478
6.78326311699642 5.854851659842188 7.953896592118187
3.4057226227897974 3.9525398576696285 6.898056126922414
5.49559844018233 7.5478071312069215 9.887109919954733
6.270181745968166 7.283708134975388 9.930887655263719
5.353984114840151 5.507600846922882 8.227702608673027
4.359311243070965 5.227486297924603 7.039370049310296
2.9184924103536627 3.6966388856856427 6.602723633800729
5.048034055771685 5.556708393044303 8.265888421028366
4.181351104431193 7.046239174611387 8.253681091241782
4.8223865212045185 8.046058695355166 9.683285629838707
7.269612009039701 8.545503653364 11.638882149511156
1.7691926608602984 2.9049506520301067 6.15950176805819
3.627783192000743 5.542256727427399 8.316763169741819
5.883579645485126 5.261217593939286 7.448494639522435
3.122647332777621 4.013381424709107 7.048382544124668
5.378310072327905 8.213346939872675 10.077502022842133
5.820353173817058 7.810014710131624 10.066659884615468
5.763599626700841 5.884683122694579 8.272076872693377
5.451111424111564 6.533593144977526 7.801875502986305
2.612377940696757 3.312587180708863 6.118376773036645
4.443206574150461 4.939449311537315 7.95268307740221
5.053319932898483 6.225301394843276 8.18754692636344
5.706919540300472 5.804553592156117 8.93122915183879
4.081607927995662 7.334751712960008 8.409366101308406
6.090681473462929 7.906316999432768 9.68647565344834
7.331387464688046 8.66587764129437 8.719602726750072
2.923176000774811 5.810358523608144 7.4606103053006
3.7557968079453254 4.274663304981327 7.080307386850146
4.724990440166392 4.3100778833837134 7.235304568025837
2.87553925671249 5.494651178584996 7.569087631568423
3.614029092113242 4.006753131260483 6.912355626117786
5.2511812455920746 7.682268217235419 8.690372082749438
4.335844108101407 7.741830411461194 8.546291330486335
5.581349970746353 7.034812593970284 10.106772019103445
4.66897715769481 7.722976741288175 9.481218610301998
4.183407558333933 5.5361059403477135 7.725738603967313
5.045008011183136 7.396368575631021 8.97753667589064
4.17943093512312 6.983863729149914 8.96188865539869
4.0878399071989255 6.149396489737049 8.561693870691368
4.157104125024814 5.8729752385137965 8.599260267074442
6.257899143715766 7.5206402975881765 9.167410791370182
7.29420171165492 7.051396469879838 8.518624249641066
4.956861896142334 7.722130605340101 9.539792648303793
4.012679272255453 7.919436839742729 9.523844156722879
7.065578780128369 8.37175800179812 11.366367246919264
7.94811436298521 9.260054926447363 12.661952856965552
6.294218440690195 7.972723783005247 9.86457862696401
5.20867564639987 6.108434179437126 9.208411741357514
3.3494043296584204 4.047154524960002 7.232375352211245
2.631788823775633 3.492015136194463 6.937786058733956
5.769987137285268 5.532378213148907 8.311810192219275
8.399482450122994 7.6796888944945225 10.70903051723748
7.730676461518669 9.064187218284657 12.03871182773483
4.212449475369192 6.756541777233176 9.118045220176166
3.5547634856566006 5.162111962387202 8.282469934850829
5.664129534554005 4.715443734997242 7.2588111065236145
2.8742021638181763 3.8348835619248964 7.094362314530916
5.184589998584968 8.28559455334169 10.124246407051912
5.620148542396296 7.789778498079893 10.054320633377147
5.524952410691684 5.674514772263268 8.13365952961058
5.416084986296683 6.8156675702484915 7.7974500481784155
2.497416337174125 3.4560577896810303 6.346184865231498
4.0294686237466815 4.311009612824665 7.546781148623512
5.264296770575065 5.683982875810753 8.793889139895231
4.943344328489059 6.208028552675524 9.230240065044864
6.238576799872573 8.473603915580947 10.916393985374896
6.479333444351895 8.211742730540298 11.10202080543772
7.552560030710461 7.7822054689675655 10.158067201267283
7.202234655979353 7.292904974089792 8.822957179986522
2.6049819783172046 4.52130278935195 7.853329509250383
5.450958127192494 6.944935457297852 9.912400008844035
5.516590791646647 4.995963594396757 7.028889597435395
5.845144497181436 8.482112896840817 9.00441551217778
5.182135771539643 7.745132746549545 8.737742338976288
8.314152001972671 6.946577526248355 7.970506882067434
9.627727297467015 9.153379337481319 9.355245713569913
5.5677466205997 5.23455626394018 7.641153600499452
4.52584649725067 4.319785459094987 6.939262189181672
3.284235440866887 6.244399864771314 8.20186882352813
3.9164730800283176 5.690397717124409 8.06187491215098
4.023906051095207 3.6911639382063495 6.48281592342659
5.304589309571259 6.046425302359339 7.821570804849906
4.066394783843546 4.77061081488306 7.617853068313969
2.7253162140604412 3.545147053473583 6.394182907316728
2.5675600067513167 3.0164489965500447 6.057782563372639
4.501508574311509 5.993798258396332 7.982884151169268
6.42282066317819 6.000191645737816 8.690428033565825
5.7892694931291535 8.421191859957332 10.292779740304384
3.2324394198161155 7.6266067870163585 8.71802992403254
5.412580265879343 5.576950233482125 7.787957633038577
7.5831530776146225 6.291627618942779 8.941897496250599
6.276280022840518 8.254738146856262 10.518131196816226
2.941216686696174 6.86864706789739 8.33580945481381
4.24593852751612 6.060642078783631 8.333401046323614
6.684763145189054 6.77796191211989 8.907505461575385
5.002442936368432 4.897436499669152 6.998362342836065
6.189662757127412 6.813113296046744 8.018685335497452
7.010365073366802 8.236405140423688 9.282438655527201
4.976720488013787 5.63018551774068 8.344135478946724


==> tikz/raw_data/static_pMean__ev_ric.dat <==
num ev ric
1 6374309960.228202 0.3464577072733972
2 4165851735.1006813 0.5728808730731688
3 3081060105.866803 0.7403432379268428
4 741920123.5558002 0.7806682215863973
5 488163621.82413894 0.8072009836024782
6 247829577.6277475 0.820671063939828
7 224054180.81423405 0.832848899387783
8 158971152.7900008 0.841489329718576
9 107208792.34325075 0.8473163623898053
10 91168590.88928427 0.8522715749809604
11 77538195.51022424 0.8564859457301398
12 69567521.76233728 0.8602670929038503
13 66610146.0429137 0.8638875002300023
14 62581988.44833853 0.8672889683684681
15 59630978.90032643 0.8705300426747348
16 58902961.52808524 0.8737315476423255
17 53960803.11080576 0.8766644354756827
18 53133132.70623761 0.8795523376097981
19 52408862.43700105 0.8824008740684928
20 49910580.83726435 0.8851136234505361
21 49245886.36560753 0.8877902452322395
22 46961947.34737276 0.8903427299260465
23 46327655.8760145 0.892860739489168
24 44746466.38955209 0.8952928079405984
25 43561056.988942556 0.8976604467948368
26 42554377.08746179 0.8999733703916117
27 41472308.37427807 0.9022274811838917
28 40836521.56398937 0.9044470355705401
29 39847553.89636944 0.9066128373984285
30 39292507.75053301 0.9087484712526354
31 38611157.89442787 0.9108470722498789
32 37522082.80732571 0.9128864796308597
33 37272091.26663937 0.9149122994240758
34 36728170.14771225 0.9169085559131889
35 36146354.780927114 0.9188731894628324
36 34884137.26034974 0.9207692187257392
37 34312769.99902383 0.9226341929265914
38 33552837.8427674 0.9244578631503572
39 33446681.850677397 0.9262757635634512
40 32582025.25070241 0.9280466679965764
41 32323278.083658867 0.929803508954468
42 31790612.777477823 0.9315313983863315
43 31282973.38234728 0.9332316965052443
44 30189039.535877455 0.9348725369236809
45 29896474.333700243 0.9364974757826067
46 29702586.835507642 0.9381118764313555
47 29072104.15629705 0.9396920089656139
48 28698432.25109156 0.9412518316134127
49 28378709.999034986 0.9427942766565607
50 28040668.60928943 0.9443183484098019
51 27859117.104680847 0.9458325524411356
52 27357418.577905893 0.9473194880587253
53 26871861.393960588 0.9487800325799062
54 26801936.677071515 0.9502367765395758
55 26102255.267077394 0.9516554912821789
56 25613912.444114514 0.9530476635227914
57 25413511.184764337 0.9544289435160418
58 25208284.478956435 0.9557990689883468
59 25008173.448504437 0.9571583179878658
60 24774187.81537744 0.9585048493557519
61 24441939.581863698 0.9598333223044605
62 24072093.451519772 0.9611416933059526
63 23556968.380078778 0.9624220661315911
64 23316280.111593634 0.9636893570226852
65 23043177.37288796 0.9649418041817842
66 22796320.564365074 0.9661808341326774
67 22613620.47592184 0.9674099339336162
68 22371727.492000077 0.9686258863210878
69 21883377.93304297 0.969815295840453
70 21536892.73172588 0.9709858731302591
71 21236429.999629218 0.9721401196125058
72 20954877.628494803 0.9732790631067287
73 20665337.73149232 0.9744022694734029
74 20350964.55450353 0.9755083889693716
75 20215668.90030498 0.9766071548502118
76 20045823.15308095 0.9776966892426961
77 19709487.78251659 0.9787679430711528
78 19598034.832838356 0.9798331391876915
79 19484361.339663494 0.98089215690091
80 18925929.965345148 0.9819208226458647
81 18849244.999337982 0.9829453203949623
82 18449799.74218006 0.9839481074194735
83 18321904.89405045 0.9849439430788751
84 18257597.35111086 0.9859362834824724
85 17852002.416172616 0.9869065789130267
86 17666112.803352557 0.9878667708359911
87 17351971.99774298 0.9888098885181432
88 17192501.391075164 0.9897443386235525
89 16914158.913238164 0.9906636602056691
90 16765546.263055263 0.9915749043647586
91 16426493.091200253 0.9924677202413678
92 16343826.529384522 0.9933560430092869
93 16255141.525065755 0.9942395455529847
94 15930081.231790883 0.9951053803577998
95 15811712.79555976 0.9959647815788567
96 15565550.726667754 0.9968108033523282
97 15323549.574997047 0.9976436718331784
98 14764525.751863932 0.9984461561448743
99 14349031.108844673 0.9992260574127109
100 14239400.190075539 1.0


==> tikz/raw_data/wallShearStressMean_ev_ric.dat <==
num ev ric
1 372775.2899189281 0.23851322864917474
2 187113.04367297344 0.3582339756399984
3 146013.79647540842 0.45165814555278216
4 50884.85968028362 0.4842158619570647
5 32350.99583365772 0.504915035628098
6 27509.985821266277 0.52251678047484
7 24847.024772602916 0.5384146799899296
8 18948.150354253863 0.5505382961204569
9 17301.696245979154 0.561608459686377
10 14474.708410817666 0.5708698284792771
11 13832.070769307435 0.5797200177147517
12 13672.309610529453 0.5884679867901905
13 12916.73873081307 0.596732518108707
14 12406.159171583038 0.6046703647395644
15 11997.412951408207 0.6123466828214311
16 11640.45733624449 0.6197946095947547
17 11465.241705005568 0.627130427955727
18 11311.575202377631 0.6343679257072915
19 10775.427193108457 0.6412623792813504
20 10661.898897426283 0.6480841939196257
21 10410.264338572088 0.6547450049380389
22 10196.501123809572 0.6612690436008314
23 10140.4888424908 0.6677572438633258
24 10131.868841675048 0.6742399287811042
25 9891.545997601803 0.6805688476660788
26 9768.016273876681 0.6868187283904335
27 9427.989443537585 0.6928510493694809
28 9230.773539190277 0.6987571854769479
29 9113.903878868392 0.7045885447395746
30 9082.338506043003 0.7103997074945742
31 8905.359573444903 0.7160976336221512
32 8846.057608390409 0.7217576165074241
33 8768.43541972584 0.7273679343013301
34 8737.687912017134 0.7329585788831566
35 8364.69898077945 0.7383105735419712
36 8301.220898657992 0.7436219529488507
37 8235.194592830014 0.7488910866709847
38 8163.471351866811 0.7541143296320251
39 8109.524860130095 0.7593030559492148
40 7976.751484210571 0.7644068297295127
41 7870.263017664661 0.7694424688757384
42 7850.181541059513 0.774465259268437
43 7743.074988930052 0.7794195195566767
44 7633.792939935211 0.7843038577898765
45 7595.781267978014 0.789163874972701
46 7541.381879684474 0.793989085734367
47 7446.853021110671 0.7987538139912406
48 7359.0859088616635 0.8034623861189987
49 7267.0933379651115 0.808112098537732
50 7194.5943676576535 0.8127154238596019
51 7141.1837662706985 0.8172845754169402
52 7048.517327429292 0.8217944361035765
53 7007.955113221668 0.8262783438235504
54 6919.428487675928 0.8307056094541709
55 6867.766981739044 0.8350998204459483
56 6833.808009832046 0.839472303430934
57 6800.839087629339 0.8438236918737322
58 6698.7730935546215 0.8481097753179417
59 6596.540850464725 0.8523304473922702
60 6555.04320478602 0.856524567981777
61 6533.882441634298 0.8607051492566444
62 6495.443393514194 0.8648611360325704
63 6422.135432618984 0.8689702180942847
64 6385.114429806337 0.8730556129665649
65 6375.411815672416 0.8771347998044446
66 6335.828054949537 0.8811886597206444
67 6258.684360997688 0.8851931607012816
68 6141.39099954443 0.8891226137399122
69 6105.5343563144 0.8930291245825963
70 6094.264382497051 0.8969284245453892
71 6037.337486655886 0.9007913009090565
72 6003.17964103084 0.9046323220203394
73 5996.461074850248 0.9084690443839454
74 5940.039027136044 0.9122696661659644
75 5893.034883590929 0.916040213234503
76 5796.693951942651 0.9197491183775175
77 5748.1946220286845 0.923426992140293
78 5696.982532473768 0.9270720988148093
79 5665.402844973955 0.9306969998227244
80 5632.380460854129 0.934300772081854
81 5587.156356562965 0.9378756085520004
82 5512.545013021794 0.9414027063631661
83 5440.710439756261 0.9448838421793673
84 5423.475486935725 0.9483539505365227
85 5398.319913029668 0.9518079635748274
86 5331.610269286727 0.9552192937075281
87 5273.942907236303 0.9585937264677841
88 5253.555341519448 0.9619551146291759
89 5208.68696986125 0.965287794610391
90 5165.118439307252 0.9685925980902099
91 5155.291676916178 0.9718911141017109
92 5123.560534762519 0.9751693275412108
93 5111.6580920827155 0.9784399254275633
94 4982.097356704634 0.9816276263243974
95 4959.450172705278 0.9848008368482867
96 4922.2313361539045 0.9879502336025606
97 4837.053842547202 0.9910451311462972
98 4779.813743315269 0.9941034046936339
99 4680.48627497203 0.9970981254363487
100 4535.375827578634 0.9999999999999992

